Brief Announcement: Distributed Unconstrained Local Search for Multilevel Graph Partitioning

Partitioning a graph into blocks of roughly equal weight while cutting only few edges is a fundamental problem in computer science with numerous practical applications. While shared-memory parallel partitioners have recently matured to achieve the same quality as widely used sequential partitioners, there is still a pronounced quality gap between distributed partitioners and their sequential counterparts. In this work, we shrink this gap considerably by describing the engineering of an unconstrained local search algorithm suitable for distributed partitioners. We integrate the proposed algorithm in a distributed multilevel partitioner. Our extensive experiments show that the resulting algorithm scales to thousands of PEs while computing cuts that are, on average, only 3.5% larger than those of a state-of-the-art high-quality shared-memory partitioner. Compared to previous distributed partitioners, we obtain on average 6.8% smaller cuts than the best-performing competitor while being more than 9 times faster.

==> experiments/quality/EuroPar-Fast.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
com-orkut.ungraph,3072627,234370166,1048576,1,114955348,0.030000,0.000000,83.666000,1,64,1,0
com-orkut.ungraph,3072627,234370166,131072,1,105508773,0.030000,0.000000,69.877000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16384,1,90561383,0.030000,0.026596,67.473000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2048,1,76195945,0.030000,0.029980,63.944000,1,64,1,0
com-orkut.ungraph,3072627,234370166,1048576,2,114956259,0.030000,0.000000,82.831000,1,64,1,0
com-orkut.ungraph,3072627,234370166,131072,2,105510069,0.030000,0.000000,73.010000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16384,2,90581165,0.030000,0.026596,66.697000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2048,2,76250533,0.030000,0.029980,67.634000,1,64,1,0
com-orkut.ungraph,3072627,234370166,1048576,3,114955201,0.030000,0.000000,83.747000,1,64,1,0
com-orkut.ungraph,3072627,234370166,131072,3,105492036,0.030000,0.000000,69.848000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16384,3,90599189,0.030000,0.026596,67.588000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2048,3,76231844,0.030000,0.029980,65.514000,1,64,1,0
com-orkut.ungraph,3072627,234370166,1048576,4,114955529,0.030000,0.000000,82.394000,1,64,1,0
com-orkut.ungraph,3072627,234370166,131072,4,105499367,0.030000,0.000000,72.730000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16384,4,90557198,0.030000,0.026596,65.326000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2048,4,76005164,0.030000,0.029980,64.660000,1,64,1,0
com-orkut.ungraph,3072627,234370166,1048576,5,114958357,0.030000,0.000000,84.392000,1,64,1,0
com-orkut.ungraph,3072627,234370166,131072,5,105514271,0.030000,0.000000,69.891000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16384,5,90567942,0.030000,0.026596,65.129000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2048,5,76260919,0.030000,0.029980,64.085000,1,64,1,0
del26_3d,67108864,1042545824,1048576,1,202231309,0.030000,0.015625,54.329000,1,64,1,0
del26_3d,67108864,1042545824,131072,1,107466408,0.030000,0.029297,19.761000,1,64,1,0
del26_3d,67108864,1042545824,16384,1,56731073,0.030000,0.029785,13.501000,1,64,1,0
del26_3d,67108864,1042545824,2048,1,29952744,0.030000,0.029999,7.105000,1,64,1,0
del26_3d,67108864,1042545824,1048576,2,202076902,0.030000,0.015625,54.244000,1,64,1,0
del26_3d,67108864,1042545824,131072,2,107112102,0.030000,0.029297,19.728000,1,64,1,0
del26_3d,67108864,1042545824,16384,2,56787562,0.030000,0.029785,13.615000,1,64,1,0
del26_3d,67108864,1042545824,2048,2,29940851,0.030000,0.029999,7.130000,1,64,1,0
del26_3d,67108864,1042545824,1048576,3,202031245,0.030000,0.015625,54.366000,1,64,1,0
del26_3d,67108864,1042545824,131072,3,107071004,0.030000,0.029297,19.765000,1,64,1,0
del26_3d,67108864,1042545824,16384,3,56734337,0.030000,0.029785,13.624000,1,64,1,0
del26_3d,67108864,1042545824,2048,3,29907377,0.030000,0.029999,7.113000,1,64,1,0
del26_3d,67108864,1042545824,1048576,4,202066050,0.030000,0.015625,54.539000,1,64,1,0
del26_3d,67108864,1042545824,131072,4,107158825,0.030000,0.029297,19.743000,1,64,1,0
del26_3d,67108864,1042545824,16384,4,56698284,0.030000,0.029785,13.535000,1,64,1,0
del26_3d,67108864,1042545824,2048,4,29886573,0.030000,0.029999,7.128000,1,64,1,0
del26_3d,67108864,1042545824,1048576,5,202542028,0.030000,0.015625,54.444000,1,64,1,0
del26_3d,67108864,1042545824,131072,5,107841883,0.030000,0.029297,19.769000,1,64,1,0
del26_3d,67108864,1042545824,16384,5,56754590,0.030000,0.029785,13.591000,1,64,1,0
del26_3d,67108864,1042545824,2048,5,29891850,0.030000,0.029999,7.088000,1,64,1,0
del27_3d,134217728,2085147648,1048576,1,328598975,0.030000,0.023438,70.529000,1,64,1,0
del27_3d,134217728,2085147648,131072,1,174041148,0.030000,0.029297,30.716000,1,64,1,0
del27_3d,134217728,2085147648,16384,1,91944335,0.030000,0.029907,21.473000,1,64,1,0
del27_3d,134217728,2085147648,2048,1,48435518,0.030000,0.029999,10.402000,1,64,1,0
del27_3d,134217728,2085147648,1048576,2,328728335,0.030000,0.023438,70.456000,1,64,1,0
del27_3d,134217728,2085147648,131072,2,174193742,0.030000,0.029297,30.743000,1,64,1,0
del27_3d,134217728,2085147648,16384,2,91839214,0.030000,0.029907,21.436000,1,64,1,0
del27_3d,134217728,2085147648,2048,2,48413560,0.030000,0.029999,10.336000,1,64,1,0
del27_3d,134217728,2085147648,1048576,3,328584923,0.030000,0.023438,70.507000,1,64,1,0
del27_3d,134217728,2085147648,131072,3,174011292,0.030000,0.029297,30.804000,1,64,1,0
del27_3d,134217728,2085147648,16384,3,91881436,0.030000,0.029907,21.535000,1,64,1,0
del27_3d,134217728,2085147648,2048,3,48345987,0.030000,0.029999,10.428000,1,64,1,0
del27_3d,134217728,2085147648,1048576,4,329030172,0.030000,0.023438,70.485000,1,64,1,0
del27_3d,134217728,2085147648,131072,4,174617582,0.030000,0.029297,30.839000,1,64,1,0
del27_3d,134217728,2085147648,16384,4,91931830,0.030000,0.029907,21.536000,1,64,1,0
del27_3d,134217728,2085147648,2048,4,48456839,0.030000,0.029999,10.377000,1,64,1,0
del27_3d,134217728,2085147648,1048576,5,328730832,0.030000,0.023438,70.451000,1,64,1,0
del27_3d,134217728,2085147648,131072,5,174115945,0.030000,0.029297,30.700000,1,64,1,0
del27_3d,134217728,2085147648,16384,5,91833563,0.030000,0.029907,21.472000,1,64,1,0
del27_3d,134217728,2085147648,2048,5,48371323,0.030000,0.029999,10.321000,1,64,1,0
del27,134217728,606413354,1048576,1,27924896,0.030000,0.023438,39.726000,1,64,1,0
del27,134217728,606413354,131072,1,9831035,0.030000,0.029297,15.170000,1,64,1,0
del27,134217728,606413354,16384,1,3516802,0.030000,0.029907,6.819000,1,64,1,0
del27,134217728,606413354,2048,1,1293051,0.030000,0.029983,5.521000,1,64,1,0
del27,134217728,606413354,1048576,2,27889434,0.030000,0.023438,39.709000,1,64,1,0
del27,134217728,606413354,131072,2,9815455,0.030000,0.029297,15.111000,1,64,1,0
del27,134217728,606413354,16384,2,3513694,0.030000,0.029907,6.943000,1,64,1,0
del27,134217728,606413354,2048,2,1291545,0.030000,0.029983,5.566000,1,64,1,0
del27,134217728,606413354,1048576,3,27903560,0.030000,0.023438,39.630000,1,64,1,0
del27,134217728,606413354,131072,3,9819041,0.030000,0.029297,15.084000,1,64,1,0
del27,134217728,606413354,16384,3,3515847,0.030000,0.029907,6.948000,1,64,1,0
del27,134217728,606413354,2048,3,1294287,0.030000,0.029999,5.568000,1,64,1,0
del27,134217728,606413354,1048576,4,27955934,0.030000,0.023438,39.721000,1,64,1,0
del27,134217728,606413354,131072,4,9839346,0.030000,0.029297,15.224000,1,64,1,0
del27,134217728,606413354,16384,4,3521878,0.030000,0.029907,6.982000,1,64,1,0
del27,134217728,606413354,2048,4,1289872,0.030000,0.029983,5.553000,1,64,1,0
del27,134217728,606413354,1048576,5,27974296,0.030000,0.023438,39.782000,1,64,1,0
del27,134217728,606413354,131072,5,9844018,0.030000,0.029297,15.339000,1,64,1,0
del27,134217728,606413354,16384,5,3516925,0.030000,0.029907,6.979000,1,64,1,0
del27,134217728,606413354,2048,5,1295528,0.030000,0.029983,5.474000,1,64,1,0
enwiki-2018,5616717,234488590,1048576,1,112508888,0.030000,0.000000,50.955000,1,64,1,0
enwiki-2018,5616717,234488590,131072,1,105185458,0.030000,0.023256,36.747000,1,64,1,0
enwiki-2018,5616717,234488590,16384,1,94857537,0.030000,0.029154,31.633000,1,64,1,0
enwiki-2018,5616717,234488590,2048,1,80144756,0.030000,0.029894,28.257000,1,64,1,0
enwiki-2018,5616717,234488590,1048576,2,112510670,0.030000,0.000000,49.774000,1,64,1,0
enwiki-2018,5616717,234488590,131072,2,105214927,0.030000,0.023256,36.576000,1,64,1,0
enwiki-2018,5616717,234488590,16384,2,94910136,0.030000,0.029154,31.987000,1,64,1,0
enwiki-2018,5616717,234488590,2048,2,79907723,0.030000,0.029894,27.611000,1,64,1,0
enwiki-2018,5616717,234488590,1048576,3,112516422,0.030000,0.000000,50.590000,1,64,1,0
enwiki-2018,5616717,234488590,131072,3,105212838,0.030000,0.023256,37.051000,1,64,1,0
enwiki-2018,5616717,234488590,16384,3,94919457,0.030000,0.029154,31.926000,1,64,1,0
enwiki-2018,5616717,234488590,2048,3,80008218,0.030000,0.029894,27.932000,1,64,1,0
enwiki-2018,5616717,234488590,1048576,4,112509742,0.030000,0.000000,51.249000,1,64,1,0
enwiki-2018,5616717,234488590,131072,4,105219162,0.030000,0.023256,37.066000,1,64,1,0
enwiki-2018,5616717,234488590,16384,4,94890700,0.030000,0.029154,31.778000,1,64,1,0
enwiki-2018,5616717,234488590,2048,4,80024893,0.030000,0.029894,27.824000,1,64,1,0
enwiki-2018,5616717,234488590,1048576,5,112529444,0.030000,0.000000,50.987000,1,64,1,0
enwiki-2018,5616717,234488590,131072,5,105225021,0.030000,0.023256,37.018000,1,64,1,0
enwiki-2018,5616717,234488590,16384,5,94931772,0.030000,0.029154,31.817000,1,64,1,0
enwiki-2018,5616717,234488590,2048,5,79984312,0.030000,0.029894,28.116000,1,64,1,0
europe.osm,50912018,108109320,1048576,1,2657975,0.030000,0.020408,25.617000,1,64,1,0
europe.osm,50912018,108109320,131072,1,611551,0.030000,0.028278,8.571000,1,64,1,0
europe.osm,50912018,108109320,16384,1,148066,0.030000,0.029923,5.726000,1,64,1,0
europe.osm,50912018,108109320,2048,1,38578,0.030000,0.029968,4.295000,1,64,1,0
europe.osm,50912018,108109320,1048576,2,2651885,0.030000,0.020408,25.701000,1,64,1,0
europe.osm,50912018,108109320,131072,2,608140,0.030000,0.028278,8.597000,1,64,1,0
europe.osm,50912018,108109320,16384,2,146991,0.030000,0.029923,5.678000,1,64,1,0
europe.osm,50912018,108109320,2048,2,38368,0.030000,0.029968,4.217000,1,64,1,0
europe.osm,50912018,108109320,1048576,3,2648891,0.030000,0.020408,25.772000,1,64,1,0
europe.osm,50912018,108109320,131072,3,605335,0.030000,0.028278,8.595000,1,64,1,0
europe.osm,50912018,108109320,16384,3,146922,0.030000,0.029923,5.705000,1,64,1,0
europe.osm,50912018,108109320,2048,3,38395,0.030000,0.029928,4.214000,1,64,1,0
europe.osm,50912018,108109320,1048576,4,2648207,0.030000,0.020408,25.803000,1,64,1,0
europe.osm,50912018,108109320,131072,4,605405,0.030000,0.028278,8.575000,1,64,1,0
europe.osm,50912018,108109320,16384,4,147003,0.030000,0.029923,5.709000,1,64,1,0
europe.osm,50912018,108109320,2048,4,38267,0.030000,0.029968,4.240000,1,64,1,0
europe.osm,50912018,108109320,1048576,5,2652122,0.030000,0.020408,25.694000,1,64,1,0
europe.osm,50912018,108109320,131072,5,608023,0.030000,0.028278,8.589000,1,64,1,0
europe.osm,50912018,108109320,16384,5,147127,0.030000,0.029923,5.715000,1,64,1,0
europe.osm,50912018,108109320,2048,5,38192,0.030000,0.029968,4.239000,1,64,1,0
it-2004,41291594,2054949894,1048576,1,889861713,0.030000,0.025000,90.378000,1,64,1,0
it-2004,41291594,2054949894,131072,1,691072810,0.030000,0.028481,57.195000,1,64,1,0
it-2004,41291594,2054949894,16384,1,299374626,0.030000,0.029750,47.173000,1,64,1,0
it-2004,41291594,2054949894,2048,1,50349871,0.030000,0.029957,30.353000,1,64,1,0
it-2004,41291594,2054949894,1048576,2,889905701,0.030000,0.025000,92.322000,1,64,1,0
it-2004,41291594,2054949894,131072,2,691225217,0.030000,0.028481,56.836000,1,64,1,0
it-2004,41291594,2054949894,16384,2,301477863,0.030000,0.029750,48.670000,1,64,1,0
it-2004,41291594,2054949894,2048,2,50250658,0.030000,0.029957,30.081000,1,64,1,0
it-2004,41291594,2054949894,1048576,3,890062510,0.030000,0.025000,90.017000,1,64,1,0
it-2004,41291594,2054949894,131072,3,690920746,0.030000,0.028481,56.620000,1,64,1,0
it-2004,41291594,2054949894,16384,3,300743505,0.030000,0.029750,47.193000,1,64,1,0
it-2004,41291594,2054949894,2048,3,50226281,0.030000,0.029957,29.923000,1,64,1,0
it-2004,41291594,2054949894,1048576,4,890064928,0.030000,0.025000,93.431000,1,64,1,0
it-2004,41291594,2054949894,131072,4,690926446,0.030000,0.028481,58.277000,1,64,1,0
it-2004,41291594,2054949894,16384,4,301489835,0.030000,0.029750,49.932000,1,64,1,0
it-2004,41291594,2054949894,2048,4,50083099,0.030000,0.029957,29.405000,1,64,1,0
it-2004,41291594,2054949894,1048576,5,889981916,0.030000,0.025000,94.538000,1,64,1,0
it-2004,41291594,2054949894,131072,5,691164844,0.030000,0.028481,59.316000,1,64,1,0
it-2004,41291594,2054949894,16384,5,301023775,0.030000,0.029750,47.680000,1,64,1,0
it-2004,41291594,2054949894,2048,5,50407083,0.030000,0.029957,30.353000,1,64,1,0
kmer_A2a,170372459,359883478,1048576,1,9274795,0.030000,0.024540,84.666000,1,64,1,0
kmer_A2a,170372459,359883478,131072,1,6856527,0.030000,0.030000,65.279000,1,64,1,0
kmer_A2a,170372459,359883478,16384,1,6091761,0.030000,0.029907,56.744000,1,64,1,0
kmer_A2a,170372459,359883478,2048,1,5606095,0.030000,0.029992,54.302000,1,64,1,0
kmer_A2a,170372459,359883478,1048576,2,9273028,0.030000,0.024540,84.932000,1,64,1,0
kmer_A2a,170372459,359883478,131072,2,6858524,0.030000,0.030000,65.577000,1,64,1,0
kmer_A2a,170372459,359883478,16384,2,6092363,0.030000,0.029907,56.964000,1,64,1,0
kmer_A2a,170372459,359883478,2048,2,5612574,0.030000,0.029992,54.643000,1,64,1,0
kmer_A2a,170372459,359883478,1048576,3,9288680,0.030000,0.024540,84.739000,1,64,1,0
kmer_A2a,170372459,359883478,131072,3,6865031,0.030000,0.030000,65.350000,1,64,1,0
kmer_A2a,170372459,359883478,16384,3,6104273,0.030000,0.029907,56.761000,1,64,1,0
kmer_A2a,170372459,359883478,2048,3,5623098,0.030000,0.029992,54.258000,1,64,1,0
kmer_A2a,170372459,359883478,1048576,4,9292904,0.030000,0.024540,84.522000,1,64,1,0
kmer_A2a,170372459,359883478,131072,4,6866044,0.030000,0.030000,65.347000,1,64,1,0
kmer_A2a,170372459,359883478,16384,4,6104352,0.030000,0.029907,56.837000,1,64,1,0
kmer_A2a,170372459,359883478,2048,4,5624484,0.030000,0.029992,54.393000,1,64,1,0
kmer_A2a,170372459,359883478,1048576,5,9285497,0.030000,0.024540,84.870000,1,64,1,0
kmer_A2a,170372459,359883478,131072,5,6862704,0.030000,0.030000,65.555000,1,64,1,0
kmer_A2a,170372459,359883478,16384,5,6094921,0.030000,0.029907,56.644000,1,64,1,0
kmer_A2a,170372459,359883478,2048,5,5614244,0.030000,0.029992,54.344000,1,64,1,0
kmer_P1a,138896082,296930692,1048576,1,9449125,0.030000,0.022556,73.531000,1,64,1,0
kmer_P1a,138896082,296930692,131072,1,6364607,0.030000,0.029245,53.434000,1,64,1,0
kmer_P1a,138896082,296930692,16384,1,5148271,0.030000,0.029960,45.158000,1,64,1,0
kmer_P1a,138896082,296930692,2048,1,4582562,0.030000,0.029991,42.952000,1,64,1,0
kmer_P1a,138896082,296930692,1048576,2,9453690,0.030000,0.022556,72.755000,1,64,1,0
kmer_P1a,138896082,296930692,131072,2,6361465,0.030000,0.029245,52.750000,1,64,1,0
kmer_P1a,138896082,296930692,16384,2,5147356,0.030000,0.029960,44.615000,1,64,1,0
kmer_P1a,138896082,296930692,2048,2,4589702,0.030000,0.029991,42.367000,1,64,1,0
kmer_P1a,138896082,296930692,1048576,3,9453119,0.030000,0.022556,73.407000,1,64,1,0
kmer_P1a,138896082,296930692,131072,3,6372967,0.030000,0.029245,53.201000,1,64,1,0
kmer_P1a,138896082,296930692,16384,3,5158868,0.030000,0.029960,45.051000,1,64,1,0
kmer_P1a,138896082,296930692,2048,3,4592156,0.030000,0.029991,42.774000,1,64,1,0
kmer_P1a,138896082,296930692,1048576,4,9451489,0.030000,0.022556,73.167000,1,64,1,0
kmer_P1a,138896082,296930692,131072,4,6373797,0.030000,0.029245,53.146000,1,64,1,0
kmer_P1a,138896082,296930692,16384,4,5160968,0.030000,0.029960,45.014000,1,64,1,0
kmer_P1a,138896082,296930692,2048,4,4592180,0.030000,0.029991,42.954000,1,64,1,0
kmer_P1a,138896082,296930692,1048576,5,9449188,0.030000,0.022556,73.178000,1,64,1,0
kmer_P1a,138896082,296930692,131072,5,6368410,0.030000,0.029245,53.188000,1,64,1,0
kmer_P1a,138896082,296930692,16384,5,5151835,0.030000,0.029960,45.045000,1,64,1,0
kmer_P1a,138896082,296930692,2048,5,4588004,0.030000,0.029991,42.984000,1,64,1,0
kmer_U1a,64678340,132787258,1048576,1,3045651,0.030000,0.016129,38.903000,1,64,1,0
kmer_U1a,64678340,132787258,131072,1,1293298,0.030000,0.028340,22.745000,1,64,1,0
kmer_U1a,64678340,132787258,16384,1,916969,0.030000,0.029889,18.495000,1,64,1,0
kmer_U1a,64678340,132787258,2048,1,802850,0.030000,0.029985,17.529000,1,64,1,0
kmer_U1a,64678340,132787258,1048576,2,3044262,0.030000,0.016129,38.741000,1,64,1,0
kmer_U1a,64678340,132787258,131072,2,1294248,0.030000,0.028340,22.691000,1,64,1,0
kmer_U1a,64678340,132787258,16384,2,917394,0.030000,0.029889,18.408000,1,64,1,0
kmer_U1a,64678340,132787258,2048,2,802074,0.030000,0.029985,17.534000,1,64,1,0
kmer_U1a,64678340,132787258,1048576,3,3048641,0.030000,0.016129,38.799000,1,64,1,0
kmer_U1a,64678340,132787258,131072,3,1296432,0.030000,0.028340,22.746000,1,64,1,0
kmer_U1a,64678340,132787258,16384,3,918611,0.030000,0.029889,18.457000,1,64,1,0
kmer_U1a,64678340,132787258,2048,3,803993,0.030000,0.029985,17.525000,1,64,1,0
kmer_U1a,64678340,132787258,1048576,4,3046910,0.030000,0.016129,38.933000,1,64,1,0
kmer_U1a,64678340,132787258,131072,4,1295958,0.030000,0.028340,22.829000,1,64,1,0
kmer_U1a,64678340,132787258,16384,4,918990,0.030000,0.029889,18.454000,1,64,1,0
kmer_U1a,64678340,132787258,2048,4,805032,0.030000,0.029985,17.563000,1,64,1,0
kmer_U1a,64678340,132787258,1048576,5,3039916,0.030000,0.016129,38.997000,1,64,1,0
kmer_U1a,64678340,132787258,131072,5,1294870,0.030000,0.028340,22.838000,1,64,1,0
kmer_U1a,64678340,132787258,16384,5,917879,0.030000,0.029889,18.449000,1,64,1,0
kmer_U1a,64678340,132787258,2048,5,803324,0.030000,0.029985,17.548000,1,64,1,0
kmer_V1r,214004392,465409664,1048576,1,18387292,0.030000,0.029268,110.667000,1,64,1,0
kmer_V1r,214004392,465409664,131072,1,15537683,0.030000,0.029394,90.786000,1,64,1,0
kmer_V1r,214004392,465409664,16384,1,14163690,0.030000,0.029934,79.864000,1,64,1,0
kmer_V1r,214004392,465409664,2048,1,13192265,0.030000,0.029992,76.659000,1,64,1,0
kmer_V1r,214004392,465409664,1048576,2,18386907,0.030000,0.029268,110.562000,1,64,1,0
kmer_V1r,214004392,465409664,131072,2,15533180,0.030000,0.029394,90.861000,1,64,1,0
kmer_V1r,214004392,465409664,16384,2,14161916,0.030000,0.029934,79.898000,1,64,1,0
kmer_V1r,214004392,465409664,2048,2,13197735,0.030000,0.029992,76.551000,1,64,1,0
kmer_V1r,214004392,465409664,1048576,3,18397636,0.030000,0.029268,110.989000,1,64,1,0
kmer_V1r,214004392,465409664,131072,3,15539893,0.030000,0.029394,91.341000,1,64,1,0
kmer_V1r,214004392,465409664,16384,3,14180334,0.030000,0.029934,80.040000,1,64,1,0
kmer_V1r,214004392,465409664,2048,3,13218670,0.030000,0.029992,76.683000,1,64,1,0
kmer_V1r,214004392,465409664,1048576,4,18396393,0.030000,0.029268,110.878000,1,64,1,0
kmer_V1r,214004392,465409664,131072,4,15552649,0.030000,0.029394,91.065000,1,64,1,0
kmer_V1r,214004392,465409664,16384,4,14184393,0.030000,0.029934,80.376000,1,64,1,0
kmer_V1r,214004392,465409664,2048,4,13223910,0.030000,0.029992,77.063000,1,64,1,0
kmer_V1r,214004392,465409664,1048576,5,18390082,0.030000,0.029268,111.588000,1,64,1,0
kmer_V1r,214004392,465409664,131072,5,15539707,0.030000,0.029394,91.672000,1,64,1,0
kmer_V1r,214004392,465409664,16384,5,14173194,0.030000,0.029934,80.019000,1,64,1,0
kmer_V1r,214004392,465409664,2048,5,13206958,0.030000,0.029992,76.729000,1,64,1,0
rgg26_3d,67108864,755904090,1048576,1,86277793,0.030000,0.015625,45.942000,1,64,1,0
rgg26_3d,67108864,755904090,131072,1,41384846,0.030000,0.029297,15.260000,1,64,1,0
rgg26_3d,67108864,755904090,16384,1,21162967,0.030000,0.029785,10.086000,1,64,1,0
rgg26_3d,67108864,755904090,2048,1,10809930,0.030000,0.029999,5.048000,1,64,1,0
rgg26_3d,67108864,755904090,1048576,2,86425829,0.030000,0.015625,45.794000,1,64,1,0
rgg26_3d,67108864,755904090,131072,2,41512510,0.030000,0.029297,15.244000,1,64,1,0
rgg26_3d,67108864,755904090,16384,2,21060313,0.030000,0.029785,10.062000,1,64,1,0
rgg26_3d,67108864,755904090,2048,2,10829054,0.030000,0.029999,5.074000,1,64,1,0
rgg26_3d,67108864,755904090,1048576,3,86514266,0.030000,0.015625,45.911000,1,64,1,0
rgg26_3d,67108864,755904090,131072,3,41597702,0.030000,0.029297,15.282000,1,64,1,0
rgg26_3d,67108864,755904090,16384,3,21096582,0.030000,0.029785,10.089000,1,64,1,0
rgg26_3d,67108864,755904090,2048,3,10742566,0.030000,0.029999,5.066000,1,64,1,0
rgg26_3d,67108864,755904090,1048576,4,86447747,0.030000,0.015625,45.811000,1,64,1,0
rgg26_3d,67108864,755904090,131072,4,41557877,0.030000,0.029297,15.301000,1,64,1,0
rgg26_3d,67108864,755904090,16384,4,21083223,0.030000,0.029785,10.039000,1,64,1,0
rgg26_3d,67108864,755904090,2048,4,10756132,0.030000,0.029999,5.064000,1,64,1,0
rgg26_3d,67108864,755904090,1048576,5,86358482,0.030000,0.015625,45.960000,1,64,1,0
rgg26_3d,67108864,755904090,131072,5,41450925,0.030000,0.029297,15.249000,1,64,1,0
rgg26_3d,67108864,755904090,16384,5,21045231,0.030000,0.029785,10.125000,1,64,1,0
rgg26_3d,67108864,755904090,2048,5,10802332,0.030000,0.029999,5.065000,1,64,1,0
rgg27_3d,134217728,1575628350,1048576,1,141837619,0.030000,0.023438,61.776000,1,64,1,0
rgg27_3d,134217728,1575628350,131072,1,71390606,0.030000,0.029297,26.135000,1,64,1,0
rgg27_3d,134217728,1575628350,16384,1,36604555,0.030000,0.029907,18.408000,1,64,1,0
rgg27_3d,134217728,1575628350,2048,1,18815470,0.030000,0.029999,9.504000,1,64,1,0
rgg27_3d,134217728,1575628350,1048576,2,141784926,0.030000,0.023438,61.835000,1,64,1,0
rgg27_3d,134217728,1575628350,131072,2,71374070,0.030000,0.029297,26.023000,1,64,1,0
rgg27_3d,134217728,1575628350,16384,2,36610592,0.030000,0.029907,18.360000,1,64,1,0
rgg27_3d,134217728,1575628350,2048,2,18792796,0.030000,0.029999,9.622000,1,64,1,0
rgg27_3d,134217728,1575628350,1048576,3,141904092,0.030000,0.023438,61.718000,1,64,1,0
rgg27_3d,134217728,1575628350,131072,3,71434582,0.030000,0.029297,26.169000,1,64,1,0
rgg27_3d,134217728,1575628350,16384,3,36621869,0.030000,0.029907,18.352000,1,64,1,0
rgg27_3d,134217728,1575628350,2048,3,18771476,0.030000,0.029999,9.574000,1,64,1,0
rgg27_3d,134217728,1575628350,1048576,4,141685110,0.030000,0.023438,61.886000,1,64,1,0
rgg27_3d,134217728,1575628350,131072,4,71274289,0.030000,0.029297,26.003000,1,64,1,0
rgg27_3d,134217728,1575628350,16384,4,36563124,0.030000,0.029907,18.395000,1,64,1,0
rgg27_3d,134217728,1575628350,2048,4,18817030,0.030000,0.029999,9.540000,1,64,1,0
rgg27_3d,134217728,1575628350,1048576,5,141829328,0.030000,0.023438,61.697000,1,64,1,0
rgg27_3d,134217728,1575628350,131072,5,71399853,0.030000,0.029297,26.251000,1,64,1,0
rgg27_3d,134217728,1575628350,16384,5,36641756,0.030000,0.029907,18.512000,1,64,1,0
rgg27_3d,134217728,1575628350,2048,5,18761803,0.030000,0.029999,9.289000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,1048576,1,138044954,0.030000,0.023438,65.074000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,131072,1,44842002,0.030000,0.029297,30.081000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16384,1,14402659,0.030000,0.029907,21.913000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2048,1,4902472,0.030000,0.029983,9.612000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,1048576,2,137840797,0.030000,0.023438,65.562000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,131072,2,44695909,0.030000,0.029297,30.132000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16384,2,14562229,0.030000,0.029907,21.981000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2048,2,4926525,0.030000,0.029999,10.767000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,1048576,3,137980273,0.030000,0.023438,65.187000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,131072,3,44828760,0.030000,0.029297,30.002000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16384,3,14384116,0.030000,0.029907,21.883000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2048,3,4911305,0.030000,0.029983,9.662000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,1048576,4,138119495,0.030000,0.023438,65.447000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,131072,4,44841980,0.030000,0.029297,29.949000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16384,4,14430425,0.030000,0.029907,22.273000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2048,4,4919102,0.030000,0.029999,9.667000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,1048576,5,137952387,0.030000,0.023438,65.059000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,131072,5,44793821,0.030000,0.029297,29.979000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16384,5,14435062,0.030000,0.029907,21.896000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2048,5,4909900,0.030000,0.029999,9.737000,1,64,1,0
twitter-2010,41652230,2405026092,1048576,1,1151499201,0.030000,0.025000,1083.511000,1,64,1,0
twitter-2010,41652230,2405026092,131072,1,1115389812,0.030000,0.028302,1135.841000,1,64,1,0
twitter-2010,41652230,2405026092,16384,1,1078964903,0.030000,0.029886,942.281000,1,64,1,0
twitter-2010,41652230,2405026092,2048,1,992552908,0.030000,0.029992,586.409000,1,64,1,0
twitter-2010,41652230,2405026092,1048576,2,1164663320,0.030000,0.025000,1268.469000,1,64,1,0
twitter-2010,41652230,2405026092,131072,2,1123115063,0.030000,0.028302,1443.709000,1,64,1,0
twitter-2010,41652230,2405026092,16384,2,1072315585,0.030000,0.029886,1021.430000,1,64,1,0
twitter-2010,41652230,2405026092,2048,2,993433185,0.030000,0.029992,587.789000,1,64,1,0
twitter-2010,41652230,2405026092,1048576,3,1148703282,0.030000,0.025000,1015.682000,1,64,1,0
twitter-2010,41652230,2405026092,131072,3,1112431776,0.030000,0.028302,1014.593000,1,64,1,0
twitter-2010,41652230,2405026092,16384,3,1066932148,0.030000,0.029886,889.880000,1,64,1,0
twitter-2010,41652230,2405026092,2048,3,993173122,0.030000,0.029992,591.796000,1,64,1,0
twitter-2010,41652230,2405026092,1048576,4,1155536266,0.030000,0.025000,1234.036000,1,64,1,0
twitter-2010,41652230,2405026092,131072,4,1120873978,0.030000,0.028302,1277.377000,1,64,1,0
twitter-2010,41652230,2405026092,16384,4,1059081770,0.030000,0.029886,872.333000,1,64,1,0
twitter-2010,41652230,2405026092,2048,4,995943003,0.030000,0.029992,590.382000,1,64,1,0
twitter-2010,41652230,2405026092,1048576,5,1162202208,0.030000,0.025000,1184.099000,1,64,1,0
twitter-2010,41652230,2405026092,131072,5,1121582953,0.030000,0.028302,1308.135000,1,64,1,0
twitter-2010,41652230,2405026092,16384,5,1058885414,0.030000,0.029886,890.015000,1,64,1,0
twitter-2010,41652230,2405026092,2048,5,994697016,0.030000,0.029992,590.611000,1,64,1,0
uk-2005,39459925,1566054250,1048576,1,610816646,0.030000,0.026316,82.768000,1,64,1,0
uk-2005,39459925,1566054250,131072,1,272592255,0.030000,0.029801,44.213000,1,64,1,0
uk-2005,39459925,1566054250,16384,1,137953462,0.030000,0.029888,36.757000,1,64,1,0
uk-2005,39459925,1566054250,2048,1,100170523,0.030000,0.029998,26.071000,1,64,1,0
uk-2005,39459925,1566054250,1048576,2,610865075,0.030000,0.026316,83.582000,1,64,1,0
uk-2005,39459925,1566054250,131072,2,272723675,0.030000,0.029801,45.123000,1,64,1,0
uk-2005,39459925,1566054250,16384,2,137956635,0.030000,0.029888,36.868000,1,64,1,0
uk-2005,39459925,1566054250,2048,2,100382634,0.030000,0.029998,25.825000,1,64,1,0
uk-2005,39459925,1566054250,1048576,3,610863672,0.030000,0.026316,82.720000,1,64,1,0
uk-2005,39459925,1566054250,131072,3,272921515,0.030000,0.029801,43.975000,1,64,1,0
uk-2005,39459925,1566054250,16384,3,137791034,0.030000,0.029888,37.651000,1,64,1,0
uk-2005,39459925,1566054250,2048,3,100732462,0.030000,0.029998,25.825000,1,64,1,0
uk-2005,39459925,1566054250,1048576,4,610845130,0.030000,0.026316,83.165000,1,64,1,0
uk-2005,39459925,1566054250,131072,4,272130081,0.030000,0.029801,44.614000,1,64,1,0
uk-2005,39459925,1566054250,16384,4,137539076,0.030000,0.029888,36.708000,1,64,1,0
uk-2005,39459925,1566054250,2048,4,100330002,0.030000,0.029998,25.715000,1,64,1,0
uk-2005,39459925,1566054250,1048576,5,610837248,0.030000,0.026316,82.380000,1,64,1,0
uk-2005,39459925,1566054250,131072,5,272554622,0.030000,0.029801,44.188000,1,64,1,0
uk-2005,39459925,1566054250,16384,5,137489259,0.030000,0.029888,36.977000,1,64,1,0
uk-2005,39459925,1566054250,2048,5,100326043,0.030000,0.029998,25.480000,1,64,1,0
webbase-2001,118142155,1709619522,1048576,1,435199448,0.030000,0.026549,92.286000,1,64,1,0
webbase-2001,118142155,1709619522,131072,1,173280129,0.030000,0.029933,54.943000,1,64,1,0
webbase-2001,118142155,1709619522,16384,1,27888355,0.030000,0.029954,36.567000,1,64,1,0
webbase-2001,118142155,1709619522,2048,1,20073462,0.030000,0.029989,23.728000,1,64,1,0
webbase-2001,118142155,1709619522,1048576,2,435553630,0.030000,0.026549,93.753000,1,64,1,0
webbase-2001,118142155,1709619522,131072,2,172977444,0.030000,0.029933,55.870000,1,64,1,0
webbase-2001,118142155,1709619522,16384,2,28627420,0.030000,0.029954,37.441000,1,64,1,0
webbase-2001,118142155,1709619522,2048,2,20128844,0.030000,0.029989,23.693000,1,64,1,0
webbase-2001,118142155,1709619522,1048576,3,435652344,0.030000,0.026549,92.269000,1,64,1,0
webbase-2001,118142155,1709619522,131072,3,173117492,0.030000,0.029933,55.190000,1,64,1,0
webbase-2001,118142155,1709619522,16384,3,27533815,0.030000,0.029954,36.352000,1,64,1,0
webbase-2001,118142155,1709619522,2048,3,20231520,0.030000,0.029989,24.224000,1,64,1,0
webbase-2001,118142155,1709619522,1048576,4,435234981,0.030000,0.026549,92.684000,1,64,1,0
webbase-2001,118142155,1709619522,131072,4,172986533,0.030000,0.029933,54.624000,1,64,1,0
webbase-2001,118142155,1709619522,16384,4,27848356,0.030000,0.029954,36.481000,1,64,1,0
webbase-2001,118142155,1709619522,2048,4,20622764,0.030000,0.029989,24.639000,1,64,1,0
webbase-2001,118142155,1709619522,1048576,5,435472012,0.030000,0.026549,93.799000,1,64,1,0
webbase-2001,118142155,1709619522,131072,5,172997461,0.030000,0.029933,55.524000,1,64,1,0
webbase-2001,118142155,1709619522,16384,5,27878959,0.030000,0.029954,37.096000,1,64,1,0
webbase-2001,118142155,1709619522,2048,5,20186595,0.030000,0.029989,23.623000,1,64,1,0
amazon,400727,4699738,1048576,1,2349869,0.030000,0.000000,4.178000,1,64,1,0
amazon,400727,4699738,131072,1,1997647,0.030000,0.000000,2.862000,1,64,1,0
amazon,400727,4699738,16384,1,1056394,0.030000,0.000000,1.594000,1,64,1,0
amazon,400727,4699738,2048,1,618229,0.030000,0.025510,1.268000,1,64,1,0
amazon,400727,4699738,1048576,2,2349869,0.030000,0.000000,4.211000,1,64,1,0
amazon,400727,4699738,131072,2,1997340,0.030000,0.000000,2.875000,1,64,1,0
amazon,400727,4699738,16384,2,1056158,0.030000,0.000000,1.608000,1,64,1,0
amazon,400727,4699738,2048,2,619562,0.030000,0.025510,1.274000,1,64,1,0
amazon,400727,4699738,1048576,3,2349869,0.030000,0.000000,4.187000,1,64,1,0
amazon,400727,4699738,131072,3,1997844,0.030000,0.000000,2.886000,1,64,1,0
amazon,400727,4699738,16384,3,1058551,0.030000,0.000000,1.611000,1,64,1,0
amazon,400727,4699738,2048,3,619029,0.030000,0.025510,1.271000,1,64,1,0
amazon,400727,4699738,1048576,4,2349869,0.030000,0.000000,4.145000,1,64,1,0
amazon,400727,4699738,131072,4,1997338,0.030000,0.000000,2.873000,1,64,1,0
amazon,400727,4699738,16384,4,1058198,0.030000,0.000000,1.610000,1,64,1,0
amazon,400727,4699738,2048,4,619488,0.030000,0.025510,1.284000,1,64,1,0
amazon,400727,4699738,1048576,5,2349869,0.030000,0.000000,4.161000,1,64,1,0
amazon,400727,4699738,131072,5,1997592,0.030000,0.000000,2.857000,1,64,1,0
amazon,400727,4699738,16384,5,1057105,0.030000,0.000000,1.604000,1,64,1,0
amazon,400727,4699738,2048,5,619519,0.030000,0.025510,1.269000,1,64,1,0
arabic-2005,22744080,1107806146,1048576,1,499737002,0.030000,0.000000,56.226000,1,64,1,0
arabic-2005,22744080,1107806146,131072,1,408855399,0.030000,0.028736,25.145000,1,64,1,0
arabic-2005,22744080,1107806146,16384,1,241822595,0.030000,0.029518,18.685000,1,64,1,0
arabic-2005,22744080,1107806146,2048,1,42342803,0.030000,0.029984,13.992000,1,64,1,0
arabic-2005,22744080,1107806146,1048576,2,499768437,0.030000,0.000000,56.740000,1,64,1,0
arabic-2005,22744080,1107806146,131072,2,408914210,0.030000,0.028736,26.547000,1,64,1,0
arabic-2005,22744080,1107806146,16384,2,241244294,0.030000,0.029518,19.899000,1,64,1,0
arabic-2005,22744080,1107806146,2048,2,40676158,0.030000,0.029984,14.089000,1,64,1,0
arabic-2005,22744080,1107806146,1048576,3,500036281,0.030000,0.000000,54.184000,1,64,1,0
arabic-2005,22744080,1107806146,131072,3,409303380,0.030000,0.028736,25.608000,1,64,1,0
arabic-2005,22744080,1107806146,16384,3,241972425,0.030000,0.029518,19.561000,1,64,1,0
arabic-2005,22744080,1107806146,2048,3,40770485,0.030000,0.029984,15.260000,1,64,1,0
arabic-2005,22744080,1107806146,1048576,4,499673744,0.030000,0.000000,57.046000,1,64,1,0
arabic-2005,22744080,1107806146,131072,4,408810094,0.030000,0.028736,25.231000,1,64,1,0
arabic-2005,22744080,1107806146,16384,4,241528162,0.030000,0.029518,18.565000,1,64,1,0
arabic-2005,22744080,1107806146,2048,4,40637986,0.030000,0.029984,13.653000,1,64,1,0
arabic-2005,22744080,1107806146,1048576,5,499723960,0.030000,0.000000,58.910000,1,64,1,0
arabic-2005,22744080,1107806146,131072,5,408882621,0.030000,0.028736,27.911000,1,64,1,0
arabic-2005,22744080,1107806146,16384,5,241722025,0.030000,0.029518,21.456000,1,64,1,0
arabic-2005,22744080,1107806146,2048,5,42514427,0.030000,0.029984,13.419000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,1048576,1,34813003,0.030000,0.000000,19.408000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,131072,1,20299357,0.030000,0.027027,6.712000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16384,1,10642263,0.030000,0.027211,2.996000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2048,1,5364624,0.030000,0.029851,2.373000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,1048576,2,34808839,0.030000,0.000000,19.483000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,131072,2,20298940,0.030000,0.027027,6.286000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16384,2,10683822,0.030000,0.027211,3.031000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2048,2,5378854,0.030000,0.029851,2.446000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,1048576,3,34817883,0.030000,0.000000,19.216000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,131072,3,20285684,0.030000,0.027027,6.214000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16384,3,10631982,0.030000,0.027211,3.027000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2048,3,5362482,0.030000,0.029851,2.429000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,1048576,4,34810192,0.030000,0.000000,19.444000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,131072,4,20282371,0.030000,0.027027,6.293000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16384,4,10643470,0.030000,0.027211,3.023000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2048,4,5374986,0.030000,0.029851,2.401000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,1048576,5,34819829,0.030000,0.000000,19.117000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,131072,5,20279355,0.030000,0.027027,6.221000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16384,5,10604445,0.030000,0.027211,2.998000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2048,5,5353431,0.030000,0.029851,2.386000,1,64,1,0
del26,67108864,402653086,1048576,1,31407586,0.030000,0.015625,54.683000,1,64,1,0
del26,67108864,402653086,131072,1,11047211,0.030000,0.029297,26.443000,1,64,1,0
del26,67108864,402653086,16384,1,3988843,0.030000,0.029785,22.466000,1,64,1,0
del26,67108864,402653086,2048,1,1451416,0.030000,0.029999,18.232000,1,64,1,0
del26,67108864,402653086,1048576,2,31412616,0.030000,0.015625,54.565000,1,64,1,0
del26,67108864,402653086,131072,2,11046295,0.030000,0.029297,26.447000,1,64,1,0
del26,67108864,402653086,16384,2,3990402,0.030000,0.029785,22.365000,1,64,1,0
del26,67108864,402653086,2048,2,1453061,0.030000,0.029999,18.213000,1,64,1,0
del26,67108864,402653086,1048576,3,31413648,0.030000,0.015625,54.518000,1,64,1,0
del26,67108864,402653086,131072,3,11050551,0.030000,0.029297,26.402000,1,64,1,0
del26,67108864,402653086,16384,3,3993292,0.030000,0.029785,22.403000,1,64,1,0
del26,67108864,402653086,2048,3,1446918,0.030000,0.029999,18.239000,1,64,1,0
del26,67108864,402653086,1048576,4,31377861,0.030000,0.015625,54.685000,1,64,1,0
del26,67108864,402653086,131072,4,11038624,0.030000,0.029297,26.455000,1,64,1,0
del26,67108864,402653086,16384,4,3995003,0.030000,0.029785,22.422000,1,64,1,0
del26,67108864,402653086,2048,4,1452940,0.030000,0.029999,18.278000,1,64,1,0
del26,67108864,402653086,1048576,5,31437243,0.030000,0.015625,54.576000,1,64,1,0
del26,67108864,402653086,131072,5,11060704,0.030000,0.029297,26.459000,1,64,1,0
del26,67108864,402653086,16384,5,3993865,0.030000,0.029785,22.353000,1,64,1,0
del26,67108864,402653086,2048,5,1455473,0.030000,0.029999,18.224000,1,64,1,0
enwiki-2013,4206785,183879456,1048576,1,88730954,0.030000,0.000000,39.065000,1,64,1,0
enwiki-2013,4206785,183879456,131072,1,83349822,0.030000,0.000000,27.716000,1,64,1,0
enwiki-2013,4206785,183879456,16384,1,75457765,0.030000,0.027237,23.001000,1,64,1,0
enwiki-2013,4206785,183879456,2048,1,64143514,0.030000,0.029684,21.988000,1,64,1,0
enwiki-2013,4206785,183879456,1048576,2,88727615,0.030000,0.000000,39.381000,1,64,1,0
enwiki-2013,4206785,183879456,131072,2,83345817,0.030000,0.000000,27.825000,1,64,1,0
enwiki-2013,4206785,183879456,16384,2,75458553,0.030000,0.027237,23.058000,1,64,1,0
enwiki-2013,4206785,183879456,2048,2,64043646,0.030000,0.029684,22.049000,1,64,1,0
enwiki-2013,4206785,183879456,1048576,3,88729060,0.030000,0.000000,38.850000,1,64,1,0
enwiki-2013,4206785,183879456,131072,3,83342928,0.030000,0.000000,27.716000,1,64,1,0
enwiki-2013,4206785,183879456,16384,3,75437688,0.030000,0.027237,23.045000,1,64,1,0
enwiki-2013,4206785,183879456,2048,3,64124818,0.030000,0.029684,22.069000,1,64,1,0
enwiki-2013,4206785,183879456,1048576,4,88730479,0.030000,0.000000,39.752000,1,64,1,0
enwiki-2013,4206785,183879456,131072,4,83347513,0.030000,0.000000,28.024000,1,64,1,0
enwiki-2013,4206785,183879456,16384,4,75491802,0.030000,0.027237,23.229000,1,64,1,0
enwiki-2013,4206785,183879456,2048,4,64212759,0.030000,0.029684,21.942000,1,64,1,0
enwiki-2013,4206785,183879456,1048576,5,88726015,0.030000,0.000000,38.964000,1,64,1,0
enwiki-2013,4206785,183879456,131072,5,83349202,0.030000,0.000000,27.605000,1,64,1,0
enwiki-2013,4206785,183879456,16384,5,75438408,0.030000,0.027237,23.000000,1,64,1,0
enwiki-2013,4206785,183879456,2048,5,64146746,0.030000,0.029684,22.423000,1,64,1,0
eu-2005,862664,32276936,1048576,1,16138468,0.030000,0.000000,6.733000,1,64,1,0
eu-2005,862664,32276936,131072,1,15070557,0.030000,0.000000,5.233000,1,64,1,0
eu-2005,862664,32276936,16384,1,12449517,0.030000,0.018868,3.359000,1,64,1,0
eu-2005,862664,32276936,2048,1,8662746,0.030000,0.028436,2.852000,1,64,1,0
eu-2005,862664,32276936,1048576,2,16138468,0.030000,0.000000,6.604000,1,64,1,0
eu-2005,862664,32276936,131072,2,15069610,0.030000,0.000000,5.063000,1,64,1,0
eu-2005,862664,32276936,16384,2,12432110,0.030000,0.018868,3.260000,1,64,1,0
eu-2005,862664,32276936,2048,2,8669532,0.030000,0.028436,2.783000,1,64,1,0
eu-2005,862664,32276936,1048576,3,16138468,0.030000,0.000000,6.665000,1,64,1,0
eu-2005,862664,32276936,131072,3,15072376,0.030000,0.000000,5.165000,1,64,1,0
eu-2005,862664,32276936,16384,3,12463696,0.030000,0.018868,3.308000,1,64,1,0
eu-2005,862664,32276936,2048,3,8629060,0.030000,0.028436,2.807000,1,64,1,0
eu-2005,862664,32276936,1048576,4,16138468,0.030000,0.000000,6.657000,1,64,1,0
eu-2005,862664,32276936,131072,4,15073836,0.030000,0.000000,5.125000,1,64,1,0
eu-2005,862664,32276936,16384,4,12452337,0.030000,0.018868,3.306000,1,64,1,0
eu-2005,862664,32276936,2048,4,8611822,0.030000,0.028436,2.792000,1,64,1,0
eu-2005,862664,32276936,1048576,5,16138468,0.030000,0.000000,6.756000,1,64,1,0
eu-2005,862664,32276936,131072,5,15072391,0.030000,0.000000,5.234000,1,64,1,0
eu-2005,862664,32276936,16384,5,12455927,0.030000,0.018868,3.381000,1,64,1,0
eu-2005,862664,32276936,2048,5,8632883,0.030000,0.028436,2.868000,1,64,1,0
hugebubbles-00010,19458087,58359528,1048576,1,5812725,0.030000,0.000000,30.021000,1,64,1,0
hugebubbles-00010,19458087,58359528,131072,1,2050601,0.030000,0.026846,8.274000,1,64,1,0
hugebubbles-00010,19458087,58359528,16384,1,731537,0.030000,0.029461,5.588000,1,64,1,0
hugebubbles-00010,19458087,58359528,2048,1,260912,0.030000,0.029994,4.585000,1,64,1,0
hugebubbles-00010,19458087,58359528,1048576,2,5808697,0.030000,0.000000,29.825000,1,64,1,0
hugebubbles-00010,19458087,58359528,131072,2,2048410,0.030000,0.026846,8.326000,1,64,1,0
hugebubbles-00010,19458087,58359528,16384,2,730841,0.030000,0.029461,5.580000,1,64,1,0
hugebubbles-00010,19458087,58359528,2048,2,261296,0.030000,0.029994,4.583000,1,64,1,0
hugebubbles-00010,19458087,58359528,1048576,3,5803158,0.030000,0.000000,29.930000,1,64,1,0
hugebubbles-00010,19458087,58359528,131072,3,2045251,0.030000,0.026846,8.325000,1,64,1,0
hugebubbles-00010,19458087,58359528,16384,3,730042,0.030000,0.029461,5.591000,1,64,1,0
hugebubbles-00010,19458087,58359528,2048,3,260587,0.030000,0.029994,4.603000,1,64,1,0
hugebubbles-00010,19458087,58359528,1048576,4,5800609,0.030000,0.000000,29.971000,1,64,1,0
hugebubbles-00010,19458087,58359528,131072,4,2042722,0.030000,0.026846,8.287000,1,64,1,0
hugebubbles-00010,19458087,58359528,16384,4,728610,0.030000,0.029461,5.588000,1,64,1,0
hugebubbles-00010,19458087,58359528,2048,4,260401,0.030000,0.029994,4.599000,1,64,1,0
hugebubbles-00010,19458087,58359528,1048576,5,5807795,0.030000,0.000000,29.931000,1,64,1,0
hugebubbles-00010,19458087,58359528,131072,5,2049276,0.030000,0.026846,8.300000,1,64,1,0
hugebubbles-00010,19458087,58359528,16384,5,730074,0.030000,0.029461,5.621000,1,64,1,0
hugebubbles-00010,19458087,58359528,2048,5,260953,0.030000,0.029994,4.611000,1,64,1,0
in-2004,1382908,27182946,1048576,1,13357746,0.030000,0.000000,6.754000,1,64,1,0
in-2004,1382908,27182946,131072,1,11764254,0.030000,0.000000,4.929000,1,64,1,0
in-2004,1382908,27182946,16384,1,8762991,0.030000,0.023529,2.663000,1,64,1,0
in-2004,1382908,27182946,2048,1,4639229,0.030000,0.029586,2.203000,1,64,1,0
in-2004,1382908,27182946,1048576,2,13358238,0.030000,0.000000,6.654000,1,64,1,0
in-2004,1382908,27182946,131072,2,11764675,0.030000,0.000000,4.836000,1,64,1,0
in-2004,1382908,27182946,16384,2,8760437,0.030000,0.023529,2.576000,1,64,1,0
in-2004,1382908,27182946,2048,2,4602830,0.030000,0.029586,2.119000,1,64,1,0
in-2004,1382908,27182946,1048576,3,13357416,0.030000,0.000000,6.724000,1,64,1,0
in-2004,1382908,27182946,131072,3,11765076,0.030000,0.000000,4.962000,1,64,1,0
in-2004,1382908,27182946,16384,3,8766381,0.030000,0.023529,2.646000,1,64,1,0
in-2004,1382908,27182946,2048,3,4580654,0.030000,0.029586,2.168000,1,64,1,0
in-2004,1382908,27182946,1048576,4,13358112,0.030000,0.000000,6.442000,1,64,1,0
in-2004,1382908,27182946,131072,4,11765695,0.030000,0.000000,4.900000,1,64,1,0
in-2004,1382908,27182946,16384,4,8761318,0.030000,0.023529,2.587000,1,64,1,0
in-2004,1382908,27182946,2048,4,4608290,0.030000,0.029586,2.182000,1,64,1,0
in-2004,1382908,27182946,1048576,5,13360036,0.030000,0.000000,6.636000,1,64,1,0
in-2004,1382908,27182946,131072,5,11765820,0.030000,0.000000,4.848000,1,64,1,0
in-2004,1382908,27182946,16384,5,8760448,0.030000,0.023529,2.609000,1,64,1,0
in-2004,1382908,27182946,2048,5,4641260,0.030000,0.029586,2.163000,1,64,1,0
nlpkkt240,27993600,746478752,1048576,1,251358832,0.030000,0.000000,52.615000,1,64,1,0
nlpkkt240,27993600,746478752,131072,1,139554559,0.030000,0.028037,19.516000,1,64,1,0
nlpkkt240,27993600,746478752,16384,1,73494974,0.030000,0.029842,14.419000,1,64,1,0
nlpkkt240,27993600,746478752,2048,1,37910523,0.030000,0.029995,11.091000,1,64,1,0
nlpkkt240,27993600,746478752,1048576,2,251301267,0.030000,0.000000,52.581000,1,64,1,0
nlpkkt240,27993600,746478752,131072,2,139211513,0.030000,0.028037,19.380000,1,64,1,0
nlpkkt240,27993600,746478752,16384,2,73365058,0.030000,0.029842,14.327000,1,64,1,0
nlpkkt240,27993600,746478752,2048,2,37860514,0.030000,0.029995,11.129000,1,64,1,0
nlpkkt240,27993600,746478752,1048576,3,251329939,0.030000,0.000000,52.590000,1,64,1,0
nlpkkt240,27993600,746478752,131072,3,139218233,0.030000,0.028037,19.274000,1,64,1,0
nlpkkt240,27993600,746478752,16384,3,73420521,0.030000,0.029842,14.282000,1,64,1,0
nlpkkt240,27993600,746478752,2048,3,37945293,0.030000,0.029995,11.174000,1,64,1,0
nlpkkt240,27993600,746478752,1048576,4,251366109,0.030000,0.000000,52.598000,1,64,1,0
nlpkkt240,27993600,746478752,131072,4,139467591,0.030000,0.028037,19.445000,1,64,1,0
nlpkkt240,27993600,746478752,16384,4,73451819,0.030000,0.029842,14.297000,1,64,1,0
nlpkkt240,27993600,746478752,2048,4,37910756,0.030000,0.029995,11.119000,1,64,1,0
nlpkkt240,27993600,746478752,1048576,5,251616792,0.030000,0.000000,52.804000,1,64,1,0
nlpkkt240,27993600,746478752,131072,5,141382279,0.030000,0.028037,19.677000,1,64,1,0
nlpkkt240,27993600,746478752,16384,5,73786405,0.030000,0.029842,14.575000,1,64,1,0
nlpkkt240,27993600,746478752,2048,5,37952434,0.030000,0.029995,11.073000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,1048576,1,16303956,0.030000,0.000000,13.916000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,131072,1,9908874,0.030000,0.000000,5.123000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16384,1,4945630,0.030000,0.022901,1.788000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2048,1,2118988,0.030000,0.029580,1.373000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,1048576,2,16314872,0.030000,0.000000,13.651000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,131072,2,9910989,0.030000,0.000000,5.049000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16384,2,4918927,0.030000,0.022901,1.792000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2048,2,2106227,0.030000,0.029580,1.352000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,1048576,3,16308495,0.030000,0.000000,13.922000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,131072,3,9916094,0.030000,0.000000,5.094000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16384,3,4938651,0.030000,0.022901,1.785000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2048,3,2116421,0.030000,0.029580,1.359000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,1048576,4,16311144,0.030000,0.000000,13.919000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,131072,4,9914275,0.030000,0.000000,5.143000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16384,4,4934966,0.030000,0.022901,1.785000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2048,4,2113103,0.030000,0.029580,1.359000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,1048576,5,16315468,0.030000,0.000000,13.412000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,131072,5,9913030,0.030000,0.000000,5.132000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16384,5,4921259,0.030000,0.022901,1.796000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2048,5,2104048,0.030000,0.029580,1.382000,1,64,1,0
rgg_n26_s0,67108864,1149107290,1048576,1,97975949,0.030000,0.015625,45.250000,1,64,1,0
rgg_n26_s0,67108864,1149107290,131072,1,29889336,0.030000,0.029297,16.688000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16384,1,9765530,0.030000,0.029785,11.644000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2048,1,3196641,0.030000,0.029968,4.861000,1,64,1,0
rgg_n26_s0,67108864,1149107290,1048576,2,97882717,0.030000,0.015625,45.299000,1,64,1,0
rgg_n26_s0,67108864,1149107290,131072,2,29846166,0.030000,0.029297,16.872000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16384,2,9676862,0.030000,0.029785,11.639000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2048,2,3190692,0.030000,0.029999,4.873000,1,64,1,0
rgg_n26_s0,67108864,1149107290,1048576,3,98153942,0.030000,0.015625,45.297000,1,64,1,0
rgg_n26_s0,67108864,1149107290,131072,3,30048575,0.030000,0.029297,16.849000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16384,3,9703178,0.030000,0.029785,11.729000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2048,3,3197659,0.030000,0.029999,4.905000,1,64,1,0
rgg_n26_s0,67108864,1149107290,1048576,4,98267859,0.030000,0.015625,45.558000,1,64,1,0
rgg_n26_s0,67108864,1149107290,131072,4,30109174,0.030000,0.029297,16.773000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16384,4,9680011,0.030000,0.029785,11.675000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2048,4,3188012,0.030000,0.029968,4.865000,1,64,1,0
rgg_n26_s0,67108864,1149107290,1048576,5,97791611,0.030000,0.015625,45.771000,1,64,1,0
rgg_n26_s0,67108864,1149107290,131072,5,29744839,0.030000,0.029297,16.742000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16384,5,9699056,0.030000,0.029785,11.698000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2048,5,3182161,0.030000,0.029999,4.814000,1,64,1,0
sk-2005,50636154,3620126660,1048576,1,1680998971,0.030000,0.020408,134.086000,1,64,1,0
sk-2005,50636154,3620126660,131072,1,1497358728,0.030000,0.028424,127.436000,1,64,1,0
sk-2005,50636154,3620126660,16384,1,1150385917,0.030000,0.029764,101.349000,1,64,1,0
sk-2005,50636154,3620126660,2048,1,619473201,0.030000,0.029970,38.662000,1,64,1,0
sk-2005,50636154,3620126660,1048576,2,1622484596,0.030000,0.020408,110.580000,1,64,1,0
sk-2005,50636154,3620126660,131072,2,1422839681,0.030000,0.028424,75.277000,1,64,1,0
sk-2005,50636154,3620126660,16384,2,1129611065,0.030000,0.029764,61.062000,1,64,1,0
sk-2005,50636154,3620126660,2048,2,616914453,0.030000,0.029970,45.965000,1,64,1,0
sk-2005,50636154,3620126660,1048576,3,1627117458,0.030000,0.020408,110.467000,1,64,1,0
sk-2005,50636154,3620126660,131072,3,1427926537,0.030000,0.028424,80.108000,1,64,1,0
sk-2005,50636154,3620126660,16384,3,1127422348,0.030000,0.029764,61.409000,1,64,1,0
sk-2005,50636154,3620126660,2048,3,626811988,0.030000,0.029970,44.455000,1,64,1,0
sk-2005,50636154,3620126660,1048576,4,1622017862,0.030000,0.020408,109.175000,1,64,1,0
sk-2005,50636154,3620126660,131072,4,1423024531,0.030000,0.028424,75.049000,1,64,1,0
sk-2005,50636154,3620126660,16384,4,1127222887,0.030000,0.029764,59.351000,1,64,1,0
sk-2005,50636154,3620126660,2048,4,618658170,0.030000,0.029970,43.744000,1,64,1,0
sk-2005,50636154,3620126660,1048576,5,1623405628,0.030000,0.020408,116.239000,1,64,1,0
sk-2005,50636154,3620126660,131072,5,1425148741,0.030000,0.028424,81.347000,1,64,1,0
sk-2005,50636154,3620126660,16384,5,1128915342,0.030000,0.029764,58.640000,1,64,1,0
sk-2005,50636154,3620126660,2048,5,617653007,0.030000,0.029970,43.740000,1,64,1,0
uk-2002,18520486,523574516,1048576,1,223569267,0.030000,0.000000,40.611000,1,64,1,0
uk-2002,18520486,523574516,131072,1,157325260,0.030000,0.028169,17.037000,1,64,1,0
uk-2002,18520486,523574516,16384,1,48336190,0.030000,0.029178,11.634000,1,64,1,0
uk-2002,18520486,523574516,2048,1,6414537,0.030000,0.029965,7.492000,1,64,1,0
uk-2002,18520486,523574516,1048576,2,223571924,0.030000,0.000000,40.593000,1,64,1,0
uk-2002,18520486,523574516,131072,2,157262509,0.030000,0.028169,16.583000,1,64,1,0
uk-2002,18520486,523574516,16384,2,48330099,0.030000,0.029178,11.313000,1,64,1,0
uk-2002,18520486,523574516,2048,2,6322182,0.030000,0.029965,7.846000,1,64,1,0
uk-2002,18520486,523574516,1048576,3,223567086,0.030000,0.000000,40.323000,1,64,1,0
uk-2002,18520486,523574516,131072,3,157311485,0.030000,0.028169,16.764000,1,64,1,0
uk-2002,18520486,523574516,16384,3,48277005,0.030000,0.029178,11.360000,1,64,1,0
uk-2002,18520486,523574516,2048,3,6359960,0.030000,0.029965,7.379000,1,64,1,0
uk-2002,18520486,523574516,1048576,4,223573756,0.030000,0.000000,40.501000,1,64,1,0
uk-2002,18520486,523574516,131072,4,157318228,0.030000,0.028169,16.869000,1,64,1,0
uk-2002,18520486,523574516,16384,4,48390266,0.030000,0.029178,11.369000,1,64,1,0
uk-2002,18520486,523574516,2048,4,6465497,0.030000,0.029965,7.516000,1,64,1,0
uk-2002,18520486,523574516,1048576,5,223580854,0.030000,0.000000,40.686000,1,64,1,0
uk-2002,18520486,523574516,131072,5,157283459,0.030000,0.028169,17.067000,1,64,1,0
uk-2002,18520486,523574516,16384,5,48358685,0.030000,0.029178,11.427000,1,64,1,0
uk-2002,18520486,523574516,2048,5,6368628,0.030000,0.029965,7.806000,1,64,1,0
uk-2007-05,105896555,6603753128,1048576,1,2816436733,0.030000,0.029703,142.948000,1,64,1,0
uk-2007-05,105896555,6603753128,131072,1,2179244895,0.030000,0.029703,107.458000,1,64,1,0
uk-2007-05,105896555,6603753128,16384,1,1177167549,0.030000,0.029858,88.094000,1,64,1,0
uk-2007-05,105896555,6603753128,2048,1,75805789,0.030000,0.029995,32.645000,1,64,1,0
uk-2007-05,105896555,6603753128,1048576,2,2819923417,0.030000,0.029703,140.310000,1,64,1,0
uk-2007-05,105896555,6603753128,131072,2,2183382873,0.030000,0.029703,106.233000,1,64,1,0
uk-2007-05,105896555,6603753128,16384,2,1171237831,0.030000,0.029858,70.006000,1,64,1,0
uk-2007-05,105896555,6603753128,2048,2,72661672,0.030000,0.029995,32.131000,1,64,1,0
uk-2007-05,105896555,6603753128,1048576,3,2816196352,0.030000,0.029703,145.983000,1,64,1,0
uk-2007-05,105896555,6603753128,131072,3,2179198239,0.030000,0.029703,109.369000,1,64,1,0
uk-2007-05,105896555,6603753128,16384,3,1170678189,0.030000,0.029858,69.108000,1,64,1,0
uk-2007-05,105896555,6603753128,2048,3,72099957,0.030000,0.029995,31.870000,1,64,1,0
uk-2007-05,105896555,6603753128,1048576,4,2816188495,0.030000,0.029703,137.717000,1,64,1,0
uk-2007-05,105896555,6603753128,131072,4,2178930290,0.030000,0.029703,103.257000,1,64,1,0
uk-2007-05,105896555,6603753128,16384,4,1200728226,0.030000,0.029858,101.720000,1,64,1,0
uk-2007-05,105896555,6603753128,2048,4,79320714,0.030000,0.029995,34.415000,1,64,1,0
uk-2007-05,105896555,6603753128,1048576,5,2820154012,0.030000,0.029703,148.859000,1,64,1,0
uk-2007-05,105896555,6603753128,131072,5,2184891928,0.030000,0.029703,112.942000,1,64,1,0
uk-2007-05,105896555,6603753128,16384,5,1170280090,0.030000,0.029858,68.742000,1,64,1,0
uk-2007-05,105896555,6603753128,2048,5,72802868,0.030000,0.029995,32.012000,1,64,1,0
youtube,1134890,5975246,1048576,1,2899028,0.030000,0.000000,7.629000,1,64,1,0
youtube,1134890,5975246,131072,1,2289205,0.030000,0.000000,5.927000,1,64,1,0
youtube,1134890,5975246,16384,1,1915864,0.030000,0.028571,4.363000,1,64,1,0
youtube,1134890,5975246,2048,1,1632720,0.030000,0.028829,4.043000,1,64,1,0
youtube,1134890,5975246,1048576,2,2899088,0.030000,0.000000,7.645000,1,64,1,0
youtube,1134890,5975246,131072,2,2289627,0.030000,0.000000,6.001000,1,64,1,0
youtube,1134890,5975246,16384,2,1916139,0.030000,0.028571,4.441000,1,64,1,0
youtube,1134890,5975246,2048,2,1631536,0.030000,0.028829,4.065000,1,64,1,0
youtube,1134890,5975246,1048576,3,2896927,0.030000,0.000000,7.602000,1,64,1,0
youtube,1134890,5975246,131072,3,2289681,0.030000,0.000000,5.990000,1,64,1,0
youtube,1134890,5975246,16384,3,1917345,0.030000,0.028571,4.413000,1,64,1,0
youtube,1134890,5975246,2048,3,1634055,0.030000,0.028829,4.100000,1,64,1,0
youtube,1134890,5975246,1048576,4,2898816,0.030000,0.000000,7.580000,1,64,1,0
youtube,1134890,5975246,131072,4,2289518,0.030000,0.000000,5.962000,1,64,1,0
youtube,1134890,5975246,16384,4,1915474,0.030000,0.028571,4.400000,1,64,1,0
youtube,1134890,5975246,2048,4,1633259,0.030000,0.028829,4.032000,1,64,1,0
youtube,1134890,5975246,1048576,5,2899267,0.030000,0.000000,7.583000,1,64,1,0
youtube,1134890,5975246,131072,5,2289623,0.030000,0.000000,5.984000,1,64,1,0
youtube,1134890,5975246,16384,5,1916176,0.030000,0.028571,4.379000,1,64,1,0
youtube,1134890,5975246,2048,5,1631452,0.030000,0.028829,4.014000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,1,53753835,0.030000,0.029994,35.696000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,1,30097922,0.030000,0.029999,12.207000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,1,770926,0.030000,0.030000,10.205000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,1,38635186,0.030000,0.029994,13.819000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,1,15352418,0.030000,0.029999,10.724000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,1,47246536,0.030000,0.029994,28.451000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,1,24879155,0.030000,0.029999,11.456000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,2,53754199,0.030000,0.029994,35.385000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,2,30666218,0.030000,0.029999,12.271000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,2,612832,0.030000,0.026403,10.219000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,2,40034918,0.030000,0.029994,13.747000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,2,15310561,0.030000,0.029999,10.845000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,2,47321017,0.030000,0.029994,29.360000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,2,24573548,0.030000,0.029999,11.543000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,3,53590124,0.030000,0.029994,35.583000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,3,30206171,0.030000,0.029999,12.247000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,3,757645,0.030000,0.030000,10.172000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,3,38985668,0.030000,0.029994,13.783000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,3,15217843,0.030000,0.029999,10.482000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,3,46990914,0.030000,0.029994,29.421000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,3,24494226,0.030000,0.029999,11.272000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,4,53536570,0.030000,0.029994,35.302000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,4,30376937,0.030000,0.029999,12.084000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,4,612750,0.030000,0.026034,10.171000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,4,39778057,0.030000,0.029994,13.699000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,4,15796607,0.030000,0.029999,10.780000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,4,47365149,0.030000,0.029994,28.984000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,4,23717780,0.030000,0.029999,11.344000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,5,53295253,0.030000,0.029994,35.526000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,5,30697426,0.030000,0.029999,12.125000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,5,772981,0.030000,0.030000,10.158000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,5,39057500,0.030000,0.029994,13.683000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,5,15876167,0.030000,0.029999,10.639000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,5,47254415,0.030000,0.029994,28.940000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,5,24301765,0.030000,0.029999,11.323000,1,64,1,0
del26_3d,67108864,1042545824,128,1,12622727,0.030000,0.029999,6.534000,1,64,1,0
del26_3d,67108864,1042545824,16,1,6513726,0.030000,0.028850,4.698000,1,64,1,0
del26_3d,67108864,1042545824,2,1,1752370,0.030000,0.019885,4.629000,1,64,1,0
del26_3d,67108864,1042545824,32,1,8128064,0.030000,0.029993,4.737000,1,64,1,0
del26_3d,67108864,1042545824,4,1,3468688,0.030000,0.029427,4.776000,1,64,1,0
del26_3d,67108864,1042545824,64,1,10060453,0.030000,0.029726,4.797000,1,64,1,0
del26_3d,67108864,1042545824,8,1,5090339,0.030000,0.029950,4.688000,1,64,1,0
del26_3d,67108864,1042545824,128,2,12640911,0.030000,0.029989,6.405000,1,64,1,0
del26_3d,67108864,1042545824,16,2,6569454,0.030000,0.029871,4.717000,1,64,1,0
del26_3d,67108864,1042545824,2,2,1779939,0.030000,0.016523,4.686000,1,64,1,0
del26_3d,67108864,1042545824,32,2,8117472,0.030000,0.029925,4.742000,1,64,1,0
del26_3d,67108864,1042545824,4,2,3418810,0.030000,0.028307,4.714000,1,64,1,0
del26_3d,67108864,1042545824,64,2,10061884,0.030000,0.029966,4.778000,1,64,1,0
del26_3d,67108864,1042545824,8,2,5056083,0.030000,0.029970,4.655000,1,64,1,0
del26_3d,67108864,1042545824,128,3,12659675,0.030000,0.029999,6.549000,1,64,1,0
del26_3d,67108864,1042545824,16,3,6563554,0.030000,0.028112,4.676000,1,64,1,0
del26_3d,67108864,1042545824,2,3,1765400,0.030000,0.014780,4.679000,1,64,1,0
del26_3d,67108864,1042545824,32,3,8159842,0.030000,0.029854,4.744000,1,64,1,0
del26_3d,67108864,1042545824,4,3,3514233,0.030000,0.023065,4.684000,1,64,1,0
del26_3d,67108864,1042545824,64,3,10108905,0.030000,0.029989,4.825000,1,64,1,0
del26_3d,67108864,1042545824,8,3,5066985,0.030000,0.027657,4.695000,1,64,1,0
del26_3d,67108864,1042545824,128,4,12641030,0.030000,0.029993,6.386000,1,64,1,0
del26_3d,67108864,1042545824,16,4,6541956,0.030000,0.029955,4.715000,1,64,1,0
del26_3d,67108864,1042545824,2,4,1742979,0.030000,0.012162,4.685000,1,64,1,0
del26_3d,67108864,1042545824,32,4,8162898,0.030000,0.028330,4.733000,1,64,1,0
del26_3d,67108864,1042545824,4,4,3437734,0.030000,0.024793,4.722000,1,64,1,0
del26_3d,67108864,1042545824,64,4,10053618,0.030000,0.029981,4.830000,1,64,1,0
del26_3d,67108864,1042545824,8,4,5041382,0.030000,0.029612,4.656000,1,64,1,0
del26_3d,67108864,1042545824,128,5,12631900,0.030000,0.029978,6.377000,1,64,1,0
del26_3d,67108864,1042545824,16,5,6597410,0.030000,0.028928,4.686000,1,64,1,0
del26_3d,67108864,1042545824,2,5,1768935,0.030000,0.005887,4.677000,1,64,1,0
del26_3d,67108864,1042545824,32,5,8124236,0.030000,0.029788,4.745000,1,64,1,0
del26_3d,67108864,1042545824,4,5,3452624,0.030000,0.017116,4.681000,1,64,1,0
del26_3d,67108864,1042545824,64,5,10099955,0.030000,0.029923,4.775000,1,64,1,0
del26_3d,67108864,1042545824,8,5,5015224,0.030000,0.029924,4.657000,1,64,1,0
del27_3d,134217728,2085147648,128,1,20324660,0.030000,0.029994,9.249000,1,64,1,0
del27_3d,134217728,2085147648,16,1,10545297,0.030000,0.028478,9.100000,1,64,1,0
del27_3d,134217728,2085147648,2,1,2833825,0.030000,0.007224,8.915000,1,64,1,0
del27_3d,134217728,2085147648,32,1,13153097,0.030000,0.026341,9.033000,1,64,1,0
del27_3d,134217728,2085147648,4,1,5573376,0.030000,0.026705,9.086000,1,64,1,0
del27_3d,134217728,2085147648,64,1,16250868,0.030000,0.029995,9.112000,1,64,1,0
del27_3d,134217728,2085147648,8,1,8177058,0.030000,0.025666,9.120000,1,64,1,0
del27_3d,134217728,2085147648,128,2,20318742,0.030000,0.029969,9.241000,1,64,1,0
del27_3d,134217728,2085147648,16,2,10613484,0.030000,0.028764,8.944000,1,64,1,0
del27_3d,134217728,2085147648,2,2,2824001,0.030000,0.004416,9.025000,1,64,1,0
del27_3d,134217728,2085147648,32,2,13113738,0.030000,0.029941,8.990000,1,64,1,0
del27_3d,134217728,2085147648,4,2,5536977,0.030000,0.028792,9.009000,1,64,1,0
del27_3d,134217728,2085147648,64,2,16117082,0.030000,0.029965,9.073000,1,64,1,0
del27_3d,134217728,2085147648,8,2,8222570,0.030000,0.028598,9.069000,1,64,1,0
del27_3d,134217728,2085147648,128,3,20319660,0.030000,0.029968,9.192000,1,64,1,0
del27_3d,134217728,2085147648,16,3,10533378,0.030000,0.029090,8.968000,1,64,1,0
del27_3d,134217728,2085147648,2,3,2846378,0.030000,0.004645,8.942000,1,64,1,0
del27_3d,134217728,2085147648,32,3,13186208,0.030000,0.029981,9.001000,1,64,1,0
del27_3d,134217728,2085147648,4,3,5529154,0.030000,0.023056,8.997000,1,64,1,0
del27_3d,134217728,2085147648,64,3,16196067,0.030000,0.029970,9.067000,1,64,1,0
del27_3d,134217728,2085147648,8,3,8136056,0.030000,0.029236,9.046000,1,64,1,0
del27_3d,134217728,2085147648,128,4,20360712,0.030000,0.030000,9.578000,1,64,1,0
del27_3d,134217728,2085147648,16,4,10489614,0.030000,0.029322,8.957000,1,64,1,0
del27_3d,134217728,2085147648,2,4,2822575,0.030000,0.025023,8.975000,1,64,1,0
del27_3d,134217728,2085147648,32,4,13110490,0.030000,0.029961,9.002000,1,64,1,0
del27_3d,134217728,2085147648,4,4,5588610,0.030000,0.026485,9.004000,1,64,1,0
del27_3d,134217728,2085147648,64,4,16217355,0.030000,0.029934,9.075000,1,64,1,0
del27_3d,134217728,2085147648,8,4,8228118,0.030000,0.028180,9.041000,1,64,1,0
del27_3d,134217728,2085147648,128,5,20382172,0.030000,0.030000,9.594000,1,64,1,0
del27_3d,134217728,2085147648,16,5,10502812,0.030000,0.029625,8.983000,1,64,1,0
del27_3d,134217728,2085147648,2,5,2810995,0.030000,0.000092,8.947000,1,64,1,0
del27_3d,134217728,2085147648,32,5,13097233,0.030000,0.029726,8.997000,1,64,1,0
del27_3d,134217728,2085147648,4,5,5559648,0.030000,0.026964,8.982000,1,64,1,0
del27_3d,134217728,2085147648,64,5,16288533,0.030000,0.029728,9.079000,1,64,1,0
del27_3d,134217728,2085147648,8,5,8202197,0.030000,0.028601,9.030000,1,64,1,0
del27,134217728,606413354,128,1,337534,0.030000,0.029981,5.322000,1,64,1,0
del27,134217728,606413354,16,1,121712,0.030000,0.029330,5.169000,1,64,1,0
del27,134217728,606413354,2,1,31675,0.030000,0.005306,5.297000,1,64,1,0
del27,134217728,606413354,32,1,172452,0.030000,0.029961,5.134000,1,64,1,0
del27,134217728,606413354,4,1,60505,0.030000,0.023408,5.118000,1,64,1,0
del27,134217728,606413354,64,1,241250,0.030000,0.029974,5.200000,1,64,1,0
del27,134217728,606413354,8,1,87936,0.030000,0.029167,5.061000,1,64,1,0
del27,134217728,606413354,128,2,336145,0.030000,0.029955,5.214000,1,64,1,0
del27,134217728,606413354,16,2,121969,0.030000,0.027808,5.035000,1,64,1,0
del27,134217728,606413354,2,2,31413,0.030000,0.019051,5.273000,1,64,1,0
del27,134217728,606413354,32,2,172507,0.030000,0.029179,5.124000,1,64,1,0
del27,134217728,606413354,4,2,60630,0.030000,0.021691,5.015000,1,64,1,0
del27,134217728,606413354,64,2,241395,0.030000,0.029399,5.214000,1,64,1,0
del27,134217728,606413354,8,2,87124,0.030000,0.027152,5.082000,1,64,1,0
del27,134217728,606413354,128,3,336309,0.030000,0.029838,5.287000,1,64,1,0
del27,134217728,606413354,16,3,120502,0.030000,0.029307,5.101000,1,64,1,0
del27,134217728,606413354,2,3,31658,0.030000,0.016216,5.261000,1,64,1,0
del27,134217728,606413354,32,3,172973,0.030000,0.029632,5.012000,1,64,1,0
del27,134217728,606413354,4,3,59532,0.030000,0.029774,5.003000,1,64,1,0
del27,134217728,606413354,64,3,240972,0.030000,0.029853,5.183000,1,64,1,0
del27,134217728,606413354,8,3,88463,0.030000,0.028813,5.040000,1,64,1,0
del27,134217728,606413354,128,4,338568,0.030000,0.029240,5.293000,1,64,1,0
del27,134217728,606413354,16,4,121464,0.030000,0.028243,5.048000,1,64,1,0
del27,134217728,606413354,2,4,31459,0.030000,0.021465,5.258000,1,64,1,0
del27,134217728,606413354,32,4,172356,0.030000,0.028520,5.039000,1,64,1,0
del27,134217728,606413354,4,4,60931,0.030000,0.028399,5.052000,1,64,1,0
del27,134217728,606413354,64,4,241494,0.030000,0.029809,5.070000,1,64,1,0
del27,134217728,606413354,8,4,88333,0.030000,0.021955,5.012000,1,64,1,0
del27,134217728,606413354,128,5,336456,0.030000,0.029356,5.190000,1,64,1,0
del27,134217728,606413354,16,5,121014,0.030000,0.028328,5.084000,1,64,1,0
del27,134217728,606413354,2,5,31435,0.030000,0.023833,5.143000,1,64,1,0
del27,134217728,606413354,32,5,171759,0.030000,0.029900,5.114000,1,64,1,0
del27,134217728,606413354,4,5,58350,0.030000,0.026914,5.040000,1,64,1,0
del27,134217728,606413354,64,5,241947,0.030000,0.029170,5.208000,1,64,1,0
del27,134217728,606413354,8,5,88960,0.030000,0.024500,5.100000,1,64,1,0
enwiki-2018,5616717,234488590,128,1,52985939,0.030000,0.029990,21.832000,1,64,1,0
enwiki-2018,5616717,234488590,16,1,34456814,0.030000,0.029999,7.880000,1,64,1,0
enwiki-2018,5616717,234488590,2,1,12676703,0.030000,0.030000,6.876000,1,64,1,0
enwiki-2018,5616717,234488590,32,1,40838661,0.030000,0.029996,8.943000,1,64,1,0
enwiki-2018,5616717,234488590,4,1,21322923,0.030000,0.030000,7.081000,1,64,1,0
enwiki-2018,5616717,234488590,64,1,47522934,0.030000,0.029990,11.163000,1,64,1,0
enwiki-2018,5616717,234488590,8,1,28201031,0.030000,0.029999,7.433000,1,64,1,0
enwiki-2018,5616717,234488590,128,2,52623390,0.030000,0.029990,22.666000,1,64,1,0
enwiki-2018,5616717,234488590,16,2,34564270,0.030000,0.029999,7.865000,1,64,1,0
enwiki-2018,5616717,234488590,2,2,13016848,0.030000,0.030000,6.764000,1,64,1,0
enwiki-2018,5616717,234488590,32,2,40793481,0.030000,0.029996,9.030000,1,64,1,0
enwiki-2018,5616717,234488590,4,2,21969672,0.030000,0.030000,7.029000,1,64,1,0
enwiki-2018,5616717,234488590,64,2,46950107,0.030000,0.029990,11.126000,1,64,1,0
enwiki-2018,5616717,234488590,8,2,28902614,0.030000,0.029999,7.326000,1,64,1,0
enwiki-2018,5616717,234488590,128,3,52570365,0.030000,0.029990,22.712000,1,64,1,0
enwiki-2018,5616717,234488590,16,3,34353809,0.030000,0.029999,7.781000,1,64,1,0
enwiki-2018,5616717,234488590,2,3,12785714,0.030000,0.030000,6.861000,1,64,1,0
enwiki-2018,5616717,234488590,32,3,41597472,0.030000,0.029996,9.148000,1,64,1,0
enwiki-2018,5616717,234488590,4,3,21032109,0.030000,0.030000,7.172000,1,64,1,0
enwiki-2018,5616717,234488590,64,3,47492218,0.030000,0.029990,11.126000,1,64,1,0
enwiki-2018,5616717,234488590,8,3,28009376,0.030000,0.029999,7.442000,1,64,1,0
enwiki-2018,5616717,234488590,128,4,52754547,0.030000,0.029990,22.015000,1,64,1,0
enwiki-2018,5616717,234488590,16,4,34319983,0.030000,0.029999,7.863000,1,64,1,0
enwiki-2018,5616717,234488590,2,4,13348847,0.030000,0.029922,6.766000,1,64,1,0
enwiki-2018,5616717,234488590,32,4,40913146,0.030000,0.029996,9.136000,1,64,1,0
enwiki-2018,5616717,234488590,4,4,21778857,0.030000,0.030000,7.154000,1,64,1,0
enwiki-2018,5616717,234488590,64,4,47845299,0.030000,0.029990,11.207000,1,64,1,0
enwiki-2018,5616717,234488590,8,4,28305239,0.030000,0.029999,7.386000,1,64,1,0
enwiki-2018,5616717,234488590,128,5,52854331,0.030000,0.029990,21.986000,1,64,1,0
enwiki-2018,5616717,234488590,16,5,33894028,0.030000,0.029999,7.840000,1,64,1,0
enwiki-2018,5616717,234488590,2,5,12652990,0.030000,0.030000,6.800000,1,64,1,0
enwiki-2018,5616717,234488590,32,5,40702024,0.030000,0.029996,9.210000,1,64,1,0
enwiki-2018,5616717,234488590,4,5,21337924,0.030000,0.030000,7.204000,1,64,1,0
enwiki-2018,5616717,234488590,64,5,46938596,0.030000,0.029990,11.108000,1,64,1,0
enwiki-2018,5616717,234488590,8,5,29206741,0.030000,0.029999,7.453000,1,64,1,0
europe.osm,50912018,108109320,128,1,5887,0.030000,0.028186,4.013000,1,64,1,0
europe.osm,50912018,108109320,16,1,1360,0.030000,0.028963,3.632000,1,64,1,0
europe.osm,50912018,108109320,2,1,187,0.030000,0.020586,3.703000,1,64,1,0
europe.osm,50912018,108109320,32,1,2231,0.030000,0.025844,3.602000,1,64,1,0
europe.osm,50912018,108109320,4,1,417,0.030000,0.018344,3.690000,1,64,1,0
europe.osm,50912018,108109320,64,1,3682,0.030000,0.026947,3.668000,1,64,1,0
europe.osm,50912018,108109320,8,1,776,0.030000,0.029407,3.698000,1,64,1,0
europe.osm,50912018,108109320,128,2,5897,0.030000,0.029257,4.013000,1,64,1,0
europe.osm,50912018,108109320,16,2,1409,0.030000,0.029216,3.611000,1,64,1,0
europe.osm,50912018,108109320,2,2,209,0.030000,0.029992,3.739000,1,64,1,0
europe.osm,50912018,108109320,32,2,2253,0.030000,0.025623,3.601000,1,64,1,0
europe.osm,50912018,108109320,4,2,447,0.030000,0.029445,3.672000,1,64,1,0
europe.osm,50912018,108109320,64,2,3689,0.030000,0.029009,3.663000,1,64,1,0
europe.osm,50912018,108109320,8,2,787,0.030000,0.029653,3.681000,1,64,1,0
europe.osm,50912018,108109320,128,3,5952,0.030000,0.029528,4.001000,1,64,1,0
europe.osm,50912018,108109320,16,3,1361,0.030000,0.027959,3.628000,1,64,1,0
europe.osm,50912018,108109320,2,3,187,0.030000,0.017263,3.730000,1,64,1,0
europe.osm,50912018,108109320,32,3,2274,0.030000,0.027853,3.587000,1,64,1,0
europe.osm,50912018,108109320,4,3,455,0.030000,0.029617,3.640000,1,64,1,0
europe.osm,50912018,108109320,64,3,3737,0.030000,0.027652,3.681000,1,64,1,0
europe.osm,50912018,108109320,8,3,771,0.030000,0.020796,3.676000,1,64,1,0
europe.osm,50912018,108109320,128,4,5942,0.030000,0.029559,3.971000,1,64,1,0
europe.osm,50912018,108109320,16,4,1368,0.030000,0.027108,3.613000,1,64,1,0
europe.osm,50912018,108109320,2,4,197,0.030000,0.028976,3.710000,1,64,1,0
europe.osm,50912018,108109320,32,4,2304,0.030000,0.029700,3.592000,1,64,1,0
europe.osm,50912018,108109320,4,4,441,0.030000,0.027304,3.666000,1,64,1,0
europe.osm,50912018,108109320,64,4,3778,0.030000,0.028754,3.673000,1,64,1,0
europe.osm,50912018,108109320,8,4,790,0.030000,0.028419,3.643000,1,64,1,0
europe.osm,50912018,108109320,128,5,5856,0.030000,0.029664,3.997000,1,64,1,0
europe.osm,50912018,108109320,16,5,1310,0.030000,0.029984,3.624000,1,64,1,0
europe.osm,50912018,108109320,2,5,178,0.030000,0.008542,3.725000,1,64,1,0
europe.osm,50912018,108109320,32,5,2235,0.030000,0.029158,3.589000,1,64,1,0
europe.osm,50912018,108109320,4,5,422,0.030000,0.025488,3.652000,1,64,1,0
europe.osm,50912018,108109320,64,5,3719,0.030000,0.028391,3.658000,1,64,1,0
europe.osm,50912018,108109320,8,5,773,0.030000,0.029860,3.650000,1,64,1,0
it-2004,41291594,2054949894,128,1,23429209,0.030000,0.029998,16.294000,1,64,1,0
it-2004,41291594,2054949894,16,1,3252922,0.030000,0.029995,13.090000,1,64,1,0
it-2004,41291594,2054949894,2,1,1129311,0.030000,0.021415,12.552000,1,64,1,0
it-2004,41291594,2054949894,32,1,7447609,0.030000,0.029999,14.122000,1,64,1,0
it-2004,41291594,2054949894,4,1,2169744,0.030000,0.029898,12.683000,1,64,1,0
it-2004,41291594,2054949894,64,1,17214886,0.030000,0.029999,14.499000,1,64,1,0
it-2004,41291594,2054949894,8,1,2791325,0.030000,0.030000,13.226000,1,64,1,0
it-2004,41291594,2054949894,128,2,22992634,0.030000,0.029998,16.034000,1,64,1,0
it-2004,41291594,2054949894,16,2,3261411,0.030000,0.030000,13.471000,1,64,1,0
it-2004,41291594,2054949894,2,2,1128530,0.030000,0.029873,12.698000,1,64,1,0
it-2004,41291594,2054949894,32,2,7331783,0.030000,0.029999,14.549000,1,64,1,0
it-2004,41291594,2054949894,4,2,2229333,0.030000,0.029994,12.738000,1,64,1,0
it-2004,41291594,2054949894,64,2,17206025,0.030000,0.029999,14.720000,1,64,1,0
it-2004,41291594,2054949894,8,2,2738470,0.030000,0.030000,13.309000,1,64,1,0
it-2004,41291594,2054949894,128,3,23282934,0.030000,0.029998,16.055000,1,64,1,0
it-2004,41291594,2054949894,16,3,3270276,0.030000,0.030000,13.443000,1,64,1,0
it-2004,41291594,2054949894,2,3,1133718,0.030000,0.023098,12.675000,1,64,1,0
it-2004,41291594,2054949894,32,3,7297791,0.030000,0.029999,14.146000,1,64,1,0
it-2004,41291594,2054949894,4,3,2106659,0.030000,0.030000,13.123000,1,64,1,0
it-2004,41291594,2054949894,64,3,17331314,0.030000,0.029999,15.365000,1,64,1,0
it-2004,41291594,2054949894,8,3,2787236,0.030000,0.029976,12.899000,1,64,1,0
it-2004,41291594,2054949894,128,4,23280444,0.030000,0.029998,16.192000,1,64,1,0
it-2004,41291594,2054949894,16,4,3318259,0.030000,0.030000,13.382000,1,64,1,0
it-2004,41291594,2054949894,2,4,1163846,0.030000,0.024762,12.627000,1,64,1,0
it-2004,41291594,2054949894,32,4,7383240,0.030000,0.029999,14.788000,1,64,1,0
it-2004,41291594,2054949894,4,4,2121710,0.030000,0.030000,13.154000,1,64,1,0
it-2004,41291594,2054949894,64,4,17472691,0.030000,0.029999,15.194000,1,64,1,0
it-2004,41291594,2054949894,8,4,2816390,0.030000,0.029989,12.930000,1,64,1,0
it-2004,41291594,2054949894,128,5,23412147,0.030000,0.029998,16.332000,1,64,1,0
it-2004,41291594,2054949894,16,5,3258400,0.030000,0.030000,13.394000,1,64,1,0
it-2004,41291594,2054949894,2,5,1149750,0.030000,0.014620,12.667000,1,64,1,0
it-2004,41291594,2054949894,32,5,7436310,0.030000,0.029999,14.737000,1,64,1,0
it-2004,41291594,2054949894,4,5,2225254,0.030000,0.030000,13.072000,1,64,1,0
it-2004,41291594,2054949894,64,5,17189494,0.030000,0.029999,15.498000,1,64,1,0
it-2004,41291594,2054949894,8,5,2770690,0.030000,0.030000,13.188000,1,64,1,0
kmer_A2a,170372459,359883478,128,1,5041752,0.030000,0.030000,53.491000,1,64,1,0
kmer_A2a,170372459,359883478,16,1,4341200,0.030000,0.029837,50.579000,1,64,1,0
kmer_A2a,170372459,359883478,2,1,1724938,0.030000,0.024795,52.219000,1,64,1,0
kmer_A2a,170372459,359883478,32,1,4620824,0.030000,0.030000,50.347000,1,64,1,0
kmer_A2a,170372459,359883478,4,1,2942989,0.030000,0.029277,53.478000,1,64,1,0
kmer_A2a,170372459,359883478,64,1,4876439,0.030000,0.030000,51.577000,1,64,1,0
kmer_A2a,170372459,359883478,8,1,3777441,0.030000,0.029941,51.373000,1,64,1,0
kmer_A2a,170372459,359883478,128,2,5045545,0.030000,0.029867,53.633000,1,64,1,0
kmer_A2a,170372459,359883478,16,2,4325232,0.030000,0.029834,50.239000,1,64,1,0
kmer_A2a,170372459,359883478,2,2,1710830,0.030000,0.028056,52.657000,1,64,1,0
kmer_A2a,170372459,359883478,32,2,4668420,0.030000,0.030000,49.839000,1,64,1,0
kmer_A2a,170372459,359883478,4,2,2912975,0.030000,0.029993,53.104000,1,64,1,0
kmer_A2a,170372459,359883478,64,2,4884756,0.030000,0.029816,51.527000,1,64,1,0
kmer_A2a,170372459,359883478,8,2,3825237,0.030000,0.029513,52.139000,1,64,1,0
kmer_A2a,170372459,359883478,128,3,5050080,0.030000,0.029838,53.190000,1,64,1,0
kmer_A2a,170372459,359883478,16,3,4354277,0.030000,0.029824,50.145000,1,64,1,0
kmer_A2a,170372459,359883478,2,3,1736944,0.030000,0.029667,51.536000,1,64,1,0
kmer_A2a,170372459,359883478,32,3,4672368,0.030000,0.029820,49.822000,1,64,1,0
kmer_A2a,170372459,359883478,4,3,2932470,0.030000,0.029591,53.089000,1,64,1,0
kmer_A2a,170372459,359883478,64,3,4884943,0.030000,0.029334,51.100000,1,64,1,0
kmer_A2a,170372459,359883478,8,3,3822396,0.030000,0.029067,50.926000,1,64,1,0
kmer_A2a,170372459,359883478,128,4,5054819,0.030000,0.029902,53.325000,1,64,1,0
kmer_A2a,170372459,359883478,16,4,4364274,0.030000,0.029902,50.472000,1,64,1,0
kmer_A2a,170372459,359883478,2,4,1738214,0.030000,0.027710,51.719000,1,64,1,0
kmer_A2a,170372459,359883478,32,4,4682157,0.030000,0.029935,49.974000,1,64,1,0
kmer_A2a,170372459,359883478,4,4,2958500,0.030000,0.029638,52.935000,1,64,1,0
kmer_A2a,170372459,359883478,64,4,4896470,0.030000,0.030000,51.603000,1,64,1,0
kmer_A2a,170372459,359883478,8,4,3863360,0.030000,0.028944,51.049000,1,64,1,0
kmer_A2a,170372459,359883478,128,5,5049105,0.030000,0.030000,53.628000,1,64,1,0
kmer_A2a,170372459,359883478,16,5,4335297,0.030000,0.029887,50.383000,1,64,1,0
kmer_A2a,170372459,359883478,2,5,1821185,0.030000,0.029494,51.947000,1,64,1,0
kmer_A2a,170372459,359883478,32,5,4675142,0.030000,0.029859,50.110000,1,64,1,0
kmer_A2a,170372459,359883478,4,5,2916961,0.030000,0.029981,53.067000,1,64,1,0
kmer_A2a,170372459,359883478,64,5,4870200,0.030000,0.030000,51.575000,1,64,1,0
kmer_A2a,170372459,359883478,8,5,3815473,0.030000,0.029639,51.302000,1,64,1,0
kmer_P1a,138896082,296930692,128,1,4088921,0.030000,0.029851,42.318000,1,64,1,0
kmer_P1a,138896082,296930692,16,1,3572846,0.030000,0.029748,39.638000,1,64,1,0
kmer_P1a,138896082,296930692,2,1,1571842,0.030000,0.029542,42.758000,1,64,1,0
kmer_P1a,138896082,296930692,32,1,3767673,0.030000,0.029960,39.231000,1,64,1,0
kmer_P1a,138896082,296930692,4,1,2635944,0.030000,0.029947,41.186000,1,64,1,0
kmer_P1a,138896082,296930692,64,1,3936754,0.030000,0.030000,40.301000,1,64,1,0
kmer_P1a,138896082,296930692,8,1,3176313,0.030000,0.028883,40.382000,1,64,1,0
kmer_P1a,138896082,296930692,128,2,4092547,0.030000,0.029999,41.811000,1,64,1,0
kmer_P1a,138896082,296930692,16,2,3521211,0.030000,0.029123,39.577000,1,64,1,0
kmer_P1a,138896082,296930692,2,2,1597260,0.030000,0.029303,42.656000,1,64,1,0
kmer_P1a,138896082,296930692,32,2,3749994,0.030000,0.029937,39.356000,1,64,1,0
kmer_P1a,138896082,296930692,4,2,2559388,0.030000,0.029730,41.793000,1,64,1,0
kmer_P1a,138896082,296930692,64,2,3930386,0.030000,0.029852,40.282000,1,64,1,0
kmer_P1a,138896082,296930692,8,2,3207355,0.030000,0.029821,40.208000,1,64,1,0
kmer_P1a,138896082,296930692,128,3,4097103,0.030000,0.029969,42.046000,1,64,1,0
kmer_P1a,138896082,296930692,16,3,3577828,0.030000,0.029711,39.565000,1,64,1,0
kmer_P1a,138896082,296930692,2,3,1589695,0.030000,0.029319,42.676000,1,64,1,0
kmer_P1a,138896082,296930692,32,3,3795892,0.030000,0.030000,39.292000,1,64,1,0
kmer_P1a,138896082,296930692,4,3,2586213,0.030000,0.029278,40.038000,1,64,1,0
kmer_P1a,138896082,296930692,64,3,3942370,0.030000,0.029246,39.989000,1,64,1,0
kmer_P1a,138896082,296930692,8,3,3190198,0.030000,0.028529,40.034000,1,64,1,0
kmer_P1a,138896082,296930692,128,4,4092481,0.030000,0.029843,42.034000,1,64,1,0
kmer_P1a,138896082,296930692,16,4,3556593,0.030000,0.029836,39.646000,1,64,1,0
kmer_P1a,138896082,296930692,2,4,1602122,0.030000,0.029202,41.959000,1,64,1,0
kmer_P1a,138896082,296930692,32,4,3798013,0.030000,0.029893,40.166000,1,64,1,0
kmer_P1a,138896082,296930692,4,4,2567341,0.030000,0.029599,41.899000,1,64,1,0
kmer_P1a,138896082,296930692,64,4,3939022,0.030000,0.029852,39.995000,1,64,1,0
kmer_P1a,138896082,296930692,8,4,3192152,0.030000,0.029062,40.366000,1,64,1,0
kmer_P1a,138896082,296930692,128,5,4082787,0.030000,0.029999,42.391000,1,64,1,0
kmer_P1a,138896082,296930692,16,5,3579964,0.030000,0.029790,39.676000,1,64,1,0
kmer_P1a,138896082,296930692,2,5,1581399,0.030000,0.029482,42.487000,1,64,1,0
kmer_P1a,138896082,296930692,32,5,3752964,0.030000,0.029971,39.047000,1,64,1,0
kmer_P1a,138896082,296930692,4,5,2579088,0.030000,0.029625,40.990000,1,64,1,0
kmer_P1a,138896082,296930692,64,5,3932489,0.030000,0.029549,40.133000,1,64,1,0
kmer_P1a,138896082,296930692,8,5,3196786,0.030000,0.029373,40.139000,1,64,1,0
kmer_U1a,64678340,132787258,128,1,748686,0.030000,0.029436,17.119000,1,64,1,0
kmer_U1a,64678340,132787258,16,1,682407,0.030000,0.029772,16.331000,1,64,1,0
kmer_U1a,64678340,132787258,2,1,326678,0.030000,0.029770,16.827000,1,64,1,0
kmer_U1a,64678340,132787258,32,1,710782,0.030000,0.029112,16.197000,1,64,1,0
kmer_U1a,64678340,132787258,4,1,512272,0.030000,0.028740,16.292000,1,64,1,0
kmer_U1a,64678340,132787258,64,1,734717,0.030000,0.029866,16.643000,1,64,1,0
kmer_U1a,64678340,132787258,8,1,621090,0.030000,0.028385,16.367000,1,64,1,0
kmer_U1a,64678340,132787258,128,2,749660,0.030000,0.029812,17.095000,1,64,1,0
kmer_U1a,64678340,132787258,16,2,674887,0.030000,0.029705,16.297000,1,64,1,0
kmer_U1a,64678340,132787258,2,2,325196,0.030000,0.022671,17.172000,1,64,1,0
kmer_U1a,64678340,132787258,32,2,710990,0.030000,0.029406,16.228000,1,64,1,0
kmer_U1a,64678340,132787258,4,2,513124,0.030000,0.028492,16.572000,1,64,1,0
kmer_U1a,64678340,132787258,64,2,733612,0.030000,0.029825,16.556000,1,64,1,0
kmer_U1a,64678340,132787258,8,2,619431,0.030000,0.028059,16.366000,1,64,1,0
kmer_U1a,64678340,132787258,128,3,751068,0.030000,0.029857,17.153000,1,64,1,0
kmer_U1a,64678340,132787258,16,3,684710,0.030000,0.029269,16.263000,1,64,1,0
kmer_U1a,64678340,132787258,2,3,325114,0.030000,0.024028,16.842000,1,64,1,0
kmer_U1a,64678340,132787258,32,3,714544,0.030000,0.029460,16.151000,1,64,1,0
kmer_U1a,64678340,132787258,4,3,511696,0.030000,0.029444,16.247000,1,64,1,0
kmer_U1a,64678340,132787258,64,3,736921,0.030000,0.028433,16.606000,1,64,1,0
kmer_U1a,64678340,132787258,8,3,622105,0.030000,0.029637,16.349000,1,64,1,0
kmer_U1a,64678340,132787258,128,4,752330,0.030000,0.029163,17.165000,1,64,1,0
kmer_U1a,64678340,132787258,16,4,684357,0.030000,0.029967,16.282000,1,64,1,0
kmer_U1a,64678340,132787258,2,4,323191,0.030000,0.028287,16.866000,1,64,1,0
kmer_U1a,64678340,132787258,32,4,714398,0.030000,0.029798,16.214000,1,64,1,0
kmer_U1a,64678340,132787258,4,4,514341,0.030000,0.029204,16.325000,1,64,1,0
kmer_U1a,64678340,132787258,64,4,737249,0.030000,0.029776,16.652000,1,64,1,0
kmer_U1a,64678340,132787258,8,4,620598,0.030000,0.028599,16.349000,1,64,1,0
kmer_U1a,64678340,132787258,128,5,749414,0.030000,0.029440,17.113000,1,64,1,0
kmer_U1a,64678340,132787258,16,5,682993,0.030000,0.029927,16.547000,1,64,1,0
kmer_U1a,64678340,132787258,2,5,323210,0.030000,0.028252,17.147000,1,64,1,0
kmer_U1a,64678340,132787258,32,5,712075,0.030000,0.029410,16.158000,1,64,1,0
kmer_U1a,64678340,132787258,4,5,511625,0.030000,0.026166,16.606000,1,64,1,0
kmer_U1a,64678340,132787258,64,5,735698,0.030000,0.028817,16.578000,1,64,1,0
kmer_U1a,64678340,132787258,8,5,620088,0.030000,0.029464,16.383000,1,64,1,0
kmer_V1r,214004392,465409664,128,1,12211076,0.030000,0.029482,74.684000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,10910137,0.030000,0.030000,69.546000,1,64,1,0
kmer_V1r,214004392,465409664,2,1,4503286,0.030000,0.028726,72.163000,1,64,1,0
kmer_V1r,214004392,465409664,32,1,11585957,0.030000,0.029928,68.792000,1,64,1,0
kmer_V1r,214004392,465409664,4,1,7640455,0.030000,0.028887,69.918000,1,64,1,0
kmer_V1r,214004392,465409664,64,1,11932470,0.030000,0.029836,71.742000,1,64,1,0
kmer_V1r,214004392,465409664,8,1,9673673,0.030000,0.030000,69.209000,1,64,1,0
kmer_V1r,214004392,465409664,128,2,12197961,0.030000,0.030000,74.829000,1,64,1,0
kmer_V1r,214004392,465409664,16,2,10874738,0.030000,0.030000,69.438000,1,64,1,0
kmer_V1r,214004392,465409664,2,2,4361306,0.030000,0.028818,72.720000,1,64,1,0
kmer_V1r,214004392,465409664,32,2,11532329,0.030000,0.030000,69.183000,1,64,1,0
kmer_V1r,214004392,465409664,4,2,7601421,0.030000,0.028829,70.637000,1,64,1,0
kmer_V1r,214004392,465409664,64,2,11967428,0.030000,0.030000,71.861000,1,64,1,0
kmer_V1r,214004392,465409664,8,2,9612783,0.030000,0.029597,69.887000,1,64,1,0
kmer_V1r,214004392,465409664,128,3,12245087,0.030000,0.030000,75.077000,1,64,1,0
kmer_V1r,214004392,465409664,16,3,10854605,0.030000,0.030000,69.738000,1,64,1,0
kmer_V1r,214004392,465409664,2,3,4361807,0.030000,0.028775,72.184000,1,64,1,0
kmer_V1r,214004392,465409664,32,3,11611259,0.030000,0.030000,69.141000,1,64,1,0
kmer_V1r,214004392,465409664,4,3,7528915,0.030000,0.028549,69.958000,1,64,1,0
kmer_V1r,214004392,465409664,64,3,12035917,0.030000,0.029984,72.049000,1,64,1,0
kmer_V1r,214004392,465409664,8,3,9598114,0.030000,0.029461,69.208000,1,64,1,0
kmer_V1r,214004392,465409664,128,4,12253686,0.030000,0.029747,74.899000,1,64,1,0
kmer_V1r,214004392,465409664,16,4,10894459,0.030000,0.030000,69.688000,1,64,1,0
kmer_V1r,214004392,465409664,2,4,4598544,0.030000,0.028606,72.038000,1,64,1,0
kmer_V1r,214004392,465409664,32,4,11567661,0.030000,0.029709,68.967000,1,64,1,0
kmer_V1r,214004392,465409664,4,4,7439324,0.030000,0.028328,70.406000,1,64,1,0
kmer_V1r,214004392,465409664,64,4,11996195,0.030000,0.029919,71.969000,1,64,1,0
kmer_V1r,214004392,465409664,8,4,9625445,0.030000,0.029808,69.922000,1,64,1,0
kmer_V1r,214004392,465409664,128,5,12225935,0.030000,0.029872,74.568000,1,64,1,0
kmer_V1r,214004392,465409664,16,5,10887960,0.030000,0.030000,69.804000,1,64,1,0
kmer_V1r,214004392,465409664,2,5,4560667,0.030000,0.028671,71.953000,1,64,1,0
kmer_V1r,214004392,465409664,32,5,11609639,0.030000,0.030000,69.214000,1,64,1,0
kmer_V1r,214004392,465409664,4,5,7498979,0.030000,0.027685,70.496000,1,64,1,0
kmer_V1r,214004392,465409664,64,5,11980106,0.030000,0.029887,71.911000,1,64,1,0
kmer_V1r,214004392,465409664,8,5,9629079,0.030000,0.028913,70.298000,1,64,1,0
rgg26_3d,67108864,755904090,128,1,4025801,0.030000,0.029993,4.623000,1,64,1,0
rgg26_3d,67108864,755904090,16,1,1670450,0.030000,0.029562,3.989000,1,64,1,0
rgg26_3d,67108864,755904090,2,1,360148,0.030000,0.009637,4.008000,1,64,1,0
rgg26_3d,67108864,755904090,32,1,2302246,0.030000,0.029981,4.270000,1,64,1,0
rgg26_3d,67108864,755904090,4,1,712692,0.030000,0.027543,3.982000,1,64,1,0
rgg26_3d,67108864,755904090,64,1,3057371,0.030000,0.029982,4.415000,1,64,1,0
rgg26_3d,67108864,755904090,8,1,1079185,0.030000,0.029956,3.979000,1,64,1,0
rgg26_3d,67108864,755904090,128,2,4050930,0.030000,0.029983,4.557000,1,64,1,0
rgg26_3d,67108864,755904090,16,2,1672631,0.030000,0.029441,3.971000,1,64,1,0
rgg26_3d,67108864,755904090,2,2,375259,0.030000,0.029956,3.913000,1,64,1,0
rgg26_3d,67108864,755904090,32,2,2292496,0.030000,0.029776,4.265000,1,64,1,0
rgg26_3d,67108864,755904090,4,2,704529,0.030000,0.025112,3.919000,1,64,1,0
rgg26_3d,67108864,755904090,64,2,3056837,0.030000,0.029976,4.392000,1,64,1,0
rgg26_3d,67108864,755904090,8,2,1059421,0.030000,0.018062,3.937000,1,64,1,0
rgg26_3d,67108864,755904090,128,3,4040274,0.030000,0.029966,4.545000,1,64,1,0
rgg26_3d,67108864,755904090,16,3,1677476,0.030000,0.028810,3.966000,1,64,1,0
rgg26_3d,67108864,755904090,2,3,361475,0.030000,0.006483,3.974000,1,64,1,0
rgg26_3d,67108864,755904090,32,3,2283152,0.030000,0.028913,4.285000,1,64,1,0
rgg26_3d,67108864,755904090,4,3,715228,0.030000,0.018476,3.938000,1,64,1,0
rgg26_3d,67108864,755904090,64,3,3046294,0.030000,0.029991,4.431000,1,64,1,0
rgg26_3d,67108864,755904090,8,3,1038949,0.030000,0.027621,3.941000,1,64,1,0
rgg26_3d,67108864,755904090,128,4,4040005,0.030000,0.029985,4.538000,1,64,1,0
rgg26_3d,67108864,755904090,16,4,1670806,0.030000,0.029903,3.992000,1,64,1,0
rgg26_3d,67108864,755904090,2,4,355339,0.030000,0.026251,3.941000,1,64,1,0
rgg26_3d,67108864,755904090,32,4,2303397,0.030000,0.029490,4.244000,1,64,1,0
rgg26_3d,67108864,755904090,4,4,700318,0.030000,0.025268,3.924000,1,64,1,0
rgg26_3d,67108864,755904090,64,4,3078890,0.030000,0.029997,4.415000,1,64,1,0
rgg26_3d,67108864,755904090,8,4,1077777,0.030000,0.023060,3.927000,1,64,1,0
rgg26_3d,67108864,755904090,128,5,4052585,0.030000,0.029999,4.633000,1,64,1,0
rgg26_3d,67108864,755904090,16,5,1658687,0.030000,0.029807,3.965000,1,64,1,0
rgg26_3d,67108864,755904090,2,5,361003,0.030000,0.007736,3.961000,1,64,1,0
rgg26_3d,67108864,755904090,32,5,2294051,0.030000,0.025478,4.240000,1,64,1,0
rgg26_3d,67108864,755904090,4,5,709535,0.030000,0.026183,3.916000,1,64,1,0
rgg26_3d,67108864,755904090,64,5,3056445,0.030000,0.029968,4.400000,1,64,1,0
rgg26_3d,67108864,755904090,8,5,1063558,0.030000,0.023230,3.944000,1,64,1,0
rgg27_3d,134217728,1575628350,128,1,7027717,0.030000,0.029991,8.936000,1,64,1,0
rgg27_3d,134217728,1575628350,16,1,2846909,0.030000,0.029718,7.717000,1,64,1,0
rgg27_3d,134217728,1575628350,2,1,609794,0.030000,0.002780,7.755000,1,64,1,0
rgg27_3d,134217728,1575628350,32,1,3993457,0.030000,0.029801,7.777000,1,64,1,0
rgg27_3d,134217728,1575628350,4,1,1196043,0.030000,0.022475,7.713000,1,64,1,0
rgg27_3d,134217728,1575628350,64,1,5325731,0.030000,0.029885,8.619000,1,64,1,0
rgg27_3d,134217728,1575628350,8,1,1837445,0.030000,0.026431,7.688000,1,64,1,0
rgg27_3d,134217728,1575628350,128,2,7021574,0.030000,0.029979,8.945000,1,64,1,0
rgg27_3d,134217728,1575628350,16,2,2870568,0.030000,0.029959,7.680000,1,64,1,0
rgg27_3d,134217728,1575628350,2,2,618305,0.030000,0.001278,7.800000,1,64,1,0
rgg27_3d,134217728,1575628350,32,2,3977203,0.030000,0.029653,7.708000,1,64,1,0
rgg27_3d,134217728,1575628350,4,2,1211270,0.030000,0.027653,7.687000,1,64,1,0
rgg27_3d,134217728,1575628350,64,2,5347131,0.030000,0.029924,8.598000,1,64,1,0
rgg27_3d,134217728,1575628350,8,2,1842679,0.030000,0.029087,7.685000,1,64,1,0
rgg27_3d,134217728,1575628350,128,3,7042796,0.030000,0.029960,8.867000,1,64,1,0
rgg27_3d,134217728,1575628350,16,3,2888999,0.030000,0.029810,7.678000,1,64,1,0
rgg27_3d,134217728,1575628350,2,3,616758,0.030000,0.009163,7.797000,1,64,1,0
rgg27_3d,134217728,1575628350,32,3,4010897,0.030000,0.029928,7.705000,1,64,1,0
rgg27_3d,134217728,1575628350,4,3,1229093,0.030000,0.028661,7.623000,1,64,1,0
rgg27_3d,134217728,1575628350,64,3,5338207,0.030000,0.029850,8.589000,1,64,1,0
rgg27_3d,134217728,1575628350,8,3,1856212,0.030000,0.028723,7.639000,1,64,1,0
rgg27_3d,134217728,1575628350,128,4,7017422,0.030000,0.029803,8.832000,1,64,1,0
rgg27_3d,134217728,1575628350,16,4,2894772,0.030000,0.029988,7.682000,1,64,1,0
rgg27_3d,134217728,1575628350,2,4,612926,0.030000,0.005945,7.795000,1,64,1,0
rgg27_3d,134217728,1575628350,32,4,4009303,0.030000,0.029852,7.700000,1,64,1,0
rgg27_3d,134217728,1575628350,4,4,1218014,0.030000,0.014295,7.649000,1,64,1,0
rgg27_3d,134217728,1575628350,64,4,5309328,0.030000,0.029923,8.551000,1,64,1,0
rgg27_3d,134217728,1575628350,8,4,1833597,0.030000,0.028771,7.652000,1,64,1,0
rgg27_3d,134217728,1575628350,128,5,7010446,0.030000,0.029971,8.852000,1,64,1,0
rgg27_3d,134217728,1575628350,16,5,2908285,0.030000,0.029834,7.742000,1,64,1,0
rgg27_3d,134217728,1575628350,2,5,618240,0.030000,0.001162,7.819000,1,64,1,0
rgg27_3d,134217728,1575628350,32,5,4016984,0.030000,0.029662,7.758000,1,64,1,0
rgg27_3d,134217728,1575628350,4,5,1237170,0.030000,0.019910,7.639000,1,64,1,0
rgg27_3d,134217728,1575628350,64,5,5338303,0.030000,0.029351,8.566000,1,64,1,0
rgg27_3d,134217728,1575628350,8,5,1823912,0.030000,0.029850,7.655000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,1,1193838,0.030000,0.029751,9.358000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,355206,0.030000,0.027068,8.711000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,1,60177,0.030000,0.023189,8.728000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,1,552721,0.030000,0.029687,8.730000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,1,119098,0.030000,0.022195,8.986000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,1,819337,0.030000,0.029755,8.895000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,1,226499,0.030000,0.029232,8.833000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,2,1186842,0.030000,0.029897,9.337000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,349966,0.030000,0.028300,8.831000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,2,58126,0.030000,0.012022,8.761000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,2,548848,0.030000,0.029813,8.713000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,2,117547,0.030000,0.029099,8.795000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,2,815372,0.030000,0.029872,8.747000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,2,225442,0.030000,0.012383,8.808000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,3,1186164,0.030000,0.029941,9.342000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,351561,0.030000,0.029361,8.658000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,3,59016,0.030000,0.028162,8.763000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,3,547917,0.030000,0.029961,8.714000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,3,118692,0.030000,0.014872,8.792000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,3,815120,0.030000,0.029926,8.744000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,3,219780,0.030000,0.029587,8.788000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,4,1186430,0.030000,0.029866,9.334000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,352306,0.030000,0.029262,8.663000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,4,58472,0.030000,0.009868,8.747000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,4,551307,0.030000,0.029183,8.795000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,4,119261,0.030000,0.023619,8.812000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,4,814470,0.030000,0.029231,8.765000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,4,219826,0.030000,0.027340,8.804000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,5,1186687,0.030000,0.029296,9.433000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,351027,0.030000,0.029860,8.818000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,5,61417,0.030000,0.022210,8.758000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,5,552761,0.030000,0.028973,8.841000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,5,118751,0.030000,0.018939,8.813000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,5,815419,0.030000,0.029853,8.755000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,5,226149,0.030000,0.026432,8.919000,1,64,1,0
twitter-2010,41652230,2405026092,128,1,858826210,0.030000,0.029999,422.708000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,566779850,0.030000,0.030000,365.331000,1,64,1,0
twitter-2010,41652230,2405026092,2,1,224843542,0.030000,0.030000,331.553000,1,64,1,0
twitter-2010,41652230,2405026092,32,1,708741878,0.030000,0.029999,359.534000,1,64,1,0
twitter-2010,41652230,2405026092,4,1,385288359,0.030000,0.030000,346.317000,1,64,1,0
twitter-2010,41652230,2405026092,64,1,793452188,0.030000,0.029999,404.275000,1,64,1,0
twitter-2010,41652230,2405026092,8,1,538267488,0.030000,0.030000,357.110000,1,64,1,0
twitter-2010,41652230,2405026092,128,2,854788286,0.030000,0.029999,419.863000,1,64,1,0
twitter-2010,41652230,2405026092,16,2,593803930,0.030000,0.030000,367.203000,1,64,1,0
twitter-2010,41652230,2405026092,2,2,173951063,0.030000,0.030000,331.773000,1,64,1,0
twitter-2010,41652230,2405026092,32,2,698343545,0.030000,0.029999,374.826000,1,64,1,0
twitter-2010,41652230,2405026092,4,2,405157472,0.030000,0.030000,340.279000,1,64,1,0
twitter-2010,41652230,2405026092,64,2,788588905,0.030000,0.029999,407.660000,1,64,1,0
twitter-2010,41652230,2405026092,8,2,538682106,0.030000,0.030000,356.937000,1,64,1,0
twitter-2010,41652230,2405026092,128,3,860171054,0.030000,0.029999,419.979000,1,64,1,0
twitter-2010,41652230,2405026092,16,3,623287179,0.030000,0.030000,345.332000,1,64,1,0
twitter-2010,41652230,2405026092,2,3,170736840,0.030000,0.030000,335.638000,1,64,1,0
twitter-2010,41652230,2405026092,32,3,725597552,0.030000,0.029999,369.880000,1,64,1,0
twitter-2010,41652230,2405026092,4,3,349227325,0.030000,0.030000,346.854000,1,64,1,0
twitter-2010,41652230,2405026092,64,3,800149511,0.030000,0.029999,399.842000,1,64,1,0
twitter-2010,41652230,2405026092,8,3,525507041,0.030000,0.030000,351.591000,1,64,1,0
twitter-2010,41652230,2405026092,128,4,855483139,0.030000,0.029999,424.563000,1,64,1,0
twitter-2010,41652230,2405026092,16,4,622787719,0.030000,0.030000,359.654000,1,64,1,0
twitter-2010,41652230,2405026092,2,4,232759934,0.030000,0.030000,336.700000,1,64,1,0
twitter-2010,41652230,2405026092,32,4,705172820,0.030000,0.029999,371.410000,1,64,1,0
twitter-2010,41652230,2405026092,4,4,357326817,0.030000,0.030000,345.189000,1,64,1,0
twitter-2010,41652230,2405026092,64,4,796817231,0.030000,0.029999,396.458000,1,64,1,0
twitter-2010,41652230,2405026092,8,4,566592148,0.030000,0.030000,352.233000,1,64,1,0
twitter-2010,41652230,2405026092,128,5,870206290,0.030000,0.029999,425.879000,1,64,1,0
twitter-2010,41652230,2405026092,16,5,628593679,0.030000,0.030000,328.411000,1,64,1,0
twitter-2010,41652230,2405026092,2,5,166051774,0.030000,0.030000,336.301000,1,64,1,0
twitter-2010,41652230,2405026092,32,5,712613412,0.030000,0.029999,375.033000,1,64,1,0
twitter-2010,41652230,2405026092,4,5,339888792,0.030000,0.030000,349.514000,1,64,1,0
twitter-2010,41652230,2405026092,64,5,792881225,0.030000,0.029999,377.018000,1,64,1,0
twitter-2010,41652230,2405026092,8,5,530991588,0.030000,0.030000,353.885000,1,64,1,0
uk-2005,39459925,1566054250,128,1,59550005,0.030000,0.029999,17.657000,1,64,1,0
uk-2005,39459925,1566054250,16,1,3437213,0.030000,0.030000,13.700000,1,64,1,0
uk-2005,39459925,1566054250,2,1,991616,0.030000,0.024252,12.103000,1,64,1,0
uk-2005,39459925,1566054250,32,1,28479535,0.030000,0.029999,15.794000,1,64,1,0
uk-2005,39459925,1566054250,4,1,2033581,0.030000,0.029871,12.291000,1,64,1,0
uk-2005,39459925,1566054250,64,1,48966414,0.030000,0.029999,16.471000,1,64,1,0
uk-2005,39459925,1566054250,8,1,2934484,0.030000,0.030000,13.125000,1,64,1,0
uk-2005,39459925,1566054250,128,2,59532743,0.030000,0.029999,17.611000,1,64,1,0
uk-2005,39459925,1566054250,16,2,3521229,0.030000,0.030000,13.317000,1,64,1,0
uk-2005,39459925,1566054250,2,2,1011138,0.030000,0.026439,12.143000,1,64,1,0
uk-2005,39459925,1566054250,32,2,28115848,0.030000,0.029999,15.465000,1,64,1,0
uk-2005,39459925,1566054250,4,2,2026415,0.030000,0.029947,12.249000,1,64,1,0
uk-2005,39459925,1566054250,64,2,48985684,0.030000,0.029999,16.236000,1,64,1,0
uk-2005,39459925,1566054250,8,2,2889119,0.030000,0.030000,13.216000,1,64,1,0
uk-2005,39459925,1566054250,128,3,59566944,0.030000,0.029999,17.877000,1,64,1,0
uk-2005,39459925,1566054250,16,3,3436080,0.030000,0.030000,13.456000,1,64,1,0
uk-2005,39459925,1566054250,2,3,1004668,0.030000,0.030000,12.531000,1,64,1,0
uk-2005,39459925,1566054250,32,3,28024371,0.030000,0.029999,15.825000,1,64,1,0
uk-2005,39459925,1566054250,4,3,2076247,0.030000,0.030000,12.577000,1,64,1,0
uk-2005,39459925,1566054250,64,3,49122968,0.030000,0.029999,16.423000,1,64,1,0
uk-2005,39459925,1566054250,8,3,2900038,0.030000,0.030000,13.308000,1,64,1,0
uk-2005,39459925,1566054250,128,4,59593508,0.030000,0.029999,17.757000,1,64,1,0
uk-2005,39459925,1566054250,16,4,3434314,0.030000,0.030000,13.835000,1,64,1,0
uk-2005,39459925,1566054250,2,4,1035268,0.030000,0.029620,12.155000,1,64,1,0
uk-2005,39459925,1566054250,32,4,28728612,0.030000,0.029999,15.443000,1,64,1,0
uk-2005,39459925,1566054250,4,4,2155291,0.030000,0.029907,12.222000,1,64,1,0
uk-2005,39459925,1566054250,64,4,49045728,0.030000,0.029999,16.401000,1,64,1,0
uk-2005,39459925,1566054250,8,4,2859575,0.030000,0.030000,13.220000,1,64,1,0
uk-2005,39459925,1566054250,128,5,59380750,0.030000,0.029999,17.759000,1,64,1,0
uk-2005,39459925,1566054250,16,5,3504344,0.030000,0.030000,13.335000,1,64,1,0
uk-2005,39459925,1566054250,2,5,1002502,0.030000,0.026534,12.048000,1,64,1,0
uk-2005,39459925,1566054250,32,5,28951459,0.030000,0.029999,15.385000,1,64,1,0
uk-2005,39459925,1566054250,4,5,2004258,0.030000,0.030000,12.529000,1,64,1,0
uk-2005,39459925,1566054250,64,5,48962892,0.030000,0.029999,16.196000,1,64,1,0
uk-2005,39459925,1566054250,8,5,2889451,0.030000,0.030000,13.262000,1,64,1,0
webbase-2001,118142155,1709619522,128,1,12930400,0.030000,0.029999,19.357000,1,64,1,0
webbase-2001,118142155,1709619522,16,1,9715976,0.030000,0.030000,14.706000,1,64,1,0
webbase-2001,118142155,1709619522,2,1,3530645,0.030000,0.030000,14.004000,1,64,1,0
webbase-2001,118142155,1709619522,32,1,10710567,0.030000,0.030000,15.465000,1,64,1,0
webbase-2001,118142155,1709619522,4,1,6114811,0.030000,0.029850,13.897000,1,64,1,0
webbase-2001,118142155,1709619522,64,1,11818072,0.030000,0.030000,17.164000,1,64,1,0
webbase-2001,118142155,1709619522,8,1,8166150,0.030000,0.030000,14.444000,1,64,1,0
webbase-2001,118142155,1709619522,128,2,12901860,0.030000,0.029999,19.027000,1,64,1,0
webbase-2001,118142155,1709619522,16,2,9654009,0.030000,0.030000,14.764000,1,64,1,0
webbase-2001,118142155,1709619522,2,2,3518601,0.030000,0.030000,14.480000,1,64,1,0
webbase-2001,118142155,1709619522,32,2,10783270,0.030000,0.030000,15.410000,1,64,1,0
webbase-2001,118142155,1709619522,4,2,6155082,0.030000,0.030000,14.293000,1,64,1,0
webbase-2001,118142155,1709619522,64,2,11762047,0.030000,0.030000,17.111000,1,64,1,0
webbase-2001,118142155,1709619522,8,2,8166478,0.030000,0.030000,14.528000,1,64,1,0
webbase-2001,118142155,1709619522,128,3,12966700,0.030000,0.029999,19.262000,1,64,1,0
webbase-2001,118142155,1709619522,16,3,9590795,0.030000,0.030000,14.682000,1,64,1,0
webbase-2001,118142155,1709619522,2,3,3466561,0.030000,0.029999,13.956000,1,64,1,0
webbase-2001,118142155,1709619522,32,3,10654525,0.030000,0.030000,15.289000,1,64,1,0
webbase-2001,118142155,1709619522,4,3,6206160,0.030000,0.030000,14.216000,1,64,1,0
webbase-2001,118142155,1709619522,64,3,11762787,0.030000,0.030000,17.260000,1,64,1,0
webbase-2001,118142155,1709619522,8,3,8212507,0.030000,0.030000,14.410000,1,64,1,0
webbase-2001,118142155,1709619522,128,4,12904378,0.030000,0.029999,19.236000,1,64,1,0
webbase-2001,118142155,1709619522,16,4,9689174,0.030000,0.030000,14.759000,1,64,1,0
webbase-2001,118142155,1709619522,2,4,3538752,0.030000,0.030000,14.401000,1,64,1,0
webbase-2001,118142155,1709619522,32,4,10731728,0.030000,0.030000,15.504000,1,64,1,0
webbase-2001,118142155,1709619522,4,4,6212956,0.030000,0.029995,13.913000,1,64,1,0
webbase-2001,118142155,1709619522,64,4,11831294,0.030000,0.030000,17.193000,1,64,1,0
webbase-2001,118142155,1709619522,8,4,8356710,0.030000,0.030000,14.531000,1,64,1,0
webbase-2001,118142155,1709619522,128,5,12912878,0.030000,0.029999,19.132000,1,64,1,0
webbase-2001,118142155,1709619522,16,5,9710232,0.030000,0.030000,14.733000,1,64,1,0
webbase-2001,118142155,1709619522,2,5,3452596,0.030000,0.030000,14.478000,1,64,1,0
webbase-2001,118142155,1709619522,32,5,10828341,0.030000,0.030000,15.508000,1,64,1,0
webbase-2001,118142155,1709619522,4,5,6202012,0.030000,0.029837,13.905000,1,64,1,0
webbase-2001,118142155,1709619522,64,5,11716937,0.030000,0.030000,17.194000,1,64,1,0
webbase-2001,118142155,1709619522,8,5,8366911,0.030000,0.030000,14.436000,1,64,1,0
amazon,400727,4699738,128,1,333022,0.030000,0.029703,1.107000,1,64,1,0
amazon,400727,4699738,16,1,176652,0.030000,0.029985,0.634000,1,64,1,0
amazon,400727,4699738,2,1,46007,0.030000,0.029995,0.389000,1,64,1,0
amazon,400727,4699738,32,1,226434,0.030000,0.029945,0.764000,1,64,1,0
amazon,400727,4699738,4,1,91165,0.030000,0.029995,0.420000,1,64,1,0
amazon,400727,4699738,64,1,278555,0.030000,0.029863,0.889000,1,64,1,0
amazon,400727,4699738,8,1,135131,0.030000,0.029945,0.453000,1,64,1,0
amazon,400727,4699738,128,2,332673,0.030000,0.029703,1.113000,1,64,1,0
amazon,400727,4699738,16,2,178043,0.030000,0.029985,0.631000,1,64,1,0
amazon,400727,4699738,2,2,46535,0.030000,0.029995,0.398000,1,64,1,0
amazon,400727,4699738,32,2,225808,0.030000,0.029945,0.760000,1,64,1,0
amazon,400727,4699738,4,2,91634,0.030000,0.029995,0.423000,1,64,1,0
amazon,400727,4699738,64,2,278968,0.030000,0.029863,0.890000,1,64,1,0
amazon,400727,4699738,8,2,135577,0.030000,0.029985,0.457000,1,64,1,0
amazon,400727,4699738,128,3,334420,0.030000,0.029703,1.111000,1,64,1,0
amazon,400727,4699738,16,3,178281,0.030000,0.029985,0.632000,1,64,1,0
amazon,400727,4699738,2,3,46431,0.030000,0.029995,0.399000,1,64,1,0
amazon,400727,4699738,32,3,225389,0.030000,0.029945,0.761000,1,64,1,0
amazon,400727,4699738,4,3,92300,0.030000,0.029995,0.429000,1,64,1,0
amazon,400727,4699738,64,3,277173,0.030000,0.029863,0.891000,1,64,1,0
amazon,400727,4699738,8,3,136594,0.030000,0.029985,0.458000,1,64,1,0
amazon,400727,4699738,128,4,333333,0.030000,0.029703,1.118000,1,64,1,0
amazon,400727,4699738,16,4,175182,0.030000,0.029985,0.634000,1,64,1,0
amazon,400727,4699738,2,4,46091,0.030000,0.029951,0.392000,1,64,1,0
amazon,400727,4699738,32,4,226715,0.030000,0.029945,0.759000,1,64,1,0
amazon,400727,4699738,4,4,91530,0.030000,0.029995,0.421000,1,64,1,0
amazon,400727,4699738,64,4,275986,0.030000,0.029863,0.894000,1,64,1,0
amazon,400727,4699738,8,4,135464,0.030000,0.029985,0.454000,1,64,1,0
amazon,400727,4699738,128,5,333396,0.030000,0.029703,1.117000,1,64,1,0
amazon,400727,4699738,16,5,176393,0.030000,0.029985,0.632000,1,64,1,0
amazon,400727,4699738,2,5,45673,0.030000,0.029980,0.392000,1,64,1,0
amazon,400727,4699738,32,5,225609,0.030000,0.029945,0.758000,1,64,1,0
amazon,400727,4699738,4,5,91208,0.030000,0.029995,0.422000,1,64,1,0
amazon,400727,4699738,64,5,277206,0.030000,0.029863,0.895000,1,64,1,0
amazon,400727,4699738,8,5,133947,0.030000,0.029985,0.451000,1,64,1,0
arabic-2005,22744080,1107806146,128,1,10720652,0.030000,0.029996,7.621000,1,64,1,0
arabic-2005,22744080,1107806146,16,1,1959641,0.030000,0.030000,6.185000,1,64,1,0
arabic-2005,22744080,1107806146,2,1,401394,0.030000,0.029102,5.688000,1,64,1,0
arabic-2005,22744080,1107806146,32,1,2482665,0.030000,0.029999,6.554000,1,64,1,0
arabic-2005,22744080,1107806146,4,1,963953,0.030000,0.029936,5.819000,1,64,1,0
arabic-2005,22744080,1107806146,64,1,5561142,0.030000,0.029999,6.858000,1,64,1,0
arabic-2005,22744080,1107806146,8,1,1355847,0.030000,0.030000,5.921000,1,64,1,0
arabic-2005,22744080,1107806146,128,2,10852307,0.030000,0.029996,7.555000,1,64,1,0
arabic-2005,22744080,1107806146,16,2,1861552,0.030000,0.030000,6.178000,1,64,1,0
arabic-2005,22744080,1107806146,2,2,413564,0.030000,0.029982,5.701000,1,64,1,0
arabic-2005,22744080,1107806146,32,2,2342041,0.030000,0.029999,6.347000,1,64,1,0
arabic-2005,22744080,1107806146,4,2,919333,0.030000,0.028352,5.816000,1,64,1,0
arabic-2005,22744080,1107806146,64,2,5742217,0.030000,0.029999,6.823000,1,64,1,0
arabic-2005,22744080,1107806146,8,2,1339951,0.030000,0.030000,5.918000,1,64,1,0
arabic-2005,22744080,1107806146,128,3,10727215,0.030000,0.029996,7.550000,1,64,1,0
arabic-2005,22744080,1107806146,16,3,1823679,0.030000,0.030000,6.050000,1,64,1,0
arabic-2005,22744080,1107806146,2,3,382327,0.030000,0.030000,5.873000,1,64,1,0
arabic-2005,22744080,1107806146,32,3,2316970,0.030000,0.029999,6.533000,1,64,1,0
arabic-2005,22744080,1107806146,4,3,1010102,0.030000,0.030000,5.970000,1,64,1,0
arabic-2005,22744080,1107806146,64,3,5621099,0.030000,0.029999,6.780000,1,64,1,0
arabic-2005,22744080,1107806146,8,3,1394696,0.030000,0.029924,5.753000,1,64,1,0
arabic-2005,22744080,1107806146,128,4,10660758,0.030000,0.029996,7.626000,1,64,1,0
arabic-2005,22744080,1107806146,16,4,1808277,0.030000,0.030000,6.246000,1,64,1,0
arabic-2005,22744080,1107806146,2,4,382553,0.030000,0.028865,5.692000,1,64,1,0
arabic-2005,22744080,1107806146,32,4,2427370,0.030000,0.029999,6.483000,1,64,1,0
arabic-2005,22744080,1107806146,4,4,964759,0.030000,0.030000,6.011000,1,64,1,0
arabic-2005,22744080,1107806146,64,4,5496100,0.030000,0.029999,6.796000,1,64,1,0
arabic-2005,22744080,1107806146,8,4,1413114,0.030000,0.029999,5.711000,1,64,1,0
arabic-2005,22744080,1107806146,128,5,10679872,0.030000,0.029996,7.574000,1,64,1,0
arabic-2005,22744080,1107806146,16,5,2032847,0.030000,0.030000,6.021000,1,64,1,0
arabic-2005,22744080,1107806146,2,5,432576,0.030000,0.030000,5.866000,1,64,1,0
arabic-2005,22744080,1107806146,32,5,2462795,0.030000,0.029999,6.442000,1,64,1,0
arabic-2005,22744080,1107806146,4,5,884429,0.030000,0.030000,6.014000,1,64,1,0
arabic-2005,22744080,1107806146,64,5,5312365,0.030000,0.029999,6.855000,1,64,1,0
arabic-2005,22744080,1107806146,8,5,1311818,0.030000,0.030000,5.970000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,1,1955238,0.030000,0.029961,1.778000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,1,728361,0.030000,0.029917,0.478000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,1,55823,0.030000,0.007314,0.452000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,1,1023589,0.030000,0.029994,0.523000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,1,183017,0.030000,0.012536,0.447000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,1,1459881,0.030000,0.029934,1.508000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,1,436259,0.030000,0.028988,0.462000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,2,1944620,0.030000,0.029987,1.807000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,2,723864,0.030000,0.029964,0.496000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,2,58196,0.030000,0.008546,0.470000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,2,1015580,0.030000,0.029974,0.523000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,2,180443,0.030000,0.029156,0.458000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,2,1444338,0.030000,0.029987,1.542000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,2,427245,0.030000,0.029999,0.485000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,3,1956765,0.030000,0.029987,1.851000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,3,716895,0.030000,0.029961,0.485000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,3,56373,0.030000,0.004196,0.453000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,3,1015529,0.030000,0.029994,0.533000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,3,178664,0.030000,0.021216,0.448000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,3,1433593,0.030000,0.029947,1.561000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,3,429234,0.030000,0.028247,0.465000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,4,1950573,0.030000,0.029987,1.808000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,4,716402,0.030000,0.029138,0.484000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,4,55247,0.030000,0.007676,0.455000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,4,1018503,0.030000,0.029941,0.514000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,4,179032,0.030000,0.028718,0.447000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,4,1459221,0.030000,0.029921,1.527000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,4,426967,0.030000,0.029794,0.462000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,5,1952851,0.030000,0.029961,1.770000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,5,719356,0.030000,0.029874,0.490000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,5,58266,0.030000,0.002434,0.466000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,5,1030866,0.030000,0.029994,0.541000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,5,178547,0.030000,0.008325,0.459000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,5,1456669,0.030000,0.029987,1.494000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,5,429576,0.030000,0.027787,0.477000,1,64,1,0
del26,67108864,402653086,128,1,354447,0.030000,0.029345,17.677000,1,64,1,0
del26,67108864,402653086,16,1,106492,0.030000,0.029524,17.210000,1,64,1,0
del26,67108864,402653086,2,1,18206,0.030000,0.006588,17.373000,1,64,1,0
del26,67108864,402653086,32,1,166532,0.030000,0.029352,17.195000,1,64,1,0
del26,67108864,402653086,4,1,36436,0.030000,0.027082,17.397000,1,64,1,0
del26,67108864,402653086,64,1,249182,0.030000,0.029502,17.312000,1,64,1,0
del26,67108864,402653086,8,1,67452,0.030000,0.022062,17.374000,1,64,1,0
del26,67108864,402653086,128,2,356814,0.030000,0.029827,17.770000,1,64,1,0
del26,67108864,402653086,16,2,107408,0.030000,0.029559,17.143000,1,64,1,0
del26,67108864,402653086,2,2,18266,0.030000,0.015068,17.355000,1,64,1,0
del26,67108864,402653086,32,2,167028,0.030000,0.029739,17.211000,1,64,1,0
del26,67108864,402653086,4,2,36127,0.030000,0.013959,17.352000,1,64,1,0
del26,67108864,402653086,64,2,248059,0.030000,0.029344,17.290000,1,64,1,0
del26,67108864,402653086,8,2,67140,0.030000,0.027549,17.368000,1,64,1,0
del26,67108864,402653086,128,3,356928,0.030000,0.029968,17.671000,1,64,1,0
del26,67108864,402653086,16,3,107557,0.030000,0.029761,17.122000,1,64,1,0
del26,67108864,402653086,2,3,18558,0.030000,0.023789,17.303000,1,64,1,0
del26,67108864,402653086,32,3,167946,0.030000,0.029477,17.179000,1,64,1,0
del26,67108864,402653086,4,3,37084,0.030000,0.012443,17.421000,1,64,1,0
del26,67108864,402653086,64,3,246943,0.030000,0.029303,17.246000,1,64,1,0
del26,67108864,402653086,8,3,67410,0.030000,0.023135,17.421000,1,64,1,0
del26,67108864,402653086,128,4,356886,0.030000,0.029787,17.767000,1,64,1,0
del26,67108864,402653086,16,4,106706,0.030000,0.029325,17.120000,1,64,1,0
del26,67108864,402653086,2,4,18489,0.030000,0.005841,17.410000,1,64,1,0
del26,67108864,402653086,32,4,166538,0.030000,0.029590,17.197000,1,64,1,0
del26,67108864,402653086,4,4,37216,0.030000,0.024202,17.417000,1,64,1,0
del26,67108864,402653086,64,4,247418,0.030000,0.029899,17.218000,1,64,1,0
del26,67108864,402653086,8,4,68327,0.030000,0.029542,17.429000,1,64,1,0
del26,67108864,402653086,128,5,356386,0.030000,0.029861,17.773000,1,64,1,0
del26,67108864,402653086,16,5,106538,0.030000,0.029796,17.120000,1,64,1,0
del26,67108864,402653086,2,5,18255,0.030000,0.010518,17.403000,1,64,1,0
del26,67108864,402653086,32,5,166509,0.030000,0.029882,17.160000,1,64,1,0
del26,67108864,402653086,4,5,36884,0.030000,0.011622,17.360000,1,64,1,0
del26,67108864,402653086,64,5,242757,0.030000,0.029922,17.220000,1,64,1,0
del26,67108864,402653086,8,5,68282,0.030000,0.022054,17.308000,1,64,1,0
enwiki-2013,4206785,183879456,128,1,43191995,0.030000,0.029970,19.889000,1,64,1,0
enwiki-2013,4206785,183879456,16,1,27648092,0.030000,0.029997,6.792000,1,64,1,0
enwiki-2013,4206785,183879456,2,1,9894218,0.030000,0.030000,5.553000,1,64,1,0
enwiki-2013,4206785,183879456,32,1,32358358,0.030000,0.029993,7.916000,1,64,1,0
enwiki-2013,4206785,183879456,4,1,17962889,0.030000,0.029999,6.015000,1,64,1,0
enwiki-2013,4206785,183879456,64,1,37774916,0.030000,0.029985,14.102000,1,64,1,0
enwiki-2013,4206785,183879456,8,1,23206292,0.030000,0.029999,6.320000,1,64,1,0
enwiki-2013,4206785,183879456,128,2,42771455,0.030000,0.029970,19.692000,1,64,1,0
enwiki-2013,4206785,183879456,16,2,28041583,0.030000,0.029997,6.642000,1,64,1,0
enwiki-2013,4206785,183879456,2,2,9757213,0.030000,0.008081,5.379000,1,64,1,0
enwiki-2013,4206785,183879456,32,2,32795576,0.030000,0.029993,7.681000,1,64,1,0
enwiki-2013,4206785,183879456,4,2,16722776,0.030000,0.029999,5.969000,1,64,1,0
enwiki-2013,4206785,183879456,64,2,37573567,0.030000,0.029985,14.060000,1,64,1,0
enwiki-2013,4206785,183879456,8,2,23034698,0.030000,0.029999,6.347000,1,64,1,0
enwiki-2013,4206785,183879456,128,3,43054742,0.030000,0.029970,19.748000,1,64,1,0
enwiki-2013,4206785,183879456,16,3,28074376,0.030000,0.029997,6.564000,1,64,1,0
enwiki-2013,4206785,183879456,2,3,9915614,0.030000,0.030000,5.482000,1,64,1,0
enwiki-2013,4206785,183879456,32,3,33092557,0.030000,0.029993,7.829000,1,64,1,0
enwiki-2013,4206785,183879456,4,3,17931031,0.030000,0.029999,6.018000,1,64,1,0
enwiki-2013,4206785,183879456,64,3,37991880,0.030000,0.029985,14.137000,1,64,1,0
enwiki-2013,4206785,183879456,8,3,23382637,0.030000,0.029999,6.367000,1,64,1,0
enwiki-2013,4206785,183879456,128,4,42723319,0.030000,0.029970,19.651000,1,64,1,0
enwiki-2013,4206785,183879456,16,4,28253197,0.030000,0.029997,6.656000,1,64,1,0
enwiki-2013,4206785,183879456,2,4,9932560,0.030000,0.030000,5.506000,1,64,1,0
enwiki-2013,4206785,183879456,32,4,33272315,0.030000,0.029993,7.897000,1,64,1,0
enwiki-2013,4206785,183879456,4,4,17163993,0.030000,0.029999,6.004000,1,64,1,0
enwiki-2013,4206785,183879456,64,4,37747266,0.030000,0.029985,13.851000,1,64,1,0
enwiki-2013,4206785,183879456,8,4,23475977,0.030000,0.029999,6.247000,1,64,1,0
enwiki-2013,4206785,183879456,128,5,42859964,0.030000,0.029970,19.796000,1,64,1,0
enwiki-2013,4206785,183879456,16,5,28017786,0.030000,0.029997,6.619000,1,64,1,0
enwiki-2013,4206785,183879456,2,5,9702578,0.030000,0.004598,5.366000,1,64,1,0
enwiki-2013,4206785,183879456,32,5,33090723,0.030000,0.029993,7.835000,1,64,1,0
enwiki-2013,4206785,183879456,4,5,16854441,0.030000,0.029999,6.022000,1,64,1,0
enwiki-2013,4206785,183879456,64,5,38005604,0.030000,0.029985,14.034000,1,64,1,0
enwiki-2013,4206785,183879456,8,5,23480306,0.030000,0.029999,6.346000,1,64,1,0
eu-2005,862664,32276936,128,1,3457478,0.030000,0.029970,1.826000,1,64,1,0
eu-2005,862664,32276936,16,1,332531,0.030000,0.029990,0.667000,1,64,1,0
eu-2005,862664,32276936,2,1,21197,0.030000,0.001009,0.450000,1,64,1,0
eu-2005,862664,32276936,32,1,1014598,0.030000,0.029971,0.894000,1,64,1,0
eu-2005,862664,32276936,4,1,96487,0.030000,0.029963,0.491000,1,64,1,0
eu-2005,862664,32276936,64,1,2067750,0.030000,0.029970,1.262000,1,64,1,0
eu-2005,862664,32276936,8,1,178445,0.030000,0.029991,0.569000,1,64,1,0
eu-2005,862664,32276936,128,2,3376230,0.030000,0.029970,1.779000,1,64,1,0
eu-2005,862664,32276936,16,2,358616,0.030000,0.029990,0.643000,1,64,1,0
eu-2005,862664,32276936,2,2,20338,0.030000,0.000366,0.450000,1,64,1,0
eu-2005,862664,32276936,32,2,1015239,0.030000,0.029971,0.896000,1,64,1,0
eu-2005,862664,32276936,4,2,92648,0.030000,0.012088,0.484000,1,64,1,0
eu-2005,862664,32276936,64,2,2061172,0.030000,0.029970,1.243000,1,64,1,0
eu-2005,862664,32276936,8,2,190204,0.030000,0.029991,0.558000,1,64,1,0
eu-2005,862664,32276936,128,3,3337693,0.030000,0.029970,1.761000,1,64,1,0
eu-2005,862664,32276936,16,3,330967,0.030000,0.029990,0.655000,1,64,1,0
eu-2005,862664,32276936,2,3,20031,0.030000,0.025590,0.450000,1,64,1,0
eu-2005,862664,32276936,32,3,980707,0.030000,0.029971,0.890000,1,64,1,0
eu-2005,862664,32276936,4,3,112078,0.030000,0.029996,0.493000,1,64,1,0
eu-2005,862664,32276936,64,3,2054631,0.030000,0.029970,1.241000,1,64,1,0
eu-2005,862664,32276936,8,3,170895,0.030000,0.029991,0.562000,1,64,1,0
eu-2005,862664,32276936,128,4,3391200,0.030000,0.029970,1.800000,1,64,1,0
eu-2005,862664,32276936,16,4,369098,0.030000,0.029990,0.666000,1,64,1,0
eu-2005,862664,32276936,2,4,19266,0.030000,0.003920,0.453000,1,64,1,0
eu-2005,862664,32276936,32,4,991727,0.030000,0.029971,0.908000,1,64,1,0
eu-2005,862664,32276936,4,4,89587,0.030000,0.029996,0.496000,1,64,1,0
eu-2005,862664,32276936,64,4,2018265,0.030000,0.029970,1.259000,1,64,1,0
eu-2005,862664,32276936,8,4,166020,0.030000,0.029425,0.543000,1,64,1,0
eu-2005,862664,32276936,128,5,3420937,0.030000,0.029970,1.807000,1,64,1,0
eu-2005,862664,32276936,16,5,344266,0.030000,0.029990,0.654000,1,64,1,0
eu-2005,862664,32276936,2,5,19867,0.030000,0.008119,0.446000,1,64,1,0
eu-2005,862664,32276936,32,5,1014749,0.030000,0.029971,0.911000,1,64,1,0
eu-2005,862664,32276936,4,5,92975,0.030000,0.028767,0.480000,1,64,1,0
eu-2005,862664,32276936,64,5,2038836,0.030000,0.029970,1.244000,1,64,1,0
eu-2005,862664,32276936,8,5,173646,0.030000,0.029991,0.551000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,1,63126,0.030000,0.029694,4.317000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,1,18885,0.030000,0.028264,3.863000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,1,1967,0.030000,0.002805,3.900000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,1,29022,0.030000,0.028143,3.886000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,1,6424,0.030000,0.025461,3.838000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,1,43847,0.030000,0.029882,3.933000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,1,11123,0.030000,0.028264,3.846000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,2,63330,0.030000,0.028898,4.308000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,2,18526,0.030000,0.026519,3.813000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,2,1905,0.030000,0.012604,3.844000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,2,28874,0.030000,0.026816,3.849000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,2,6430,0.030000,0.014178,3.808000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,2,44071,0.030000,0.029842,3.907000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,2,11174,0.030000,0.028674,3.817000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,3,62926,0.030000,0.029391,4.301000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,3,18800,0.030000,0.029070,3.818000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,3,1875,0.030000,0.013526,3.850000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,3,28406,0.030000,0.029270,3.845000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,3,6372,0.030000,0.025519,3.797000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,3,43841,0.030000,0.028783,3.896000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,3,11082,0.030000,0.028838,3.812000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,4,62449,0.030000,0.029720,4.310000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,4,18584,0.030000,0.029931,3.831000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,4,1943,0.030000,0.000167,3.857000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,4,28798,0.030000,0.029216,3.846000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,4,6479,0.030000,0.027953,3.793000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,4,43779,0.030000,0.029993,3.899000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,4,10810,0.030000,0.028528,3.810000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,5,62669,0.030000,0.029878,4.314000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,5,18632,0.030000,0.029579,3.833000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,5,1908,0.030000,0.025102,3.832000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,5,28776,0.030000,0.029892,3.854000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,5,6435,0.030000,0.024570,3.801000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,5,44110,0.030000,0.029563,3.908000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,5,11162,0.030000,0.029328,3.810000,1,64,1,0
in-2004,1382908,27182946,128,1,107731,0.030000,0.029989,1.235000,1,64,1,0
in-2004,1382908,27182946,16,1,17929,0.030000,0.029989,0.552000,1,64,1,0
in-2004,1382908,27182946,2,1,3296,0.030000,0.025234,0.488000,1,64,1,0
in-2004,1382908,27182946,32,1,24247,0.030000,0.029989,0.613000,1,64,1,0
in-2004,1382908,27182946,4,1,7904,0.030000,0.029211,0.479000,1,64,1,0
in-2004,1382908,27182946,64,1,34328,0.030000,0.029989,0.858000,1,64,1,0
in-2004,1382908,27182946,8,1,14105,0.030000,0.029995,0.513000,1,64,1,0
in-2004,1382908,27182946,128,2,111118,0.030000,0.029989,1.199000,1,64,1,0
in-2004,1382908,27182946,16,2,18175,0.030000,0.029989,0.548000,1,64,1,0
in-2004,1382908,27182946,2,2,3221,0.030000,0.028959,0.493000,1,64,1,0
in-2004,1382908,27182946,32,2,23479,0.030000,0.029989,0.616000,1,64,1,0
in-2004,1382908,27182946,4,2,7482,0.030000,0.029995,0.484000,1,64,1,0
in-2004,1382908,27182946,64,2,33100,0.030000,0.029989,0.856000,1,64,1,0
in-2004,1382908,27182946,8,2,12585,0.030000,0.028919,0.501000,1,64,1,0
in-2004,1382908,27182946,128,3,109152,0.030000,0.029989,1.264000,1,64,1,0
in-2004,1382908,27182946,16,3,18193,0.030000,0.029989,0.564000,1,64,1,0
in-2004,1382908,27182946,2,3,3276,0.030000,0.028969,0.491000,1,64,1,0
in-2004,1382908,27182946,32,3,26192,0.030000,0.029989,0.618000,1,64,1,0
in-2004,1382908,27182946,4,3,7917,0.030000,0.029940,0.484000,1,64,1,0
in-2004,1382908,27182946,64,3,34111,0.030000,0.029989,0.864000,1,64,1,0
in-2004,1382908,27182946,8,3,15015,0.030000,0.029995,0.517000,1,64,1,0
in-2004,1382908,27182946,128,4,107559,0.030000,0.029989,1.213000,1,64,1,0
in-2004,1382908,27182946,16,4,18674,0.030000,0.029989,0.556000,1,64,1,0
in-2004,1382908,27182946,2,4,3335,0.030000,0.028897,0.487000,1,64,1,0
in-2004,1382908,27182946,32,4,23985,0.030000,0.029989,0.614000,1,64,1,0
in-2004,1382908,27182946,4,4,8044,0.030000,0.029992,0.484000,1,64,1,0
in-2004,1382908,27182946,64,4,34071,0.030000,0.029989,0.886000,1,64,1,0
in-2004,1382908,27182946,8,4,12808,0.030000,0.029995,0.519000,1,64,1,0
in-2004,1382908,27182946,128,5,108307,0.030000,0.029989,1.249000,1,64,1,0
in-2004,1382908,27182946,16,5,18379,0.030000,0.029989,0.554000,1,64,1,0
in-2004,1382908,27182946,2,5,3251,0.030000,0.029898,0.491000,1,64,1,0
in-2004,1382908,27182946,32,5,22746,0.030000,0.029989,0.610000,1,64,1,0
in-2004,1382908,27182946,4,5,7769,0.030000,0.029653,0.481000,1,64,1,0
in-2004,1382908,27182946,64,5,35396,0.030000,0.029989,0.872000,1,64,1,0
in-2004,1382908,27182946,8,5,13072,0.030000,0.029995,0.516000,1,64,1,0
nlpkkt240,27993600,746478752,128,1,14114247,0.030000,0.030000,7.072000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,5720115,0.030000,0.028389,6.707000,1,64,1,0
nlpkkt240,27993600,746478752,2,1,1283542,0.030000,0.026051,6.671000,1,64,1,0
nlpkkt240,27993600,746478752,32,1,7922149,0.030000,0.029950,6.759000,1,64,1,0
nlpkkt240,27993600,746478752,4,1,2440777,0.030000,0.018345,6.654000,1,64,1,0
nlpkkt240,27993600,746478752,64,1,10565430,0.030000,0.029979,6.838000,1,64,1,0
nlpkkt240,27993600,746478752,8,1,3725395,0.030000,0.027603,6.688000,1,64,1,0
nlpkkt240,27993600,746478752,128,2,14150737,0.030000,0.030000,6.978000,1,64,1,0
nlpkkt240,27993600,746478752,16,2,5762861,0.030000,0.029666,6.675000,1,64,1,0
nlpkkt240,27993600,746478752,2,2,1305810,0.030000,0.029073,6.656000,1,64,1,0
nlpkkt240,27993600,746478752,32,2,7927196,0.030000,0.029788,6.756000,1,64,1,0
nlpkkt240,27993600,746478752,4,2,2507651,0.030000,0.028246,6.653000,1,64,1,0
nlpkkt240,27993600,746478752,64,2,10527796,0.030000,0.029401,6.827000,1,64,1,0
nlpkkt240,27993600,746478752,8,2,3759871,0.030000,0.024426,6.657000,1,64,1,0
nlpkkt240,27993600,746478752,128,3,14116400,0.030000,0.030000,7.070000,1,64,1,0
nlpkkt240,27993600,746478752,16,3,5734066,0.030000,0.027503,6.696000,1,64,1,0
nlpkkt240,27993600,746478752,2,3,1276547,0.030000,0.025048,6.644000,1,64,1,0
nlpkkt240,27993600,746478752,32,3,7873203,0.030000,0.029718,6.788000,1,64,1,0
nlpkkt240,27993600,746478752,4,3,2499304,0.030000,0.021531,6.663000,1,64,1,0
nlpkkt240,27993600,746478752,64,3,10587521,0.030000,0.030000,6.935000,1,64,1,0
nlpkkt240,27993600,746478752,8,3,3766568,0.030000,0.029500,6.696000,1,64,1,0
nlpkkt240,27993600,746478752,128,4,14114692,0.030000,0.030000,7.066000,1,64,1,0
nlpkkt240,27993600,746478752,16,4,5732122,0.030000,0.027689,6.682000,1,64,1,0
nlpkkt240,27993600,746478752,2,4,1245981,0.030000,0.025299,6.661000,1,64,1,0
nlpkkt240,27993600,746478752,32,4,7992461,0.030000,0.029874,6.757000,1,64,1,0
nlpkkt240,27993600,746478752,4,4,2455425,0.030000,0.029472,6.638000,1,64,1,0
nlpkkt240,27993600,746478752,64,4,10545437,0.030000,0.029936,6.857000,1,64,1,0
nlpkkt240,27993600,746478752,8,4,3758706,0.030000,0.025440,6.680000,1,64,1,0
nlpkkt240,27993600,746478752,128,5,14155925,0.030000,0.030000,7.071000,1,64,1,0
nlpkkt240,27993600,746478752,16,5,5705359,0.030000,0.028909,6.702000,1,64,1,0
nlpkkt240,27993600,746478752,2,5,1296157,0.030000,0.027533,6.687000,1,64,1,0
nlpkkt240,27993600,746478752,32,5,7953327,0.030000,0.029790,6.769000,1,64,1,0
nlpkkt240,27993600,746478752,4,5,2488638,0.030000,0.010542,6.668000,1,64,1,0
nlpkkt240,27993600,746478752,64,5,10552064,0.030000,0.029947,6.848000,1,64,1,0
nlpkkt240,27993600,746478752,8,5,3773915,0.030000,0.026800,6.677000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,1,673974,0.030000,0.029943,0.907000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,1,231825,0.030000,0.029974,0.307000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,1,11186,0.030000,0.020941,0.293000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,1,355551,0.030000,0.029989,0.341000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,1,34739,0.030000,0.024553,0.278000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,1,492658,0.030000,0.029974,0.768000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,1,131247,0.030000,0.029970,0.287000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,2,667902,0.030000,0.029943,0.927000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,2,231932,0.030000,0.028677,0.296000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,2,10510,0.030000,0.010121,0.278000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,2,353753,0.030000,0.029989,0.330000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,2,34355,0.030000,0.024496,0.265000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,2,495125,0.030000,0.029974,0.753000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,2,133159,0.030000,0.029963,0.276000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,3,673161,0.030000,0.029943,0.911000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,3,230948,0.030000,0.027983,0.305000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,3,10277,0.030000,0.009961,0.279000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,3,356563,0.030000,0.029914,0.337000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,3,35066,0.030000,0.026419,0.271000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,3,493117,0.030000,0.029974,0.779000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,3,132563,0.030000,0.027674,0.294000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,4,675559,0.030000,0.029943,0.927000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,4,230657,0.030000,0.029929,0.294000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,4,10988,0.030000,0.011565,0.274000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,4,350536,0.030000,0.029974,0.323000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,4,33865,0.030000,0.029133,0.265000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,4,496478,0.030000,0.029974,0.756000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,4,130560,0.030000,0.029363,0.278000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,5,666560,0.030000,0.029943,0.925000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,5,234107,0.030000,0.029974,0.295000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,5,11648,0.030000,0.017689,0.276000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,5,349697,0.030000,0.029989,0.323000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,5,34139,0.030000,0.020141,0.266000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,5,491573,0.030000,0.029974,0.743000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,5,132508,0.030000,0.029732,0.276000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,1,760463,0.030000,0.029987,4.624000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,1,227056,0.030000,0.029057,4.151000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,1,37574,0.030000,0.019610,4.257000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,1,352989,0.030000,0.029631,4.190000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,1,76575,0.030000,0.012910,4.204000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,1,521918,0.030000,0.029789,4.440000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,1,142908,0.030000,0.025452,4.178000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,2,762920,0.030000,0.029959,4.593000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,2,222860,0.030000,0.029087,4.144000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,2,37877,0.030000,0.002459,4.209000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,2,352775,0.030000,0.029921,4.202000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,2,75693,0.030000,0.027807,4.172000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,2,521817,0.030000,0.029968,4.441000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,2,138781,0.030000,0.027598,4.187000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,3,760708,0.030000,0.029785,4.595000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,3,229120,0.030000,0.025205,4.125000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,3,38065,0.030000,0.008565,4.170000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,3,351539,0.030000,0.029847,4.175000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,3,75126,0.030000,0.015392,4.213000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,3,521841,0.030000,0.029955,4.428000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,3,140017,0.030000,0.028320,4.108000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,4,762811,0.030000,0.029814,4.609000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,4,227396,0.030000,0.025153,4.143000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,4,36903,0.030000,0.015966,4.175000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,4,351644,0.030000,0.029498,4.220000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,4,74812,0.030000,0.017801,4.177000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,4,521167,0.030000,0.029935,4.437000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,4,142290,0.030000,0.028601,4.109000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,5,760756,0.030000,0.029997,4.602000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,5,226156,0.030000,0.024427,4.184000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,5,36957,0.030000,0.007115,4.165000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,5,354950,0.030000,0.029094,4.163000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,5,74586,0.030000,0.020511,4.178000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,5,520798,0.030000,0.029946,4.444000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,5,136172,0.030000,0.026589,4.107000,1,64,1,0
sk-2005,50636154,3620126660,128,1,82701395,0.030000,0.029998,31.876000,1,64,1,0
sk-2005,50636154,3620126660,16,1,18293700,0.030000,0.030000,28.929000,1,64,1,0
sk-2005,50636154,3620126660,2,1,2859690,0.030000,0.017709,25.680000,1,64,1,0
sk-2005,50636154,3620126660,32,1,36668308,0.030000,0.030000,28.884000,1,64,1,0
sk-2005,50636154,3620126660,4,1,6215362,0.030000,0.030000,26.482000,1,64,1,0
sk-2005,50636154,3620126660,64,1,48440961,0.030000,0.029999,29.661000,1,64,1,0
sk-2005,50636154,3620126660,8,1,9546468,0.030000,0.030000,27.618000,1,64,1,0
sk-2005,50636154,3620126660,128,2,82115925,0.030000,0.029998,31.690000,1,64,1,0
sk-2005,50636154,3620126660,16,2,17969147,0.030000,0.030000,29.044000,1,64,1,0
sk-2005,50636154,3620126660,2,2,2764040,0.030000,0.010044,25.694000,1,64,1,0
sk-2005,50636154,3620126660,32,2,33329094,0.030000,0.030000,28.721000,1,64,1,0
sk-2005,50636154,3620126660,4,2,6615842,0.030000,0.028295,26.526000,1,64,1,0
sk-2005,50636154,3620126660,64,2,51963029,0.030000,0.029999,30.091000,1,64,1,0
sk-2005,50636154,3620126660,8,2,9141448,0.030000,0.030000,27.693000,1,64,1,0
sk-2005,50636154,3620126660,128,3,85775753,0.030000,0.029998,31.859000,1,64,1,0
sk-2005,50636154,3620126660,16,3,18737750,0.030000,0.030000,29.450000,1,64,1,0
sk-2005,50636154,3620126660,2,3,2899336,0.030000,0.008619,25.596000,1,64,1,0
sk-2005,50636154,3620126660,32,3,32132507,0.030000,0.030000,28.889000,1,64,1,0
sk-2005,50636154,3620126660,4,3,6567644,0.030000,0.029972,26.657000,1,64,1,0
sk-2005,50636154,3620126660,64,3,50886150,0.030000,0.029999,31.713000,1,64,1,0
sk-2005,50636154,3620126660,8,3,8800207,0.030000,0.030000,27.843000,1,64,1,0
sk-2005,50636154,3620126660,128,4,82971003,0.030000,0.029998,31.520000,1,64,1,0
sk-2005,50636154,3620126660,16,4,16295805,0.030000,0.030000,28.785000,1,64,1,0
sk-2005,50636154,3620126660,2,4,3185204,0.030000,0.017715,25.645000,1,64,1,0
sk-2005,50636154,3620126660,32,4,32920732,0.030000,0.030000,28.790000,1,64,1,0
sk-2005,50636154,3620126660,4,4,5727957,0.030000,0.029166,26.318000,1,64,1,0
sk-2005,50636154,3620126660,64,4,50381915,0.030000,0.029999,29.991000,1,64,1,0
sk-2005,50636154,3620126660,8,4,8680947,0.030000,0.030000,27.628000,1,64,1,0
sk-2005,50636154,3620126660,128,5,89414864,0.030000,0.029998,31.620000,1,64,1,0
sk-2005,50636154,3620126660,16,5,21627347,0.030000,0.030000,29.156000,1,64,1,0
sk-2005,50636154,3620126660,2,5,2890701,0.030000,0.011403,25.633000,1,64,1,0
sk-2005,50636154,3620126660,32,5,28860037,0.030000,0.030000,28.527000,1,64,1,0
sk-2005,50636154,3620126660,4,5,6361581,0.030000,0.028894,26.625000,1,64,1,0
sk-2005,50636154,3620126660,64,5,55713897,0.030000,0.029999,30.120000,1,64,1,0
sk-2005,50636154,3620126660,8,5,9677387,0.030000,0.030000,27.640000,1,64,1,0
uk-2002,18520486,523574516,128,1,2145110,0.030000,0.029995,4.136000,1,64,1,0
uk-2002,18520486,523574516,16,1,1472471,0.030000,0.029999,3.082000,1,64,1,0
uk-2002,18520486,523574516,2,1,386234,0.030000,0.030000,2.852000,1,64,1,0
uk-2002,18520486,523574516,32,1,1633084,0.030000,0.029998,3.444000,1,64,1,0
uk-2002,18520486,523574516,4,1,797120,0.030000,0.029518,2.763000,1,64,1,0
uk-2002,18520486,523574516,64,1,1789194,0.030000,0.029998,3.661000,1,64,1,0
uk-2002,18520486,523574516,8,1,1178070,0.030000,0.030000,2.960000,1,64,1,0
uk-2002,18520486,523574516,128,2,2161120,0.030000,0.029995,4.118000,1,64,1,0
uk-2002,18520486,523574516,16,2,1476309,0.030000,0.029999,3.065000,1,64,1,0
uk-2002,18520486,523574516,2,2,402220,0.030000,0.025046,2.752000,1,64,1,0
uk-2002,18520486,523574516,32,2,1622533,0.030000,0.029998,3.361000,1,64,1,0
uk-2002,18520486,523574516,4,2,790747,0.030000,0.029513,2.755000,1,64,1,0
uk-2002,18520486,523574516,64,2,1781685,0.030000,0.029998,3.673000,1,64,1,0
uk-2002,18520486,523574516,8,2,1181985,0.030000,0.030000,2.941000,1,64,1,0
uk-2002,18520486,523574516,128,3,2168217,0.030000,0.029995,4.126000,1,64,1,0
uk-2002,18520486,523574516,16,3,1495485,0.030000,0.029999,3.085000,1,64,1,0
uk-2002,18520486,523574516,2,3,394967,0.030000,0.030000,2.850000,1,64,1,0
uk-2002,18520486,523574516,32,3,1623201,0.030000,0.029998,3.451000,1,64,1,0
uk-2002,18520486,523574516,4,3,800413,0.030000,0.029584,2.749000,1,64,1,0
uk-2002,18520486,523574516,64,3,1789862,0.030000,0.029998,3.689000,1,64,1,0
uk-2002,18520486,523574516,8,3,1184122,0.030000,0.030000,2.926000,1,64,1,0
uk-2002,18520486,523574516,128,4,2154971,0.030000,0.029995,4.120000,1,64,1,0
uk-2002,18520486,523574516,16,4,1486433,0.030000,0.029999,3.068000,1,64,1,0
uk-2002,18520486,523574516,2,4,433754,0.030000,0.030000,2.831000,1,64,1,0
uk-2002,18520486,523574516,32,4,1657103,0.030000,0.029998,3.369000,1,64,1,0
uk-2002,18520486,523574516,4,4,794394,0.030000,0.030000,2.846000,1,64,1,0
uk-2002,18520486,523574516,64,4,1799114,0.030000,0.029998,3.669000,1,64,1,0
uk-2002,18520486,523574516,8,4,1191318,0.030000,0.030000,2.938000,1,64,1,0
uk-2002,18520486,523574516,128,5,2149162,0.030000,0.029995,4.097000,1,64,1,0
uk-2002,18520486,523574516,16,5,1484026,0.030000,0.029999,3.079000,1,64,1,0
uk-2002,18520486,523574516,2,5,409553,0.030000,0.030000,2.818000,1,64,1,0
uk-2002,18520486,523574516,32,5,1642535,0.030000,0.029998,3.448000,1,64,1,0
uk-2002,18520486,523574516,4,5,807865,0.030000,0.029514,2.764000,1,64,1,0
uk-2002,18520486,523574516,64,5,1804440,0.030000,0.029998,3.679000,1,64,1,0
uk-2002,18520486,523574516,8,5,1192023,0.030000,0.030000,2.935000,1,64,1,0
uk-2007-05,105896555,6603753128,128,1,7783027,0.030000,0.029999,27.353000,1,64,1,0
uk-2007-05,105896555,6603753128,16,1,3944492,0.030000,0.030000,23.351000,1,64,1,0
uk-2007-05,105896555,6603753128,2,1,1057486,0.030000,0.030000,22.693000,1,64,1,0
uk-2007-05,105896555,6603753128,32,1,4914568,0.030000,0.030000,24.562000,1,64,1,0
uk-2007-05,105896555,6603753128,4,1,2222894,0.030000,0.025079,22.712000,1,64,1,0
uk-2007-05,105896555,6603753128,64,1,6151328,0.030000,0.030000,25.429000,1,64,1,0
uk-2007-05,105896555,6603753128,8,1,2999817,0.030000,0.030000,23.093000,1,64,1,0
uk-2007-05,105896555,6603753128,128,2,8393638,0.030000,0.029999,27.585000,1,64,1,0
uk-2007-05,105896555,6603753128,16,2,3991422,0.030000,0.029950,22.670000,1,64,1,0
uk-2007-05,105896555,6603753128,2,2,1013362,0.030000,0.023011,22.632000,1,64,1,0
uk-2007-05,105896555,6603753128,32,2,4941498,0.030000,0.030000,24.705000,1,64,1,0
uk-2007-05,105896555,6603753128,4,2,2104634,0.030000,0.028169,22.714000,1,64,1,0
uk-2007-05,105896555,6603753128,64,2,6304616,0.030000,0.030000,25.551000,1,64,1,0
uk-2007-05,105896555,6603753128,8,2,2967836,0.030000,0.029929,22.472000,1,64,1,0
uk-2007-05,105896555,6603753128,128,3,8145502,0.030000,0.029999,27.463000,1,64,1,0
uk-2007-05,105896555,6603753128,16,3,4069653,0.030000,0.030000,23.378000,1,64,1,0
uk-2007-05,105896555,6603753128,2,3,1057240,0.030000,0.021105,22.676000,1,64,1,0
uk-2007-05,105896555,6603753128,32,3,4943412,0.030000,0.030000,24.445000,1,64,1,0
uk-2007-05,105896555,6603753128,4,3,2069155,0.030000,0.029950,22.569000,1,64,1,0
uk-2007-05,105896555,6603753128,64,3,6192520,0.030000,0.030000,25.525000,1,64,1,0
uk-2007-05,105896555,6603753128,8,3,3013756,0.030000,0.029998,22.644000,1,64,1,0
uk-2007-05,105896555,6603753128,128,4,7622461,0.030000,0.029999,27.150000,1,64,1,0
uk-2007-05,105896555,6603753128,16,4,3948341,0.030000,0.030000,22.668000,1,64,1,0
uk-2007-05,105896555,6603753128,2,4,1063478,0.030000,0.022447,22.624000,1,64,1,0
uk-2007-05,105896555,6603753128,32,4,5035308,0.030000,0.030000,24.756000,1,64,1,0
uk-2007-05,105896555,6603753128,4,4,2255874,0.030000,0.029650,22.582000,1,64,1,0
uk-2007-05,105896555,6603753128,64,4,6433517,0.030000,0.030000,25.882000,1,64,1,0
uk-2007-05,105896555,6603753128,8,4,3083192,0.030000,0.029974,22.482000,1,64,1,0
uk-2007-05,105896555,6603753128,128,5,8163121,0.030000,0.029999,27.183000,1,64,1,0
uk-2007-05,105896555,6603753128,16,5,4119548,0.030000,0.030000,23.328000,1,64,1,0
uk-2007-05,105896555,6603753128,2,5,1006956,0.030000,0.026484,22.675000,1,64,1,0
uk-2007-05,105896555,6603753128,32,5,5152601,0.030000,0.030000,24.916000,1,64,1,0
uk-2007-05,105896555,6603753128,4,5,2078077,0.030000,0.026602,22.557000,1,64,1,0
uk-2007-05,105896555,6603753128,64,5,6397670,0.030000,0.030000,25.421000,1,64,1,0
uk-2007-05,105896555,6603753128,8,5,2920867,0.030000,0.030000,23.155000,1,64,1,0
youtube,1134890,5975246,128,1,1182320,0.030000,0.029999,3.771000,1,64,1,0
youtube,1134890,5975246,16,1,715739,0.030000,0.029987,1.637000,1,64,1,0
youtube,1134890,5975246,2,1,177655,0.030000,0.029999,1.272000,1,64,1,0
youtube,1134890,5975246,32,1,906378,0.030000,0.029972,2.030000,1,64,1,0
youtube,1134890,5975246,4,1,347193,0.030000,0.029998,1.305000,1,64,1,0
youtube,1134890,5975246,64,1,1069134,0.030000,0.029944,2.727000,1,64,1,0
youtube,1134890,5975246,8,1,534960,0.030000,0.029994,1.474000,1,64,1,0
youtube,1134890,5975246,128,2,1184130,0.030000,0.029999,3.736000,1,64,1,0
youtube,1134890,5975246,16,2,699124,0.030000,0.029987,1.658000,1,64,1,0
youtube,1134890,5975246,2,2,178590,0.030000,0.029999,1.240000,1,64,1,0
youtube,1134890,5975246,32,2,905262,0.030000,0.029972,2.034000,1,64,1,0
youtube,1134890,5975246,4,2,347633,0.030000,0.029998,1.316000,1,64,1,0
youtube,1134890,5975246,64,2,1058186,0.030000,0.029944,2.624000,1,64,1,0
youtube,1134890,5975246,8,2,530607,0.030000,0.029994,1.480000,1,64,1,0
youtube,1134890,5975246,128,3,1183126,0.030000,0.029999,3.724000,1,64,1,0
youtube,1134890,5975246,16,3,697347,0.030000,0.029987,1.641000,1,64,1,0
youtube,1134890,5975246,2,3,178079,0.030000,0.029999,1.265000,1,64,1,0
youtube,1134890,5975246,32,3,911096,0.030000,0.029972,2.007000,1,64,1,0
youtube,1134890,5975246,4,3,343369,0.030000,0.029998,1.311000,1,64,1,0
youtube,1134890,5975246,64,3,1065028,0.030000,0.029944,2.688000,1,64,1,0
youtube,1134890,5975246,8,3,530566,0.030000,0.029994,1.462000,1,64,1,0
youtube,1134890,5975246,128,4,1190404,0.030000,0.029999,3.765000,1,64,1,0
youtube,1134890,5975246,16,4,695157,0.030000,0.029987,1.666000,1,64,1,0
youtube,1134890,5975246,2,4,178464,0.030000,0.029999,1.242000,1,64,1,0
youtube,1134890,5975246,32,4,893820,0.030000,0.029972,2.058000,1,64,1,0
youtube,1134890,5975246,4,4,345837,0.030000,0.029998,1.325000,1,64,1,0
youtube,1134890,5975246,64,4,1062015,0.030000,0.029944,2.657000,1,64,1,0
youtube,1134890,5975246,8,4,539234,0.030000,0.029994,1.461000,1,64,1,0
youtube,1134890,5975246,128,5,1188942,0.030000,0.029999,3.738000,1,64,1,0
youtube,1134890,5975246,16,5,705986,0.030000,0.029987,1.660000,1,64,1,0
youtube,1134890,5975246,2,5,178461,0.030000,0.029539,1.234000,1,64,1,0
youtube,1134890,5975246,32,5,900673,0.030000,0.029972,2.014000,1,64,1,0
youtube,1134890,5975246,4,5,349565,0.030000,0.029998,1.306000,1,64,1,0
youtube,1134890,5975246,64,5,1077069,0.030000,0.029944,2.656000,1,64,1,0
youtube,1134890,5975246,8,5,533803,0.030000,0.029994,1.486000,1,64,1,0


==> experiments/quality/EuroPar-Strong.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
com-orkut.ungraph,3072627,234370166,128,1,52926775,0.030000,0.029994,201.849000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,1,29923428,0.030000,0.029999,42.487000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,1,764952,0.030000,0.030000,15.743000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,1,38246102,0.030000,0.029994,64.570000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,1,15064692,0.030000,0.029999,16.962000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,1,45586277,0.030000,0.029994,122.711000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,1,23814981,0.030000,0.029999,18.603000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,2,52656227,0.030000,0.029994,201.932000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,2,30357632,0.030000,0.029999,41.805000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,2,612979,0.030000,0.025670,15.822000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,2,38597187,0.030000,0.029994,65.287000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,2,14981135,0.030000,0.029999,16.930000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,2,45737758,0.030000,0.029994,123.469000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,2,23537854,0.030000,0.029999,18.971000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,3,53159779,0.030000,0.029994,205.172000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,3,30116553,0.030000,0.029999,42.463000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,3,612785,0.030000,0.026084,15.801000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,3,38488206,0.030000,0.029994,65.558000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,3,14647992,0.030000,0.029999,16.674000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,3,45965863,0.030000,0.029994,124.476000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,3,23985017,0.030000,0.029999,18.542000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,4,52636843,0.030000,0.029994,203.508000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,4,29972588,0.030000,0.029999,42.225000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,4,612936,0.030000,0.025716,15.744000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,4,38501958,0.030000,0.029994,64.310000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,4,15291056,0.030000,0.029999,16.805000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,4,46271005,0.030000,0.029994,125.711000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,4,23421112,0.030000,0.029999,18.659000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,5,52829733,0.030000,0.029994,204.456000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,5,29928865,0.030000,0.029999,42.415000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,5,613565,0.030000,0.025458,15.682000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,5,38048480,0.030000,0.029994,65.942000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,5,15001232,0.030000,0.029999,16.966000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,5,46333333,0.030000,0.029994,120.699000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,5,23451330,0.030000,0.029999,18.725000,1,64,1,0
del26_3d,67108864,1042545824,128,1,11872728,0.030000,0.029964,20.610000,1,64,1,0
del26_3d,67108864,1042545824,16,1,6419875,0.030000,0.029088,9.775000,1,64,1,0
del26_3d,67108864,1042545824,2,1,1779473,0.030000,0.001167,9.273000,1,64,1,0
del26_3d,67108864,1042545824,32,1,7527704,0.030000,0.029702,12.015000,1,64,1,0
del26_3d,67108864,1042545824,4,1,3404474,0.030000,0.029663,9.296000,1,64,1,0
del26_3d,67108864,1042545824,64,1,9371147,0.030000,0.029990,14.802000,1,64,1,0
del26_3d,67108864,1042545824,8,1,4864997,0.030000,0.029093,9.522000,1,64,1,0
del26_3d,67108864,1042545824,128,2,11873241,0.030000,0.029974,20.556000,1,64,1,0
del26_3d,67108864,1042545824,16,2,6437415,0.030000,0.029031,9.650000,1,64,1,0
del26_3d,67108864,1042545824,2,2,1733551,0.030000,0.002078,9.492000,1,64,1,0
del26_3d,67108864,1042545824,32,2,7546952,0.030000,0.029993,12.210000,1,64,1,0
del26_3d,67108864,1042545824,4,2,3360048,0.030000,0.010161,9.448000,1,64,1,0
del26_3d,67108864,1042545824,64,2,9380674,0.030000,0.029998,14.820000,1,64,1,0
del26_3d,67108864,1042545824,8,2,4888712,0.030000,0.027285,9.515000,1,64,1,0
del26_3d,67108864,1042545824,128,3,11852252,0.030000,0.029999,20.874000,1,64,1,0
del26_3d,67108864,1042545824,16,3,6389677,0.030000,0.029827,9.747000,1,64,1,0
del26_3d,67108864,1042545824,2,3,1736330,0.030000,0.004040,9.446000,1,64,1,0
del26_3d,67108864,1042545824,32,3,7518094,0.030000,0.029689,12.095000,1,64,1,0
del26_3d,67108864,1042545824,4,3,3360023,0.030000,0.021476,9.530000,1,64,1,0
del26_3d,67108864,1042545824,64,3,9321634,0.030000,0.029981,15.090000,1,64,1,0
del26_3d,67108864,1042545824,8,3,4849123,0.030000,0.029987,9.558000,1,64,1,0
del26_3d,67108864,1042545824,128,4,11872935,0.030000,0.029966,20.717000,1,64,1,0
del26_3d,67108864,1042545824,16,4,6442558,0.030000,0.029898,9.729000,1,64,1,0
del26_3d,67108864,1042545824,2,4,1735900,0.030000,0.005826,9.510000,1,64,1,0
del26_3d,67108864,1042545824,32,4,7509639,0.030000,0.029880,12.116000,1,64,1,0
del26_3d,67108864,1042545824,4,4,3380025,0.030000,0.010888,9.513000,1,64,1,0
del26_3d,67108864,1042545824,64,4,9392321,0.030000,0.029965,14.978000,1,64,1,0
del26_3d,67108864,1042545824,8,4,4830610,0.030000,0.026754,9.699000,1,64,1,0
del26_3d,67108864,1042545824,128,5,11883306,0.030000,0.029983,20.665000,1,64,1,0
del26_3d,67108864,1042545824,16,5,6496755,0.030000,0.029743,9.616000,1,64,1,0
del26_3d,67108864,1042545824,2,5,1739444,0.030000,0.001808,9.384000,1,64,1,0
del26_3d,67108864,1042545824,32,5,7545082,0.030000,0.029958,12.334000,1,64,1,0
del26_3d,67108864,1042545824,4,5,3409149,0.030000,0.028825,9.443000,1,64,1,0
del26_3d,67108864,1042545824,64,5,9377217,0.030000,0.029992,14.806000,1,64,1,0
del26_3d,67108864,1042545824,8,5,4916244,0.030000,0.025293,9.499000,1,64,1,0
del27_3d,134217728,2085147648,128,1,18877501,0.030000,0.029990,31.277000,1,64,1,0
del27_3d,134217728,2085147648,16,1,10058157,0.030000,0.029836,15.017000,1,64,1,0
del27_3d,134217728,2085147648,2,1,2898748,0.030000,0.019774,14.241000,1,64,1,0
del27_3d,134217728,2085147648,32,1,12745269,0.030000,0.029868,15.341000,1,64,1,0
del27_3d,134217728,2085147648,4,1,5464771,0.030000,0.029753,14.442000,1,64,1,0
del27_3d,134217728,2085147648,64,1,14938635,0.030000,0.029996,22.608000,1,64,1,0
del27_3d,134217728,2085147648,8,1,7752289,0.030000,0.025173,14.573000,1,64,1,0
del27_3d,134217728,2085147648,128,2,18971218,0.030000,0.030000,31.626000,1,64,1,0
del27_3d,134217728,2085147648,16,2,10033884,0.030000,0.029970,14.923000,1,64,1,0
del27_3d,134217728,2085147648,2,2,2880626,0.030000,0.028471,14.427000,1,64,1,0
del27_3d,134217728,2085147648,32,2,12812812,0.030000,0.029997,15.448000,1,64,1,0
del27_3d,134217728,2085147648,4,2,5401458,0.030000,0.028124,14.425000,1,64,1,0
del27_3d,134217728,2085147648,64,2,14944570,0.030000,0.029967,22.827000,1,64,1,0
del27_3d,134217728,2085147648,8,2,7749247,0.030000,0.026880,14.523000,1,64,1,0
del27_3d,134217728,2085147648,128,3,18934753,0.030000,0.029985,31.220000,1,64,1,0
del27_3d,134217728,2085147648,16,3,10100545,0.030000,0.029380,14.846000,1,64,1,0
del27_3d,134217728,2085147648,2,3,2787242,0.030000,0.027038,14.419000,1,64,1,0
del27_3d,134217728,2085147648,32,3,12822570,0.030000,0.029785,15.386000,1,64,1,0
del27_3d,134217728,2085147648,4,3,5409770,0.030000,0.028190,14.357000,1,64,1,0
del27_3d,134217728,2085147648,64,3,14958465,0.030000,0.029989,22.740000,1,64,1,0
del27_3d,134217728,2085147648,8,3,7708585,0.030000,0.029354,14.487000,1,64,1,0
del27_3d,134217728,2085147648,128,4,18936473,0.030000,0.029994,31.295000,1,64,1,0
del27_3d,134217728,2085147648,16,4,10119766,0.030000,0.029691,14.839000,1,64,1,0
del27_3d,134217728,2085147648,2,4,2761814,0.030000,0.001843,14.379000,1,64,1,0
del27_3d,134217728,2085147648,32,4,12824566,0.030000,0.029926,15.564000,1,64,1,0
del27_3d,134217728,2085147648,4,4,5418751,0.030000,0.029493,14.364000,1,64,1,0
del27_3d,134217728,2085147648,64,4,14952190,0.030000,0.029985,22.808000,1,64,1,0
del27_3d,134217728,2085147648,8,4,7765359,0.030000,0.027515,14.797000,1,64,1,0
del27_3d,134217728,2085147648,128,5,18895435,0.030000,0.030000,31.246000,1,64,1,0
del27_3d,134217728,2085147648,16,5,10137686,0.030000,0.029789,14.871000,1,64,1,0
del27_3d,134217728,2085147648,2,5,2795241,0.030000,0.023876,14.404000,1,64,1,0
del27_3d,134217728,2085147648,32,5,12774674,0.030000,0.029813,15.339000,1,64,1,0
del27_3d,134217728,2085147648,4,5,5370422,0.030000,0.024023,14.713000,1,64,1,0
del27_3d,134217728,2085147648,64,5,14910010,0.030000,0.029980,22.481000,1,64,1,0
del27_3d,134217728,2085147648,8,5,7787270,0.030000,0.027976,14.603000,1,64,1,0
del27,134217728,606413354,128,1,313887,0.030000,0.029986,15.188000,1,64,1,0
del27,134217728,606413354,16,1,113184,0.030000,0.023075,9.795000,1,64,1,0
del27,134217728,606413354,2,1,30799,0.030000,0.016223,9.675000,1,64,1,0
del27,134217728,606413354,32,1,163233,0.030000,0.029778,10.230000,1,64,1,0
del27,134217728,606413354,4,1,58079,0.030000,0.028714,9.746000,1,64,1,0
del27,134217728,606413354,64,1,222244,0.030000,0.029961,12.399000,1,64,1,0
del27,134217728,606413354,8,1,82111,0.030000,0.028338,9.606000,1,64,1,0
del27,134217728,606413354,128,2,314247,0.030000,0.029970,15.193000,1,64,1,0
del27,134217728,606413354,16,2,113211,0.030000,0.029575,9.768000,1,64,1,0
del27,134217728,606413354,2,2,30101,0.030000,0.001649,9.637000,1,64,1,0
del27,134217728,606413354,32,2,162826,0.030000,0.029434,10.230000,1,64,1,0
del27,134217728,606413354,4,2,58144,0.030000,0.028245,9.675000,1,64,1,0
del27,134217728,606413354,64,2,220881,0.030000,0.029731,12.532000,1,64,1,0
del27,134217728,606413354,8,2,82430,0.030000,0.029340,9.669000,1,64,1,0
del27,134217728,606413354,128,3,313851,0.030000,0.029956,15.345000,1,64,1,0
del27,134217728,606413354,16,3,114200,0.030000,0.029966,9.804000,1,64,1,0
del27,134217728,606413354,2,3,30803,0.030000,0.015069,9.604000,1,64,1,0
del27,134217728,606413354,32,3,164825,0.030000,0.029382,10.218000,1,64,1,0
del27,134217728,606413354,4,3,57030,0.030000,0.022922,9.592000,1,64,1,0
del27,134217728,606413354,64,3,221186,0.030000,0.029894,12.374000,1,64,1,0
del27,134217728,606413354,8,3,81953,0.030000,0.027006,9.609000,1,64,1,0
del27,134217728,606413354,128,4,313791,0.030000,0.029950,15.476000,1,64,1,0
del27,134217728,606413354,16,4,113913,0.030000,0.029182,9.796000,1,64,1,0
del27,134217728,606413354,2,4,30315,0.030000,0.015807,9.686000,1,64,1,0
del27,134217728,606413354,32,4,163086,0.030000,0.029748,10.123000,1,64,1,0
del27,134217728,606413354,4,4,57454,0.030000,0.026208,9.722000,1,64,1,0
del27,134217728,606413354,64,4,221764,0.030000,0.029889,12.451000,1,64,1,0
del27,134217728,606413354,8,4,81794,0.030000,0.029007,9.600000,1,64,1,0
del27,134217728,606413354,128,5,313818,0.030000,0.029902,15.248000,1,64,1,0
del27,134217728,606413354,16,5,112592,0.030000,0.026809,9.877000,1,64,1,0
del27,134217728,606413354,2,5,30567,0.030000,0.016609,9.583000,1,64,1,0
del27,134217728,606413354,32,5,163134,0.030000,0.029526,10.173000,1,64,1,0
del27,134217728,606413354,4,5,58025,0.030000,0.022396,9.564000,1,64,1,0
del27,134217728,606413354,64,5,222603,0.030000,0.029959,12.500000,1,64,1,0
del27,134217728,606413354,8,5,81433,0.030000,0.029229,9.590000,1,64,1,0
enwiki-2018,5616717,234488590,128,1,53104592,0.030000,0.029990,132.317000,1,64,1,0
enwiki-2018,5616717,234488590,16,1,33866319,0.030000,0.029999,23.073000,1,64,1,0
enwiki-2018,5616717,234488590,2,1,12751282,0.030000,0.030000,11.308000,1,64,1,0
enwiki-2018,5616717,234488590,32,1,40288340,0.030000,0.029996,35.118000,1,64,1,0
enwiki-2018,5616717,234488590,4,1,21818728,0.030000,0.030000,13.681000,1,64,1,0
enwiki-2018,5616717,234488590,64,1,46666952,0.030000,0.029990,63.939000,1,64,1,0
enwiki-2018,5616717,234488590,8,1,28101161,0.030000,0.029999,17.075000,1,64,1,0
enwiki-2018,5616717,234488590,128,2,52882654,0.030000,0.029990,134.207000,1,64,1,0
enwiki-2018,5616717,234488590,16,2,33840790,0.030000,0.029999,22.763000,1,64,1,0
enwiki-2018,5616717,234488590,2,2,12604625,0.030000,0.030000,11.357000,1,64,1,0
enwiki-2018,5616717,234488590,32,2,40439755,0.030000,0.029996,35.519000,1,64,1,0
enwiki-2018,5616717,234488590,4,2,22108426,0.030000,0.030000,13.711000,1,64,1,0
enwiki-2018,5616717,234488590,64,2,46461093,0.030000,0.029990,64.156000,1,64,1,0
enwiki-2018,5616717,234488590,8,2,28005551,0.030000,0.029999,16.821000,1,64,1,0
enwiki-2018,5616717,234488590,128,3,52825693,0.030000,0.029990,135.583000,1,64,1,0
enwiki-2018,5616717,234488590,16,3,34059848,0.030000,0.029999,22.851000,1,64,1,0
enwiki-2018,5616717,234488590,2,3,12582402,0.030000,0.030000,11.433000,1,64,1,0
enwiki-2018,5616717,234488590,32,3,41392822,0.030000,0.029996,36.231000,1,64,1,0
enwiki-2018,5616717,234488590,4,3,22180210,0.030000,0.030000,13.724000,1,64,1,0
enwiki-2018,5616717,234488590,64,3,47032095,0.030000,0.029990,63.387000,1,64,1,0
enwiki-2018,5616717,234488590,8,3,28098229,0.030000,0.029999,16.921000,1,64,1,0
enwiki-2018,5616717,234488590,128,4,52881010,0.030000,0.029990,135.945000,1,64,1,0
enwiki-2018,5616717,234488590,16,4,33758264,0.030000,0.029999,22.956000,1,64,1,0
enwiki-2018,5616717,234488590,2,4,12474937,0.030000,0.030000,11.404000,1,64,1,0
enwiki-2018,5616717,234488590,32,4,40503888,0.030000,0.029996,35.755000,1,64,1,0
enwiki-2018,5616717,234488590,4,4,21789030,0.030000,0.030000,13.660000,1,64,1,0
enwiki-2018,5616717,234488590,64,4,46900815,0.030000,0.029990,63.341000,1,64,1,0
enwiki-2018,5616717,234488590,8,4,27876025,0.030000,0.029999,16.863000,1,64,1,0
enwiki-2018,5616717,234488590,128,5,52592145,0.030000,0.029990,135.229000,1,64,1,0
enwiki-2018,5616717,234488590,16,5,34141997,0.030000,0.029999,22.962000,1,64,1,0
enwiki-2018,5616717,234488590,2,5,12733653,0.030000,0.030000,11.381000,1,64,1,0
enwiki-2018,5616717,234488590,32,5,41073867,0.030000,0.029996,35.181000,1,64,1,0
enwiki-2018,5616717,234488590,4,5,22439920,0.030000,0.030000,12.085000,1,64,1,0
enwiki-2018,5616717,234488590,64,5,47215473,0.030000,0.029990,63.326000,1,64,1,0
enwiki-2018,5616717,234488590,8,5,28042842,0.030000,0.029999,17.085000,1,64,1,0
europe.osm,50912018,108109320,128,1,5558,0.030000,0.029878,12.388000,1,64,1,0
europe.osm,50912018,108109320,16,1,1295,0.030000,0.029628,8.098000,1,64,1,0
europe.osm,50912018,108109320,2,1,199,0.030000,0.023108,7.759000,1,64,1,0
europe.osm,50912018,108109320,32,1,2119,0.030000,0.025294,8.445000,1,64,1,0
europe.osm,50912018,108109320,4,1,419,0.030000,0.016502,7.721000,1,64,1,0
europe.osm,50912018,108109320,64,1,3386,0.030000,0.028556,10.451000,1,64,1,0
europe.osm,50912018,108109320,8,1,748,0.030000,0.024699,7.869000,1,64,1,0
europe.osm,50912018,108109320,128,2,5545,0.030000,0.029951,12.511000,1,64,1,0
europe.osm,50912018,108109320,16,2,1264,0.030000,0.022961,8.094000,1,64,1,0
europe.osm,50912018,108109320,2,2,197,0.030000,0.026023,7.743000,1,64,1,0
europe.osm,50912018,108109320,32,2,2105,0.030000,0.028938,8.404000,1,64,1,0
europe.osm,50912018,108109320,4,2,437,0.030000,0.022569,7.740000,1,64,1,0
europe.osm,50912018,108109320,64,2,3373,0.030000,0.028730,10.501000,1,64,1,0
europe.osm,50912018,108109320,8,2,767,0.030000,0.022716,7.847000,1,64,1,0
europe.osm,50912018,108109320,128,3,5584,0.030000,0.028993,12.639000,1,64,1,0
europe.osm,50912018,108109320,16,3,1243,0.030000,0.025466,8.095000,1,64,1,0
europe.osm,50912018,108109320,2,3,189,0.030000,0.013603,7.868000,1,64,1,0
europe.osm,50912018,108109320,32,3,2168,0.030000,0.029095,8.511000,1,64,1,0
europe.osm,50912018,108109320,4,3,402,0.030000,0.024778,7.831000,1,64,1,0
europe.osm,50912018,108109320,64,3,3428,0.030000,0.028938,10.627000,1,64,1,0
europe.osm,50912018,108109320,8,3,706,0.030000,0.024683,8.024000,1,64,1,0
europe.osm,50912018,108109320,128,4,5578,0.030000,0.029790,12.372000,1,64,1,0
europe.osm,50912018,108109320,16,4,1280,0.030000,0.024987,8.081000,1,64,1,0
europe.osm,50912018,108109320,2,4,206,0.030000,0.022038,7.804000,1,64,1,0
europe.osm,50912018,108109320,32,4,2147,0.030000,0.028380,8.410000,1,64,1,0
europe.osm,50912018,108109320,4,4,415,0.030000,0.026063,7.900000,1,64,1,0
europe.osm,50912018,108109320,64,4,3310,0.030000,0.027950,10.638000,1,64,1,0
europe.osm,50912018,108109320,8,4,747,0.030000,0.025276,7.819000,1,64,1,0
europe.osm,50912018,108109320,128,5,5636,0.030000,0.029830,12.471000,1,64,1,0
europe.osm,50912018,108109320,16,5,1260,0.030000,0.023670,8.118000,1,64,1,0
europe.osm,50912018,108109320,2,5,181,0.030000,0.016450,7.743000,1,64,1,0
europe.osm,50912018,108109320,32,5,2036,0.030000,0.029843,8.442000,1,64,1,0
europe.osm,50912018,108109320,4,5,426,0.030000,0.013642,7.707000,1,64,1,0
europe.osm,50912018,108109320,64,5,3375,0.030000,0.029985,10.406000,1,64,1,0
europe.osm,50912018,108109320,8,5,722,0.030000,0.021510,7.954000,1,64,1,0
it-2004,41291594,2054949894,128,1,22963596,0.030000,0.029998,49.588000,1,64,1,0
it-2004,41291594,2054949894,16,1,3111624,0.030000,0.030000,26.903000,1,64,1,0
it-2004,41291594,2054949894,2,1,1092177,0.030000,0.030000,19.405000,1,64,1,0
it-2004,41291594,2054949894,32,1,6946574,0.030000,0.029999,30.947000,1,64,1,0
it-2004,41291594,2054949894,4,1,2059952,0.030000,0.030000,20.133000,1,64,1,0
it-2004,41291594,2054949894,64,1,16954918,0.030000,0.029999,37.115000,1,64,1,0
it-2004,41291594,2054949894,8,1,2724597,0.030000,0.030000,21.443000,1,64,1,0
it-2004,41291594,2054949894,128,2,22730419,0.030000,0.029998,47.520000,1,64,1,0
it-2004,41291594,2054949894,16,2,3137819,0.030000,0.030000,26.618000,1,64,1,0
it-2004,41291594,2054949894,2,2,1089180,0.030000,0.030000,19.723000,1,64,1,0
it-2004,41291594,2054949894,32,2,7053950,0.030000,0.029999,31.472000,1,64,1,0
it-2004,41291594,2054949894,4,2,2049965,0.030000,0.030000,20.328000,1,64,1,0
it-2004,41291594,2054949894,64,2,16941371,0.030000,0.029999,36.205000,1,64,1,0
it-2004,41291594,2054949894,8,2,2786717,0.030000,0.030000,21.346000,1,64,1,0
it-2004,41291594,2054949894,128,3,23133144,0.030000,0.029998,47.387000,1,64,1,0
it-2004,41291594,2054949894,16,3,3165141,0.030000,0.030000,26.775000,1,64,1,0
it-2004,41291594,2054949894,2,3,1066936,0.030000,0.026019,18.839000,1,64,1,0
it-2004,41291594,2054949894,32,3,7093853,0.030000,0.029999,30.619000,1,64,1,0
it-2004,41291594,2054949894,4,3,2037513,0.030000,0.030000,20.270000,1,64,1,0
it-2004,41291594,2054949894,64,3,16969329,0.030000,0.029999,37.018000,1,64,1,0
it-2004,41291594,2054949894,8,3,2795715,0.030000,0.030000,21.353000,1,64,1,0
it-2004,41291594,2054949894,128,4,22987129,0.030000,0.029998,48.511000,1,64,1,0
it-2004,41291594,2054949894,16,4,3097913,0.030000,0.029971,26.333000,1,64,1,0
it-2004,41291594,2054949894,2,4,1043496,0.030000,0.029856,19.006000,1,64,1,0
it-2004,41291594,2054949894,32,4,7068120,0.030000,0.029999,31.205000,1,64,1,0
it-2004,41291594,2054949894,4,4,2051480,0.030000,0.030000,20.126000,1,64,1,0
it-2004,41291594,2054949894,64,4,16783867,0.030000,0.029999,37.150000,1,64,1,0
it-2004,41291594,2054949894,8,4,2795919,0.030000,0.030000,21.382000,1,64,1,0
it-2004,41291594,2054949894,128,5,22964203,0.030000,0.029998,48.018000,1,64,1,0
it-2004,41291594,2054949894,16,5,3101656,0.030000,0.030000,26.637000,1,64,1,0
it-2004,41291594,2054949894,2,5,1061882,0.030000,0.030000,19.291000,1,64,1,0
it-2004,41291594,2054949894,32,5,6962351,0.030000,0.029999,32.069000,1,64,1,0
it-2004,41291594,2054949894,4,5,2071397,0.030000,0.029979,19.648000,1,64,1,0
it-2004,41291594,2054949894,64,5,16892168,0.030000,0.029999,36.928000,1,64,1,0
it-2004,41291594,2054949894,8,5,2787740,0.030000,0.030000,21.296000,1,64,1,0
kmer_A2a,170372459,359883478,128,1,4938219,0.030000,0.029935,186.458000,1,64,1,0
kmer_A2a,170372459,359883478,16,1,4264819,0.030000,0.029869,71.222000,1,64,1,0
kmer_A2a,170372459,359883478,2,1,1711320,0.030000,0.029569,61.981000,1,64,1,0
kmer_A2a,170372459,359883478,32,1,4586233,0.030000,0.029970,85.022000,1,64,1,0
kmer_A2a,170372459,359883478,4,1,2935505,0.030000,0.029350,63.341000,1,64,1,0
kmer_A2a,170372459,359883478,64,1,4800232,0.030000,0.030000,107.509000,1,64,1,0
kmer_A2a,170372459,359883478,8,1,3758668,0.030000,0.029184,65.416000,1,64,1,0
kmer_A2a,170372459,359883478,128,2,4937257,0.030000,0.030000,188.346000,1,64,1,0
kmer_A2a,170372459,359883478,16,2,4281658,0.030000,0.029800,71.400000,1,64,1,0
kmer_A2a,170372459,359883478,2,2,1867115,0.030000,0.029904,61.358000,1,64,1,0
kmer_A2a,170372459,359883478,32,2,4598380,0.030000,0.029773,85.629000,1,64,1,0
kmer_A2a,170372459,359883478,4,2,2962223,0.030000,0.029587,63.126000,1,64,1,0
kmer_A2a,170372459,359883478,64,2,4789337,0.030000,0.029612,108.053000,1,64,1,0
kmer_A2a,170372459,359883478,8,2,3740902,0.030000,0.030000,65.437000,1,64,1,0
kmer_A2a,170372459,359883478,128,3,4951683,0.030000,0.029881,186.376000,1,64,1,0
kmer_A2a,170372459,359883478,16,3,4279203,0.030000,0.029956,71.024000,1,64,1,0
kmer_A2a,170372459,359883478,2,3,1720226,0.030000,0.025498,62.301000,1,64,1,0
kmer_A2a,170372459,359883478,32,3,4573301,0.030000,0.029726,84.613000,1,64,1,0
kmer_A2a,170372459,359883478,4,3,2870227,0.030000,0.029922,62.983000,1,64,1,0
kmer_A2a,170372459,359883478,64,3,4807706,0.030000,0.029990,106.581000,1,64,1,0
kmer_A2a,170372459,359883478,8,3,3761788,0.030000,0.029429,64.732000,1,64,1,0
kmer_A2a,170372459,359883478,128,4,4941759,0.030000,0.029936,187.567000,1,64,1,0
kmer_A2a,170372459,359883478,16,4,4289889,0.030000,0.029988,70.868000,1,64,1,0
kmer_A2a,170372459,359883478,2,4,1730199,0.030000,0.029565,61.667000,1,64,1,0
kmer_A2a,170372459,359883478,32,4,4570641,0.030000,0.029428,84.333000,1,64,1,0
kmer_A2a,170372459,359883478,4,4,2919132,0.030000,0.029603,63.395000,1,64,1,0
kmer_A2a,170372459,359883478,64,4,4806994,0.030000,0.030000,107.978000,1,64,1,0
kmer_A2a,170372459,359883478,8,4,3757189,0.030000,0.029767,64.963000,1,64,1,0
kmer_A2a,170372459,359883478,128,5,4944456,0.030000,0.029687,186.634000,1,64,1,0
kmer_A2a,170372459,359883478,16,5,4267917,0.030000,0.029893,71.154000,1,64,1,0
kmer_A2a,170372459,359883478,2,5,1698122,0.030000,0.027341,62.057000,1,64,1,0
kmer_A2a,170372459,359883478,32,5,4565058,0.030000,0.029923,83.476000,1,64,1,0
kmer_A2a,170372459,359883478,4,5,2912203,0.030000,0.030000,63.286000,1,64,1,0
kmer_A2a,170372459,359883478,64,5,4800326,0.030000,0.029610,107.982000,1,64,1,0
kmer_A2a,170372459,359883478,8,5,3726682,0.030000,0.029763,64.838000,1,64,1,0
kmer_P1a,138896082,296930692,128,1,4019811,0.030000,0.029941,123.705000,1,64,1,0
kmer_P1a,138896082,296930692,16,1,3510627,0.030000,0.029837,56.407000,1,64,1,0
kmer_P1a,138896082,296930692,2,1,1565372,0.030000,0.029368,48.726000,1,64,1,0
kmer_P1a,138896082,296930692,32,1,3709689,0.030000,0.030000,64.449000,1,64,1,0
kmer_P1a,138896082,296930692,4,1,2570698,0.030000,0.029050,50.000000,1,64,1,0
kmer_P1a,138896082,296930692,64,1,3862923,0.030000,0.029967,86.025000,1,64,1,0
kmer_P1a,138896082,296930692,8,1,3133084,0.030000,0.029010,51.825000,1,64,1,0
kmer_P1a,138896082,296930692,128,2,4019662,0.030000,0.029999,123.712000,1,64,1,0
kmer_P1a,138896082,296930692,16,2,3498325,0.030000,0.029897,56.910000,1,64,1,0
kmer_P1a,138896082,296930692,2,2,1597443,0.030000,0.029379,49.273000,1,64,1,0
kmer_P1a,138896082,296930692,32,2,3702592,0.030000,0.029917,65.549000,1,64,1,0
kmer_P1a,138896082,296930692,4,2,2593669,0.030000,0.029092,49.687000,1,64,1,0
kmer_P1a,138896082,296930692,64,2,3873371,0.030000,0.030000,87.505000,1,64,1,0
kmer_P1a,138896082,296930692,8,2,3149769,0.030000,0.029478,51.961000,1,64,1,0
kmer_P1a,138896082,296930692,128,3,4024741,0.030000,0.029793,123.895000,1,64,1,0
kmer_P1a,138896082,296930692,16,3,3510185,0.030000,0.029952,56.380000,1,64,1,0
kmer_P1a,138896082,296930692,2,3,1613523,0.030000,0.029912,49.576000,1,64,1,0
kmer_P1a,138896082,296930692,32,3,3717999,0.030000,0.029711,64.934000,1,64,1,0
kmer_P1a,138896082,296930692,4,3,2524670,0.030000,0.029093,50.205000,1,64,1,0
kmer_P1a,138896082,296930692,64,3,3871486,0.030000,0.029880,85.843000,1,64,1,0
kmer_P1a,138896082,296930692,8,3,3161819,0.030000,0.029911,51.900000,1,64,1,0
kmer_P1a,138896082,296930692,128,4,4029418,0.030000,0.029954,122.493000,1,64,1,0
kmer_P1a,138896082,296930692,16,4,3517948,0.030000,0.030000,56.325000,1,64,1,0
kmer_P1a,138896082,296930692,2,4,1595032,0.030000,0.029795,50.092000,1,64,1,0
kmer_P1a,138896082,296930692,32,4,3712340,0.030000,0.029677,63.885000,1,64,1,0
kmer_P1a,138896082,296930692,4,4,2577426,0.030000,0.029563,50.116000,1,64,1,0
kmer_P1a,138896082,296930692,64,4,3905271,0.030000,0.030000,85.961000,1,64,1,0
kmer_P1a,138896082,296930692,8,4,3165271,0.030000,0.029273,51.743000,1,64,1,0
kmer_P1a,138896082,296930692,128,5,4019014,0.030000,0.029954,123.044000,1,64,1,0
kmer_P1a,138896082,296930692,16,5,3519445,0.030000,0.029908,54.653000,1,64,1,0
kmer_P1a,138896082,296930692,2,5,1594309,0.030000,0.029141,48.776000,1,64,1,0
kmer_P1a,138896082,296930692,32,5,3722568,0.030000,0.029837,63.902000,1,64,1,0
kmer_P1a,138896082,296930692,4,5,2564289,0.030000,0.029879,49.615000,1,64,1,0
kmer_P1a,138896082,296930692,64,5,3880054,0.030000,0.029944,85.610000,1,64,1,0
kmer_P1a,138896082,296930692,8,5,3155345,0.030000,0.029239,51.690000,1,64,1,0
kmer_U1a,64678340,132787258,128,1,724293,0.030000,0.029242,53.812000,1,64,1,0
kmer_U1a,64678340,132787258,16,1,670602,0.030000,0.029861,28.017000,1,64,1,0
kmer_U1a,64678340,132787258,2,1,319076,0.030000,0.029466,23.005000,1,64,1,0
kmer_U1a,64678340,132787258,32,1,696152,0.030000,0.028954,32.305000,1,64,1,0
kmer_U1a,64678340,132787258,4,1,500664,0.030000,0.029171,23.172000,1,64,1,0
kmer_U1a,64678340,132787258,64,1,706428,0.030000,0.029624,43.738000,1,64,1,0
kmer_U1a,64678340,132787258,8,1,610281,0.030000,0.028878,25.063000,1,64,1,0
kmer_U1a,64678340,132787258,128,2,725393,0.030000,0.026549,53.738000,1,64,1,0
kmer_U1a,64678340,132787258,16,2,663910,0.030000,0.029055,27.920000,1,64,1,0
kmer_U1a,64678340,132787258,2,2,320881,0.030000,0.028178,22.545000,1,64,1,0
kmer_U1a,64678340,132787258,32,2,696555,0.030000,0.029448,32.340000,1,64,1,0
kmer_U1a,64678340,132787258,4,2,502101,0.030000,0.028761,23.139000,1,64,1,0
kmer_U1a,64678340,132787258,64,2,706753,0.030000,0.028726,43.487000,1,64,1,0
kmer_U1a,64678340,132787258,8,2,604294,0.030000,0.029337,24.874000,1,64,1,0
kmer_U1a,64678340,132787258,128,3,726299,0.030000,0.029108,53.855000,1,64,1,0
kmer_U1a,64678340,132787258,16,3,665890,0.030000,0.029739,27.915000,1,64,1,0
kmer_U1a,64678340,132787258,2,3,319145,0.030000,0.028263,22.732000,1,64,1,0
kmer_U1a,64678340,132787258,32,3,698470,0.030000,0.029458,32.633000,1,64,1,0
kmer_U1a,64678340,132787258,4,3,504435,0.030000,0.027233,23.152000,1,64,1,0
kmer_U1a,64678340,132787258,64,3,707931,0.030000,0.029355,43.882000,1,64,1,0
kmer_U1a,64678340,132787258,8,3,605554,0.030000,0.028411,24.952000,1,64,1,0
kmer_U1a,64678340,132787258,128,4,727239,0.030000,0.029810,53.830000,1,64,1,0
kmer_U1a,64678340,132787258,16,4,667149,0.030000,0.029544,28.144000,1,64,1,0
kmer_U1a,64678340,132787258,2,4,319987,0.030000,0.026899,22.754000,1,64,1,0
kmer_U1a,64678340,132787258,32,4,697283,0.030000,0.029576,32.411000,1,64,1,0
kmer_U1a,64678340,132787258,4,4,503687,0.030000,0.029720,23.083000,1,64,1,0
kmer_U1a,64678340,132787258,64,4,708368,0.030000,0.029431,43.942000,1,64,1,0
kmer_U1a,64678340,132787258,8,4,608443,0.030000,0.029610,25.042000,1,64,1,0
kmer_U1a,64678340,132787258,128,5,725778,0.030000,0.029454,54.054000,1,64,1,0
kmer_U1a,64678340,132787258,16,5,664308,0.030000,0.028566,27.766000,1,64,1,0
kmer_U1a,64678340,132787258,2,5,320698,0.030000,0.028132,22.519000,1,64,1,0
kmer_U1a,64678340,132787258,32,5,697355,0.030000,0.029598,32.451000,1,64,1,0
kmer_U1a,64678340,132787258,4,5,504893,0.030000,0.027852,22.931000,1,64,1,0
kmer_U1a,64678340,132787258,64,5,707951,0.030000,0.029802,43.405000,1,64,1,0
kmer_U1a,64678340,132787258,8,5,604626,0.030000,0.029225,25.021000,1,64,1,0
kmer_V1r,214004392,465409664,128,1,12151512,0.030000,0.030000,265.801000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,10711500,0.030000,0.030000,92.173000,1,64,1,0
kmer_V1r,214004392,465409664,2,1,4302065,0.030000,0.029245,85.250000,1,64,1,0
kmer_V1r,214004392,465409664,32,1,11398239,0.030000,0.030000,109.740000,1,64,1,0
kmer_V1r,214004392,465409664,4,1,7379924,0.030000,0.029415,84.237000,1,64,1,0
kmer_V1r,214004392,465409664,64,1,11834247,0.030000,0.030000,158.147000,1,64,1,0
kmer_V1r,214004392,465409664,8,1,9574358,0.030000,0.029490,86.342000,1,64,1,0
kmer_V1r,214004392,465409664,128,2,12089938,0.030000,0.030000,265.520000,1,64,1,0
kmer_V1r,214004392,465409664,16,2,10711792,0.030000,0.029531,92.241000,1,64,1,0
kmer_V1r,214004392,465409664,2,2,4308800,0.030000,0.028884,84.460000,1,64,1,0
kmer_V1r,214004392,465409664,32,2,11488398,0.030000,0.029412,110.166000,1,64,1,0
kmer_V1r,214004392,465409664,4,2,7496337,0.030000,0.029818,84.383000,1,64,1,0
kmer_V1r,214004392,465409664,64,2,11827586,0.030000,0.029982,159.896000,1,64,1,0
kmer_V1r,214004392,465409664,8,2,9532780,0.030000,0.029515,86.413000,1,64,1,0
kmer_V1r,214004392,465409664,128,3,12124247,0.030000,0.029850,265.505000,1,64,1,0
kmer_V1r,214004392,465409664,16,3,10720838,0.030000,0.030000,91.618000,1,64,1,0
kmer_V1r,214004392,465409664,2,3,4222080,0.030000,0.028901,85.309000,1,64,1,0
kmer_V1r,214004392,465409664,32,3,11492140,0.030000,0.029943,108.390000,1,64,1,0
kmer_V1r,214004392,465409664,4,3,7371973,0.030000,0.029141,85.255000,1,64,1,0
kmer_V1r,214004392,465409664,64,3,11839905,0.030000,0.029752,157.240000,1,64,1,0
kmer_V1r,214004392,465409664,8,3,9574720,0.030000,0.029082,86.216000,1,64,1,0
kmer_V1r,214004392,465409664,128,4,12152805,0.030000,0.030000,265.054000,1,64,1,0
kmer_V1r,214004392,465409664,16,4,10748173,0.030000,0.030000,91.725000,1,64,1,0
kmer_V1r,214004392,465409664,2,4,4181314,0.030000,0.028916,83.899000,1,64,1,0
kmer_V1r,214004392,465409664,32,4,11477113,0.030000,0.029671,109.065000,1,64,1,0
kmer_V1r,214004392,465409664,4,4,7448403,0.030000,0.029289,84.862000,1,64,1,0
kmer_V1r,214004392,465409664,64,4,11857786,0.030000,0.029836,157.846000,1,64,1,0
kmer_V1r,214004392,465409664,8,4,9524601,0.030000,0.029698,86.198000,1,64,1,0
kmer_V1r,214004392,465409664,128,5,12094795,0.030000,0.030000,265.725000,1,64,1,0
kmer_V1r,214004392,465409664,16,5,10753164,0.030000,0.030000,91.917000,1,64,1,0
kmer_V1r,214004392,465409664,2,5,4269204,0.030000,0.028861,83.852000,1,64,1,0
kmer_V1r,214004392,465409664,32,5,11363233,0.030000,0.030000,109.274000,1,64,1,0
kmer_V1r,214004392,465409664,4,5,7515786,0.030000,0.029088,85.049000,1,64,1,0
kmer_V1r,214004392,465409664,64,5,11813154,0.030000,0.030000,158.122000,1,64,1,0
kmer_V1r,214004392,465409664,8,5,9562648,0.030000,0.030000,86.660000,1,64,1,0
rgg26_3d,67108864,755904090,128,1,3670214,0.030000,0.029974,32.924000,1,64,1,0
rgg26_3d,67108864,755904090,16,1,1551447,0.030000,0.029873,9.124000,1,64,1,0
rgg26_3d,67108864,755904090,2,1,356157,0.030000,0.000113,8.269000,1,64,1,0
rgg26_3d,67108864,755904090,32,1,2159904,0.030000,0.029955,10.031000,1,64,1,0
rgg26_3d,67108864,755904090,4,1,692066,0.030000,0.027094,8.500000,1,64,1,0
rgg26_3d,67108864,755904090,64,1,2888210,0.030000,0.029990,11.424000,1,64,1,0
rgg26_3d,67108864,755904090,8,1,994225,0.030000,0.029755,8.786000,1,64,1,0
rgg26_3d,67108864,755904090,128,2,3670756,0.030000,0.029989,33.463000,1,64,1,0
rgg26_3d,67108864,755904090,16,2,1546345,0.030000,0.029714,9.220000,1,64,1,0
rgg26_3d,67108864,755904090,2,2,351494,0.030000,0.000968,8.431000,1,64,1,0
rgg26_3d,67108864,755904090,32,2,2160319,0.030000,0.029898,9.905000,1,64,1,0
rgg26_3d,67108864,755904090,4,2,691323,0.030000,0.023870,8.389000,1,64,1,0
rgg26_3d,67108864,755904090,64,2,2877919,0.030000,0.029977,11.377000,1,64,1,0
rgg26_3d,67108864,755904090,8,2,999966,0.030000,0.029712,8.687000,1,64,1,0
rgg26_3d,67108864,755904090,128,3,3660662,0.030000,0.029995,32.875000,1,64,1,0
rgg26_3d,67108864,755904090,16,3,1559056,0.030000,0.029992,9.101000,1,64,1,0
rgg26_3d,67108864,755904090,2,3,351482,0.030000,0.003420,8.368000,1,64,1,0
rgg26_3d,67108864,755904090,32,3,2140243,0.030000,0.029987,9.873000,1,64,1,0
rgg26_3d,67108864,755904090,4,3,693027,0.030000,0.029693,8.436000,1,64,1,0
rgg26_3d,67108864,755904090,64,3,2890022,0.030000,0.029923,11.538000,1,64,1,0
rgg26_3d,67108864,755904090,8,3,995563,0.030000,0.029628,8.691000,1,64,1,0
rgg26_3d,67108864,755904090,128,4,3660148,0.030000,0.029972,32.673000,1,64,1,0
rgg26_3d,67108864,755904090,16,4,1541019,0.030000,0.029913,9.066000,1,64,1,0
rgg26_3d,67108864,755904090,2,4,353302,0.030000,0.000772,8.301000,1,64,1,0
rgg26_3d,67108864,755904090,32,4,2173345,0.030000,0.029972,9.986000,1,64,1,0
rgg26_3d,67108864,755904090,4,4,680566,0.030000,0.014204,9.063000,1,64,1,0
rgg26_3d,67108864,755904090,64,4,2885796,0.030000,0.029985,11.449000,1,64,1,0
rgg26_3d,67108864,755904090,8,4,996667,0.030000,0.028750,8.774000,1,64,1,0
rgg26_3d,67108864,755904090,128,5,3666879,0.030000,0.029999,32.855000,1,64,1,0
rgg26_3d,67108864,755904090,16,5,1552642,0.030000,0.029848,9.133000,1,64,1,0
rgg26_3d,67108864,755904090,2,5,353962,0.030000,0.012815,8.421000,1,64,1,0
rgg26_3d,67108864,755904090,32,5,2151547,0.030000,0.029957,9.969000,1,64,1,0
rgg26_3d,67108864,755904090,4,5,688307,0.030000,0.018255,8.433000,1,64,1,0
rgg26_3d,67108864,755904090,64,5,2911766,0.030000,0.029934,11.626000,1,64,1,0
rgg26_3d,67108864,755904090,8,5,994895,0.030000,0.029707,8.817000,1,64,1,0
rgg27_3d,134217728,1575628350,128,1,6707612,0.030000,0.029939,20.858000,1,64,1,0
rgg27_3d,134217728,1575628350,16,1,2661229,0.030000,0.029974,14.116000,1,64,1,0
rgg27_3d,134217728,1575628350,2,1,614203,0.030000,0.017896,13.110000,1,64,1,0
rgg27_3d,134217728,1575628350,32,1,3687741,0.030000,0.029998,14.949000,1,64,1,0
rgg27_3d,134217728,1575628350,4,1,1184187,0.030000,0.023651,13.160000,1,64,1,0
rgg27_3d,134217728,1575628350,64,1,4984368,0.030000,0.029996,17.120000,1,64,1,0
rgg27_3d,134217728,1575628350,8,1,1805801,0.030000,0.029912,13.373000,1,64,1,0
rgg27_3d,134217728,1575628350,128,2,6719302,0.030000,0.029991,20.917000,1,64,1,0
rgg27_3d,134217728,1575628350,16,2,2653249,0.030000,0.029923,14.128000,1,64,1,0
rgg27_3d,134217728,1575628350,2,2,616820,0.030000,0.001650,13.475000,1,64,1,0
rgg27_3d,134217728,1575628350,32,2,3732132,0.030000,0.029876,15.041000,1,64,1,0
rgg27_3d,134217728,1575628350,4,2,1193368,0.030000,0.022806,13.216000,1,64,1,0
rgg27_3d,134217728,1575628350,64,2,4964172,0.030000,0.029991,17.067000,1,64,1,0
rgg27_3d,134217728,1575628350,8,2,1802669,0.030000,0.025712,13.405000,1,64,1,0
rgg27_3d,134217728,1575628350,128,3,6702774,0.030000,0.029998,20.938000,1,64,1,0
rgg27_3d,134217728,1575628350,16,3,2676460,0.030000,0.029871,14.131000,1,64,1,0
rgg27_3d,134217728,1575628350,2,3,621351,0.030000,0.029392,13.068000,1,64,1,0
rgg27_3d,134217728,1575628350,32,3,3702634,0.030000,0.029671,15.086000,1,64,1,0
rgg27_3d,134217728,1575628350,4,3,1183830,0.030000,0.010187,13.192000,1,64,1,0
rgg27_3d,134217728,1575628350,64,3,5004639,0.030000,0.029923,17.207000,1,64,1,0
rgg27_3d,134217728,1575628350,8,3,1803615,0.030000,0.028766,13.319000,1,64,1,0
rgg27_3d,134217728,1575628350,128,4,6700370,0.030000,0.029974,20.963000,1,64,1,0
rgg27_3d,134217728,1575628350,16,4,2654331,0.030000,0.029770,14.189000,1,64,1,0
rgg27_3d,134217728,1575628350,2,4,608459,0.030000,0.019950,12.991000,1,64,1,0
rgg27_3d,134217728,1575628350,32,4,3710632,0.030000,0.029937,14.997000,1,64,1,0
rgg27_3d,134217728,1575628350,4,4,1188802,0.030000,0.027352,13.286000,1,64,1,0
rgg27_3d,134217728,1575628350,64,4,4984684,0.030000,0.029964,17.091000,1,64,1,0
rgg27_3d,134217728,1575628350,8,4,1807458,0.030000,0.028659,13.420000,1,64,1,0
rgg27_3d,134217728,1575628350,128,5,6686934,0.030000,0.029987,20.870000,1,64,1,0
rgg27_3d,134217728,1575628350,16,5,2667018,0.030000,0.029680,13.966000,1,64,1,0
rgg27_3d,134217728,1575628350,2,5,607520,0.030000,0.025612,13.072000,1,64,1,0
rgg27_3d,134217728,1575628350,32,5,3711319,0.030000,0.029893,15.003000,1,64,1,0
rgg27_3d,134217728,1575628350,4,5,1181468,0.030000,0.018634,13.206000,1,64,1,0
rgg27_3d,134217728,1575628350,64,5,4981142,0.030000,0.029954,16.992000,1,64,1,0
rgg27_3d,134217728,1575628350,8,5,1798996,0.030000,0.021101,13.361000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,1,1112239,0.030000,0.029981,18.851000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,334051,0.030000,0.029972,14.794000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,1,57845,0.030000,0.012774,14.594000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,1,507700,0.030000,0.029932,15.520000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,1,111306,0.030000,0.026903,14.691000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,1,752909,0.030000,0.029917,16.603000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,1,210397,0.030000,0.026585,14.654000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,2,1110825,0.030000,0.029882,18.948000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,329615,0.030000,0.027600,14.914000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,2,57327,0.030000,0.002360,14.688000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,2,504315,0.030000,0.029811,15.569000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,2,109612,0.030000,0.022437,14.630000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,2,750973,0.030000,0.029695,16.739000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,2,208607,0.030000,0.026511,14.593000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,3,1108251,0.030000,0.029996,18.843000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,335321,0.030000,0.029842,14.873000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,3,56637,0.030000,0.006432,14.648000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,3,506498,0.030000,0.029991,15.793000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,3,113030,0.030000,0.027520,14.554000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,3,750235,0.030000,0.029986,16.593000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,3,207125,0.030000,0.028544,14.695000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,4,1109213,0.030000,0.029981,18.704000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,332684,0.030000,0.028215,15.017000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,4,57721,0.030000,0.006056,14.757000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,4,506143,0.030000,0.028885,15.540000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,4,110489,0.030000,0.016170,14.621000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,4,751386,0.030000,0.029951,16.621000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,4,207228,0.030000,0.029717,14.858000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,5,1108485,0.030000,0.029957,18.926000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,334827,0.030000,0.029743,14.825000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,5,57106,0.030000,0.000624,14.675000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,5,504349,0.030000,0.029817,15.794000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,5,111167,0.030000,0.017586,15.222000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,5,752631,0.030000,0.029920,16.554000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,5,207999,0.030000,0.029077,14.704000,1,64,1,0
twitter-2010,41652230,2405026092,128,1,842113667,0.030000,0.029999,969.096000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,621910754,0.030000,0.030000,409.931000,1,64,1,0
twitter-2010,41652230,2405026092,2,1,173956109,0.030000,0.025032,370.000000,1,64,1,0
twitter-2010,41652230,2405026092,32,1,709105761,0.030000,0.029999,448.010000,1,64,1,0
twitter-2010,41652230,2405026092,4,1,348626543,0.030000,0.030000,391.534000,1,64,1,0
twitter-2010,41652230,2405026092,64,1,794071649,0.030000,0.029999,603.774000,1,64,1,0
twitter-2010,41652230,2405026092,8,1,530163480,0.030000,0.030000,403.747000,1,64,1,0
twitter-2010,41652230,2405026092,128,2,835807999,0.030000,0.029999,1221.116000,1,64,1,0
twitter-2010,41652230,2405026092,16,2,628207210,0.030000,0.030000,411.596000,1,64,1,0
twitter-2010,41652230,2405026092,2,2,201633433,0.030000,0.030000,379.177000,1,64,1,0
twitter-2010,41652230,2405026092,32,2,707581322,0.030000,0.029999,484.855000,1,64,1,0
twitter-2010,41652230,2405026092,4,2,404674770,0.030000,0.030000,383.071000,1,64,1,0
twitter-2010,41652230,2405026092,64,2,775287138,0.030000,0.029999,609.875000,1,64,1,0
twitter-2010,41652230,2405026092,8,2,480351270,0.030000,0.030000,398.308000,1,64,1,0
twitter-2010,41652230,2405026092,128,3,839795139,0.030000,0.029999,1305.989000,1,64,1,0
twitter-2010,41652230,2405026092,16,3,610944638,0.030000,0.030000,396.828000,1,64,1,0
twitter-2010,41652230,2405026092,2,3,202496155,0.030000,0.030000,380.324000,1,64,1,0
twitter-2010,41652230,2405026092,32,3,701350718,0.030000,0.029999,469.450000,1,64,1,0
twitter-2010,41652230,2405026092,4,3,390954724,0.030000,0.030000,388.384000,1,64,1,0
twitter-2010,41652230,2405026092,64,3,780944474,0.030000,0.029999,611.497000,1,64,1,0
twitter-2010,41652230,2405026092,8,3,528478623,0.030000,0.030000,395.506000,1,64,1,0
twitter-2010,41652230,2405026092,128,4,847101350,0.030000,0.029999,1060.474000,1,64,1,0
twitter-2010,41652230,2405026092,16,4,604351577,0.030000,0.030000,409.678000,1,64,1,0
twitter-2010,41652230,2405026092,2,4,201731645,0.030000,0.030000,382.900000,1,64,1,0
twitter-2010,41652230,2405026092,32,4,714106503,0.030000,0.029999,471.110000,1,64,1,0
twitter-2010,41652230,2405026092,4,4,375237505,0.030000,0.030000,393.318000,1,64,1,0
twitter-2010,41652230,2405026092,64,4,788309676,0.030000,0.029999,634.375000,1,64,1,0
twitter-2010,41652230,2405026092,8,4,525001855,0.030000,0.030000,403.688000,1,64,1,0
twitter-2010,41652230,2405026092,128,5,843941475,0.030000,0.029999,909.454000,1,64,1,0
twitter-2010,41652230,2405026092,16,5,622259642,0.030000,0.030000,381.653000,1,64,1,0
twitter-2010,41652230,2405026092,2,5,165980417,0.030000,0.030000,379.383000,1,64,1,0
twitter-2010,41652230,2405026092,32,5,697695061,0.030000,0.029999,471.454000,1,64,1,0
twitter-2010,41652230,2405026092,4,5,371896067,0.030000,0.030000,391.423000,1,64,1,0
twitter-2010,41652230,2405026092,64,5,781095494,0.030000,0.029999,555.027000,1,64,1,0
twitter-2010,41652230,2405026092,8,5,544956572,0.030000,0.030000,393.157000,1,64,1,0
uk-2005,39459925,1566054250,128,1,59601614,0.030000,0.029999,67.735000,1,64,1,0
uk-2005,39459925,1566054250,16,1,3464501,0.030000,0.030000,24.392000,1,64,1,0
uk-2005,39459925,1566054250,2,1,1003233,0.030000,0.030000,18.391000,1,64,1,0
uk-2005,39459925,1566054250,32,1,27498247,0.030000,0.029999,40.540000,1,64,1,0
uk-2005,39459925,1566054250,4,1,2002729,0.030000,0.030000,19.324000,1,64,1,0
uk-2005,39459925,1566054250,64,1,49119264,0.030000,0.029999,53.501000,1,64,1,0
uk-2005,39459925,1566054250,8,1,2838123,0.030000,0.030000,21.553000,1,64,1,0
uk-2005,39459925,1566054250,128,2,59605232,0.030000,0.029999,66.353000,1,64,1,0
uk-2005,39459925,1566054250,16,2,3478594,0.030000,0.030000,24.781000,1,64,1,0
uk-2005,39459925,1566054250,2,2,980809,0.030000,0.028375,17.920000,1,64,1,0
uk-2005,39459925,1566054250,32,2,27370282,0.030000,0.029999,40.812000,1,64,1,0
uk-2005,39459925,1566054250,4,2,1988333,0.030000,0.029768,18.889000,1,64,1,0
uk-2005,39459925,1566054250,64,2,48947302,0.030000,0.029999,52.486000,1,64,1,0
uk-2005,39459925,1566054250,8,2,2836221,0.030000,0.030000,21.232000,1,64,1,0
uk-2005,39459925,1566054250,128,3,59467653,0.030000,0.029999,67.269000,1,64,1,0
uk-2005,39459925,1566054250,16,3,3456591,0.030000,0.029999,24.423000,1,64,1,0
uk-2005,39459925,1566054250,2,3,1022057,0.030000,0.021817,17.850000,1,64,1,0
uk-2005,39459925,1566054250,32,3,27373542,0.030000,0.029999,40.597000,1,64,1,0
uk-2005,39459925,1566054250,4,3,1988210,0.030000,0.030000,19.170000,1,64,1,0
uk-2005,39459925,1566054250,64,3,49057082,0.030000,0.029999,51.736000,1,64,1,0
uk-2005,39459925,1566054250,8,3,2929704,0.030000,0.030000,21.583000,1,64,1,0
uk-2005,39459925,1566054250,128,4,59586703,0.030000,0.029999,66.126000,1,64,1,0
uk-2005,39459925,1566054250,16,4,3447935,0.030000,0.030000,24.889000,1,64,1,0
uk-2005,39459925,1566054250,2,4,1019365,0.030000,0.022162,17.977000,1,64,1,0
uk-2005,39459925,1566054250,32,4,27453796,0.030000,0.029999,41.299000,1,64,1,0
uk-2005,39459925,1566054250,4,4,2008030,0.030000,0.030000,19.049000,1,64,1,0
uk-2005,39459925,1566054250,64,4,49023693,0.030000,0.029999,53.689000,1,64,1,0
uk-2005,39459925,1566054250,8,4,2811728,0.030000,0.029988,21.145000,1,64,1,0
uk-2005,39459925,1566054250,128,5,59513205,0.030000,0.029999,65.858000,1,64,1,0
uk-2005,39459925,1566054250,16,5,3423582,0.030000,0.030000,24.584000,1,64,1,0
uk-2005,39459925,1566054250,2,5,1003999,0.030000,0.020989,18.056000,1,64,1,0
uk-2005,39459925,1566054250,32,5,27573055,0.030000,0.029999,40.838000,1,64,1,0
uk-2005,39459925,1566054250,4,5,1990872,0.030000,0.030000,19.126000,1,64,1,0
uk-2005,39459925,1566054250,64,5,49057913,0.030000,0.029999,52.307000,1,64,1,0
uk-2005,39459925,1566054250,8,5,2846154,0.030000,0.030000,21.328000,1,64,1,0
webbase-2001,118142155,1709619522,128,1,12535853,0.030000,0.029999,125.475000,1,64,1,0
webbase-2001,118142155,1709619522,16,1,9406294,0.030000,0.029944,31.420000,1,64,1,0
webbase-2001,118142155,1709619522,2,1,3218871,0.030000,0.030000,19.959000,1,64,1,0
webbase-2001,118142155,1709619522,32,1,10625079,0.030000,0.030000,40.096000,1,64,1,0
webbase-2001,118142155,1709619522,4,1,6143805,0.030000,0.029892,20.726000,1,64,1,0
webbase-2001,118142155,1709619522,64,1,11583028,0.030000,0.030000,51.743000,1,64,1,0
webbase-2001,118142155,1709619522,8,1,8101487,0.030000,0.030000,22.949000,1,64,1,0
webbase-2001,118142155,1709619522,128,2,12615333,0.030000,0.029999,126.552000,1,64,1,0
webbase-2001,118142155,1709619522,16,2,9468919,0.030000,0.030000,32.016000,1,64,1,0
webbase-2001,118142155,1709619522,2,2,3451320,0.030000,0.030000,20.051000,1,64,1,0
webbase-2001,118142155,1709619522,32,2,10534106,0.030000,0.030000,40.066000,1,64,1,0
webbase-2001,118142155,1709619522,4,2,6054565,0.030000,0.030000,20.870000,1,64,1,0
webbase-2001,118142155,1709619522,64,2,11635549,0.030000,0.030000,52.183000,1,64,1,0
webbase-2001,118142155,1709619522,8,2,8093144,0.030000,0.029988,22.414000,1,64,1,0
webbase-2001,118142155,1709619522,128,3,12615351,0.030000,0.029999,126.506000,1,64,1,0
webbase-2001,118142155,1709619522,16,3,9402610,0.030000,0.030000,31.861000,1,64,1,0
webbase-2001,118142155,1709619522,2,3,3227075,0.030000,0.030000,20.161000,1,64,1,0
webbase-2001,118142155,1709619522,32,3,10530117,0.030000,0.030000,40.034000,1,64,1,0
webbase-2001,118142155,1709619522,4,3,5994390,0.030000,0.029142,20.687000,1,64,1,0
webbase-2001,118142155,1709619522,64,3,11633435,0.030000,0.030000,52.140000,1,64,1,0
webbase-2001,118142155,1709619522,8,3,8135747,0.030000,0.030000,22.908000,1,64,1,0
webbase-2001,118142155,1709619522,128,4,12535220,0.030000,0.029999,127.740000,1,64,1,0
webbase-2001,118142155,1709619522,16,4,9402397,0.030000,0.030000,31.936000,1,64,1,0
webbase-2001,118142155,1709619522,2,4,3516455,0.030000,0.030000,20.122000,1,64,1,0
webbase-2001,118142155,1709619522,32,4,10524514,0.030000,0.030000,40.153000,1,64,1,0
webbase-2001,118142155,1709619522,4,4,6041956,0.030000,0.030000,20.517000,1,64,1,0
webbase-2001,118142155,1709619522,64,4,11624062,0.030000,0.030000,51.878000,1,64,1,0
webbase-2001,118142155,1709619522,8,4,8131973,0.030000,0.030000,22.807000,1,64,1,0
webbase-2001,118142155,1709619522,128,5,12577331,0.030000,0.029999,127.025000,1,64,1,0
webbase-2001,118142155,1709619522,16,5,9463876,0.030000,0.030000,32.163000,1,64,1,0
webbase-2001,118142155,1709619522,2,5,3414891,0.030000,0.030000,20.183000,1,64,1,0
webbase-2001,118142155,1709619522,32,5,10587198,0.030000,0.030000,40.195000,1,64,1,0
webbase-2001,118142155,1709619522,4,5,5996632,0.030000,0.030000,21.281000,1,64,1,0
webbase-2001,118142155,1709619522,64,5,11555310,0.030000,0.030000,52.135000,1,64,1,0
webbase-2001,118142155,1709619522,8,5,8189007,0.030000,0.029837,23.217000,1,64,1,0
amazon,400727,4699738,128,1,328521,0.030000,0.029703,41.196000,1,64,1,0
amazon,400727,4699738,16,1,171958,0.030000,0.029985,7.835000,1,64,1,0
amazon,400727,4699738,2,1,45743,0.030000,0.029995,4.828000,1,64,1,0
amazon,400727,4699738,32,1,222430,0.030000,0.029945,9.452000,1,64,1,0
amazon,400727,4699738,4,1,91885,0.030000,0.029995,5.107000,1,64,1,0
amazon,400727,4699738,64,1,274074,0.030000,0.029863,12.261000,1,64,1,0
amazon,400727,4699738,8,1,131524,0.030000,0.029985,6.591000,1,64,1,0
amazon,400727,4699738,128,2,328301,0.030000,0.029703,41.233000,1,64,1,0
amazon,400727,4699738,16,2,173834,0.030000,0.029985,7.739000,1,64,1,0
amazon,400727,4699738,2,2,44407,0.030000,0.029995,4.762000,1,64,1,0
amazon,400727,4699738,32,2,222630,0.030000,0.029945,9.602000,1,64,1,0
amazon,400727,4699738,4,2,91810,0.030000,0.029995,5.121000,1,64,1,0
amazon,400727,4699738,64,2,274714,0.030000,0.029863,12.496000,1,64,1,0
amazon,400727,4699738,8,2,130379,0.030000,0.029945,6.486000,1,64,1,0
amazon,400727,4699738,128,3,328219,0.030000,0.029703,41.496000,1,64,1,0
amazon,400727,4699738,16,3,172426,0.030000,0.029985,7.636000,1,64,1,0
amazon,400727,4699738,2,3,45787,0.030000,0.029995,4.725000,1,64,1,0
amazon,400727,4699738,32,3,221803,0.030000,0.029945,9.508000,1,64,1,0
amazon,400727,4699738,4,3,91939,0.030000,0.029995,5.078000,1,64,1,0
amazon,400727,4699738,64,3,275465,0.030000,0.029863,12.360000,1,64,1,0
amazon,400727,4699738,8,3,131805,0.030000,0.029985,6.657000,1,64,1,0
amazon,400727,4699738,128,4,328328,0.030000,0.029703,41.301000,1,64,1,0
amazon,400727,4699738,16,4,173378,0.030000,0.029985,7.825000,1,64,1,0
amazon,400727,4699738,2,4,45772,0.030000,0.029995,4.634000,1,64,1,0
amazon,400727,4699738,32,4,222010,0.030000,0.029945,9.614000,1,64,1,0
amazon,400727,4699738,4,4,90983,0.030000,0.029995,5.017000,1,64,1,0
amazon,400727,4699738,64,4,274190,0.030000,0.029863,12.507000,1,64,1,0
amazon,400727,4699738,8,4,129306,0.030000,0.029985,6.599000,1,64,1,0
amazon,400727,4699738,128,5,326162,0.030000,0.029703,40.871000,1,64,1,0
amazon,400727,4699738,16,5,173998,0.030000,0.029985,7.743000,1,64,1,0
amazon,400727,4699738,2,5,44326,0.030000,0.029995,4.697000,1,64,1,0
amazon,400727,4699738,32,5,222815,0.030000,0.029945,9.526000,1,64,1,0
amazon,400727,4699738,4,5,92243,0.030000,0.029995,5.084000,1,64,1,0
amazon,400727,4699738,64,5,274505,0.030000,0.029863,12.396000,1,64,1,0
amazon,400727,4699738,8,5,131632,0.030000,0.029985,6.575000,1,64,1,0
arabic-2005,22744080,1107806146,128,1,9967353,0.030000,0.029996,52.445000,1,64,1,0
arabic-2005,22744080,1107806146,16,1,1781724,0.030000,0.030000,14.516000,1,64,1,0
arabic-2005,22744080,1107806146,2,1,283372,0.030000,0.030000,10.650000,1,64,1,0
arabic-2005,22744080,1107806146,32,1,2427530,0.030000,0.029999,16.292000,1,64,1,0
arabic-2005,22744080,1107806146,4,1,952954,0.030000,0.029940,11.244000,1,64,1,0
arabic-2005,22744080,1107806146,64,1,4786252,0.030000,0.029999,27.978000,1,64,1,0
arabic-2005,22744080,1107806146,8,1,1303726,0.030000,0.030000,13.064000,1,64,1,0
arabic-2005,22744080,1107806146,128,2,9942892,0.030000,0.029996,51.088000,1,64,1,0
arabic-2005,22744080,1107806146,16,2,1851233,0.030000,0.030000,14.299000,1,64,1,0
arabic-2005,22744080,1107806146,2,2,282083,0.030000,0.029561,10.519000,1,64,1,0
arabic-2005,22744080,1107806146,32,2,2277050,0.030000,0.029999,16.293000,1,64,1,0
arabic-2005,22744080,1107806146,4,2,906479,0.030000,0.030000,11.337000,1,64,1,0
arabic-2005,22744080,1107806146,64,2,5140142,0.030000,0.029999,28.469000,1,64,1,0
arabic-2005,22744080,1107806146,8,2,1293678,0.030000,0.030000,13.058000,1,64,1,0
arabic-2005,22744080,1107806146,128,3,9965599,0.030000,0.029996,51.692000,1,64,1,0
arabic-2005,22744080,1107806146,16,3,1809208,0.030000,0.030000,14.536000,1,64,1,0
arabic-2005,22744080,1107806146,2,3,296573,0.030000,0.030000,10.734000,1,64,1,0
arabic-2005,22744080,1107806146,32,3,2446548,0.030000,0.029999,16.423000,1,64,1,0
arabic-2005,22744080,1107806146,4,3,945207,0.030000,0.029971,11.170000,1,64,1,0
arabic-2005,22744080,1107806146,64,3,5258812,0.030000,0.029999,28.272000,1,64,1,0
arabic-2005,22744080,1107806146,8,3,1331552,0.030000,0.030000,13.113000,1,64,1,0
arabic-2005,22744080,1107806146,128,4,9882327,0.030000,0.029996,50.963000,1,64,1,0
arabic-2005,22744080,1107806146,16,4,1863714,0.030000,0.030000,14.548000,1,64,1,0
arabic-2005,22744080,1107806146,2,4,284260,0.030000,0.028522,10.496000,1,64,1,0
arabic-2005,22744080,1107806146,32,4,2374470,0.030000,0.029999,16.605000,1,64,1,0
arabic-2005,22744080,1107806146,4,4,920112,0.030000,0.030000,11.308000,1,64,1,0
arabic-2005,22744080,1107806146,64,4,5123204,0.030000,0.029999,28.526000,1,64,1,0
arabic-2005,22744080,1107806146,8,4,1280663,0.030000,0.030000,12.933000,1,64,1,0
arabic-2005,22744080,1107806146,128,5,10072936,0.030000,0.029996,51.480000,1,64,1,0
arabic-2005,22744080,1107806146,16,5,1836200,0.030000,0.030000,14.706000,1,64,1,0
arabic-2005,22744080,1107806146,2,5,296217,0.030000,0.030000,10.804000,1,64,1,0
arabic-2005,22744080,1107806146,32,5,2319414,0.030000,0.029999,16.402000,1,64,1,0
arabic-2005,22744080,1107806146,4,5,935699,0.030000,0.029902,11.121000,1,64,1,0
arabic-2005,22744080,1107806146,64,5,4962326,0.030000,0.029999,28.020000,1,64,1,0
arabic-2005,22744080,1107806146,8,5,1279538,0.030000,0.029999,12.927000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,1,1864339,0.030000,0.029961,14.197000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,1,714362,0.030000,0.029974,4.929000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,1,57716,0.030000,0.001418,4.513000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,1,951624,0.030000,0.029981,6.945000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,1,182751,0.030000,0.029628,4.588000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,1,1370122,0.030000,0.029987,9.282000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,1,431403,0.030000,0.029233,4.681000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,2,1860795,0.030000,0.029987,14.372000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,2,714120,0.030000,0.029997,4.892000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,2,59337,0.030000,0.025022,4.559000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,2,948235,0.030000,0.029994,6.944000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,2,181388,0.030000,0.027257,4.533000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,2,1368847,0.030000,0.029987,9.156000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,2,425990,0.030000,0.025093,4.700000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,3,1852232,0.030000,0.029961,14.540000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,3,712195,0.030000,0.029924,4.979000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,3,61268,0.030000,0.023728,4.497000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,3,942516,0.030000,0.029967,6.888000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,3,182045,0.030000,0.017681,4.568000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,3,1369147,0.030000,0.029947,9.421000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,3,425797,0.030000,0.027317,4.703000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,4,1860744,0.030000,0.029987,14.408000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,4,721504,0.030000,0.029931,4.943000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,4,59854,0.030000,0.015378,4.485000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,4,947199,0.030000,0.029994,6.786000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,4,182294,0.030000,0.029660,4.588000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,4,1366095,0.030000,0.029987,9.174000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,4,433137,0.030000,0.027782,4.703000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,5,1862189,0.030000,0.029987,14.314000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,5,712168,0.030000,0.029804,4.860000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,5,60272,0.030000,0.000075,4.517000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,5,952776,0.030000,0.029994,6.755000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,5,183121,0.030000,0.028894,4.653000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,5,1374996,0.030000,0.029987,9.158000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,5,426202,0.030000,0.029941,4.829000,1,64,1,0
del26,67108864,402653086,128,1,339811,0.030000,0.029934,26.480000,1,64,1,0
del26,67108864,402653086,16,1,103398,0.030000,0.028307,23.363000,1,64,1,0
del26,67108864,402653086,2,1,17618,0.030000,0.010162,23.099000,1,64,1,0
del26,67108864,402653086,32,1,155051,0.030000,0.028680,23.672000,1,64,1,0
del26,67108864,402653086,4,1,34763,0.030000,0.017281,23.052000,1,64,1,0
del26,67108864,402653086,64,1,230848,0.030000,0.029905,24.607000,1,64,1,0
del26,67108864,402653086,8,1,65299,0.030000,0.029378,23.155000,1,64,1,0
del26,67108864,402653086,128,2,340362,0.030000,0.029911,26.554000,1,64,1,0
del26,67108864,402653086,16,2,103331,0.030000,0.028849,23.183000,1,64,1,0
del26,67108864,402653086,2,2,17385,0.030000,0.029736,23.165000,1,64,1,0
del26,67108864,402653086,32,2,155685,0.030000,0.029546,23.672000,1,64,1,0
del26,67108864,402653086,4,2,35038,0.030000,0.008606,23.304000,1,64,1,0
del26,67108864,402653086,64,2,232226,0.030000,0.029790,24.687000,1,64,1,0
del26,67108864,402653086,8,2,64959,0.030000,0.029741,23.507000,1,64,1,0
del26,67108864,402653086,128,3,339258,0.030000,0.029993,26.501000,1,64,1,0
del26,67108864,402653086,16,3,102414,0.030000,0.029552,23.293000,1,64,1,0
del26,67108864,402653086,2,3,17568,0.030000,0.011782,22.952000,1,64,1,0
del26,67108864,402653086,32,3,155194,0.030000,0.029951,23.762000,1,64,1,0
del26,67108864,402653086,4,3,34585,0.030000,0.029094,23.162000,1,64,1,0
del26,67108864,402653086,64,3,231821,0.030000,0.029814,24.636000,1,64,1,0
del26,67108864,402653086,8,3,64157,0.030000,0.029462,23.238000,1,64,1,0
del26,67108864,402653086,128,4,340888,0.030000,0.029469,26.464000,1,64,1,0
del26,67108864,402653086,16,4,103115,0.030000,0.029456,23.359000,1,64,1,0
del26,67108864,402653086,2,4,17598,0.030000,0.024142,22.935000,1,64,1,0
del26,67108864,402653086,32,4,155609,0.030000,0.029958,23.909000,1,64,1,0
del26,67108864,402653086,4,4,34351,0.030000,0.025486,23.194000,1,64,1,0
del26,67108864,402653086,64,4,230769,0.030000,0.029983,24.817000,1,64,1,0
del26,67108864,402653086,8,4,64355,0.030000,0.019708,23.437000,1,64,1,0
del26,67108864,402653086,128,5,340193,0.030000,0.029976,26.467000,1,64,1,0
del26,67108864,402653086,16,5,102072,0.030000,0.029852,23.328000,1,64,1,0
del26,67108864,402653086,2,5,17505,0.030000,0.029224,23.037000,1,64,1,0
del26,67108864,402653086,32,5,154913,0.030000,0.028454,23.646000,1,64,1,0
del26,67108864,402653086,4,5,34493,0.030000,0.021967,22.964000,1,64,1,0
del26,67108864,402653086,64,5,231647,0.030000,0.029819,24.635000,1,64,1,0
del26,67108864,402653086,8,5,63828,0.030000,0.027767,23.238000,1,64,1,0
enwiki-2013,4206785,183879456,128,1,43031551,0.030000,0.029970,107.383000,1,64,1,0
enwiki-2013,4206785,183879456,16,1,27322117,0.030000,0.029997,20.027000,1,64,1,0
enwiki-2013,4206785,183879456,2,1,9759331,0.030000,0.001758,10.695000,1,64,1,0
enwiki-2013,4206785,183879456,32,1,32796873,0.030000,0.029993,31.232000,1,64,1,0
enwiki-2013,4206785,183879456,4,1,17890847,0.030000,0.029999,12.455000,1,64,1,0
enwiki-2013,4206785,183879456,64,1,37523258,0.030000,0.029985,54.609000,1,64,1,0
enwiki-2013,4206785,183879456,8,1,22657231,0.030000,0.029999,15.024000,1,64,1,0
enwiki-2013,4206785,183879456,128,2,43066129,0.030000,0.029970,106.931000,1,64,1,0
enwiki-2013,4206785,183879456,16,2,27012299,0.030000,0.029997,19.832000,1,64,1,0
enwiki-2013,4206785,183879456,2,2,9737940,0.030000,0.011491,9.987000,1,64,1,0
enwiki-2013,4206785,183879456,32,2,32349829,0.030000,0.029993,30.704000,1,64,1,0
enwiki-2013,4206785,183879456,4,2,17079713,0.030000,0.029999,12.557000,1,64,1,0
enwiki-2013,4206785,183879456,64,2,37974707,0.030000,0.029985,55.159000,1,64,1,0
enwiki-2013,4206785,183879456,8,2,23350540,0.030000,0.029999,14.855000,1,64,1,0
enwiki-2013,4206785,183879456,128,3,43113285,0.030000,0.029970,107.429000,1,64,1,0
enwiki-2013,4206785,183879456,16,3,26852992,0.030000,0.029997,19.555000,1,64,1,0
enwiki-2013,4206785,183879456,2,3,9850224,0.030000,0.029962,10.890000,1,64,1,0
enwiki-2013,4206785,183879456,32,3,32325453,0.030000,0.029993,31.230000,1,64,1,0
enwiki-2013,4206785,183879456,4,3,17113843,0.030000,0.029999,12.761000,1,64,1,0
enwiki-2013,4206785,183879456,64,3,37875031,0.030000,0.029985,54.778000,1,64,1,0
enwiki-2013,4206785,183879456,8,3,22497326,0.030000,0.029999,14.819000,1,64,1,0
enwiki-2013,4206785,183879456,128,4,42956406,0.030000,0.029970,108.039000,1,64,1,0
enwiki-2013,4206785,183879456,16,4,26813574,0.030000,0.029997,20.146000,1,64,1,0
enwiki-2013,4206785,183879456,2,4,9802305,0.030000,0.026976,10.846000,1,64,1,0
enwiki-2013,4206785,183879456,32,4,32526936,0.030000,0.029993,30.966000,1,64,1,0
enwiki-2013,4206785,183879456,4,4,16874349,0.030000,0.029999,12.545000,1,64,1,0
enwiki-2013,4206785,183879456,64,4,37773131,0.030000,0.029985,56.801000,1,64,1,0
enwiki-2013,4206785,183879456,8,4,22944654,0.030000,0.029999,14.796000,1,64,1,0
enwiki-2013,4206785,183879456,128,5,43406429,0.030000,0.029970,107.970000,1,64,1,0
enwiki-2013,4206785,183879456,16,5,27214085,0.030000,0.029997,19.736000,1,64,1,0
enwiki-2013,4206785,183879456,2,5,9737822,0.030000,0.029928,10.853000,1,64,1,0
enwiki-2013,4206785,183879456,32,5,32642977,0.030000,0.029993,31.121000,1,64,1,0
enwiki-2013,4206785,183879456,4,5,17592255,0.030000,0.029999,12.388000,1,64,1,0
enwiki-2013,4206785,183879456,64,5,37923431,0.030000,0.029985,54.557000,1,64,1,0
enwiki-2013,4206785,183879456,8,5,22867697,0.030000,0.029999,14.851000,1,64,1,0
eu-2005,862664,32276936,128,1,3449735,0.030000,0.029970,22.082000,1,64,1,0
eu-2005,862664,32276936,16,1,325166,0.030000,0.029990,7.910000,1,64,1,0
eu-2005,862664,32276936,2,1,20949,0.030000,0.029492,4.544000,1,64,1,0
eu-2005,862664,32276936,32,1,997973,0.030000,0.029971,9.720000,1,64,1,0
eu-2005,862664,32276936,4,1,103656,0.030000,0.029996,4.903000,1,64,1,0
eu-2005,862664,32276936,64,1,2049028,0.030000,0.029970,13.509000,1,64,1,0
eu-2005,862664,32276936,8,1,167303,0.030000,0.029991,6.617000,1,64,1,0
eu-2005,862664,32276936,128,2,3394595,0.030000,0.029970,22.396000,1,64,1,0
eu-2005,862664,32276936,16,2,309033,0.030000,0.029990,7.631000,1,64,1,0
eu-2005,862664,32276936,2,2,24942,0.030000,0.029754,4.552000,1,64,1,0
eu-2005,862664,32276936,32,2,1008436,0.030000,0.029971,9.679000,1,64,1,0
eu-2005,862664,32276936,4,2,95888,0.030000,0.029996,4.905000,1,64,1,0
eu-2005,862664,32276936,64,2,2010499,0.030000,0.029970,13.330000,1,64,1,0
eu-2005,862664,32276936,8,2,167356,0.030000,0.029991,6.602000,1,64,1,0
eu-2005,862664,32276936,128,3,3453057,0.030000,0.029970,22.115000,1,64,1,0
eu-2005,862664,32276936,16,3,314639,0.030000,0.029990,7.796000,1,64,1,0
eu-2005,862664,32276936,2,3,24617,0.030000,0.029991,4.689000,1,64,1,0
eu-2005,862664,32276936,32,3,950948,0.030000,0.029971,9.645000,1,64,1,0
eu-2005,862664,32276936,4,3,106071,0.030000,0.029996,4.867000,1,64,1,0
eu-2005,862664,32276936,64,3,2014422,0.030000,0.029970,13.502000,1,64,1,0
eu-2005,862664,32276936,8,3,166004,0.030000,0.029991,6.539000,1,64,1,0
eu-2005,862664,32276936,128,4,3435092,0.030000,0.029970,21.935000,1,64,1,0
eu-2005,862664,32276936,16,4,330618,0.030000,0.029990,8.008000,1,64,1,0
eu-2005,862664,32276936,2,4,20307,0.030000,0.023592,4.608000,1,64,1,0
eu-2005,862664,32276936,32,4,999685,0.030000,0.029971,9.799000,1,64,1,0
eu-2005,862664,32276936,4,4,114752,0.030000,0.029996,4.890000,1,64,1,0
eu-2005,862664,32276936,64,4,2047598,0.030000,0.029970,13.367000,1,64,1,0
eu-2005,862664,32276936,8,4,177531,0.030000,0.029991,6.378000,1,64,1,0
eu-2005,862664,32276936,128,5,3439153,0.030000,0.029970,22.518000,1,64,1,0
eu-2005,862664,32276936,16,5,317132,0.030000,0.029990,7.683000,1,64,1,0
eu-2005,862664,32276936,2,5,26203,0.030000,0.029996,4.501000,1,64,1,0
eu-2005,862664,32276936,32,5,979656,0.030000,0.029971,9.788000,1,64,1,0
eu-2005,862664,32276936,4,5,91561,0.030000,0.029996,4.917000,1,64,1,0
eu-2005,862664,32276936,64,5,2030607,0.030000,0.029970,13.575000,1,64,1,0
eu-2005,862664,32276936,8,5,171298,0.030000,0.029991,6.354000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,1,57181,0.030000,0.029957,15.388000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,1,17026,0.030000,0.029361,8.592000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,1,1816,0.030000,0.006321,8.296000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,1,26330,0.030000,0.029752,8.990000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,1,6079,0.030000,0.016052,8.508000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,1,40207,0.030000,0.029674,9.908000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,1,10436,0.030000,0.029456,8.386000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,2,57208,0.030000,0.029937,15.408000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,2,17021,0.030000,0.029859,8.495000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,2,1820,0.030000,0.023260,8.253000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,2,26567,0.030000,0.028763,8.886000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,2,6145,0.030000,0.028517,8.320000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,2,40710,0.030000,0.029743,9.907000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,2,10611,0.030000,0.028300,8.350000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,3,56972,0.030000,0.029918,15.531000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,3,16913,0.030000,0.029726,8.585000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,3,1732,0.030000,0.014115,8.255000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,3,26411,0.030000,0.029967,9.012000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,3,6094,0.030000,0.023283,8.222000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,3,40372,0.030000,0.029888,9.914000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,3,10340,0.030000,0.028306,8.409000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,4,57108,0.030000,0.029951,15.416000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,4,16824,0.030000,0.028345,8.595000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,4,1817,0.030000,0.019239,8.175000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,4,26454,0.030000,0.029699,9.092000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,4,6192,0.030000,0.029350,8.249000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,4,40261,0.030000,0.029645,9.907000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,4,10400,0.030000,0.025173,8.347000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,5,57054,0.030000,0.029891,15.457000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,5,16933,0.030000,0.029784,8.561000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,5,1779,0.030000,0.021570,8.212000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,5,26433,0.030000,0.028110,9.043000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,5,6097,0.030000,0.017334,8.250000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,5,40342,0.030000,0.029793,9.827000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,5,10303,0.030000,0.027018,8.323000,1,64,1,0
in-2004,1382908,27182946,128,1,107471,0.030000,0.029989,16.699000,1,64,1,0
in-2004,1382908,27182946,16,1,17755,0.030000,0.029977,6.161000,1,64,1,0
in-2004,1382908,27182946,2,1,2837,0.030000,0.029996,4.540000,1,64,1,0
in-2004,1382908,27182946,32,1,22662,0.030000,0.029989,8.089000,1,64,1,0
in-2004,1382908,27182946,4,1,6792,0.030000,0.029975,4.690000,1,64,1,0
in-2004,1382908,27182946,64,1,34778,0.030000,0.029989,11.304000,1,64,1,0
in-2004,1382908,27182946,8,1,14074,0.030000,0.029995,5.171000,1,64,1,0
in-2004,1382908,27182946,128,2,109403,0.030000,0.029989,16.100000,1,64,1,0
in-2004,1382908,27182946,16,2,17860,0.030000,0.029966,6.123000,1,64,1,0
in-2004,1382908,27182946,2,2,2891,0.030000,0.029995,4.568000,1,64,1,0
in-2004,1382908,27182946,32,2,23339,0.030000,0.029966,8.030000,1,64,1,0
in-2004,1382908,27182946,4,2,6582,0.030000,0.029601,4.623000,1,64,1,0
in-2004,1382908,27182946,64,2,34500,0.030000,0.029989,11.324000,1,64,1,0
in-2004,1382908,27182946,8,2,13081,0.030000,0.029995,5.171000,1,64,1,0
in-2004,1382908,27182946,128,3,107378,0.030000,0.029989,16.814000,1,64,1,0
in-2004,1382908,27182946,16,3,17478,0.030000,0.029862,6.308000,1,64,1,0
in-2004,1382908,27182946,2,3,2943,0.030000,0.029933,4.556000,1,64,1,0
in-2004,1382908,27182946,32,3,23018,0.030000,0.029943,8.102000,1,64,1,0
in-2004,1382908,27182946,4,3,6910,0.030000,0.029876,4.694000,1,64,1,0
in-2004,1382908,27182946,64,3,34307,0.030000,0.029989,11.294000,1,64,1,0
in-2004,1382908,27182946,8,3,13474,0.030000,0.029995,5.156000,1,64,1,0
in-2004,1382908,27182946,128,4,108090,0.030000,0.029989,16.573000,1,64,1,0
in-2004,1382908,27182946,16,4,18173,0.030000,0.029989,6.059000,1,64,1,0
in-2004,1382908,27182946,2,4,3178,0.030000,0.029908,4.554000,1,64,1,0
in-2004,1382908,27182946,32,4,22850,0.030000,0.029943,8.064000,1,64,1,0
in-2004,1382908,27182946,4,4,6830,0.030000,0.029723,4.670000,1,64,1,0
in-2004,1382908,27182946,64,4,34589,0.030000,0.029989,11.143000,1,64,1,0
in-2004,1382908,27182946,8,4,12656,0.030000,0.029555,5.070000,1,64,1,0
in-2004,1382908,27182946,128,5,108959,0.030000,0.029989,17.004000,1,64,1,0
in-2004,1382908,27182946,16,5,17957,0.030000,0.029977,6.142000,1,64,1,0
in-2004,1382908,27182946,2,5,3027,0.030000,0.029999,4.528000,1,64,1,0
in-2004,1382908,27182946,32,5,23324,0.030000,0.029989,8.029000,1,64,1,0
in-2004,1382908,27182946,4,5,6771,0.030000,0.029810,4.648000,1,64,1,0
in-2004,1382908,27182946,64,5,34656,0.030000,0.029989,12.030000,1,64,1,0
in-2004,1382908,27182946,8,5,12706,0.030000,0.029995,5.105000,1,64,1,0
nlpkkt240,27993600,746478752,128,1,13108997,0.030000,0.030000,33.380000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,5492600,0.030000,0.029527,11.621000,1,64,1,0
nlpkkt240,27993600,746478752,2,1,1271508,0.030000,0.012053,10.956000,1,64,1,0
nlpkkt240,27993600,746478752,32,1,7621853,0.030000,0.029782,12.318000,1,64,1,0
nlpkkt240,27993600,746478752,4,1,2347042,0.030000,0.028968,11.098000,1,64,1,0
nlpkkt240,27993600,746478752,64,1,10255280,0.030000,0.029929,13.423000,1,64,1,0
nlpkkt240,27993600,746478752,8,1,3560741,0.030000,0.029678,11.380000,1,64,1,0
nlpkkt240,27993600,746478752,128,2,13091195,0.030000,0.030000,33.226000,1,64,1,0
nlpkkt240,27993600,746478752,16,2,5514672,0.030000,0.029858,11.693000,1,64,1,0
nlpkkt240,27993600,746478752,2,2,1321700,0.030000,0.001844,11.047000,1,64,1,0
nlpkkt240,27993600,746478752,32,2,7696222,0.030000,0.029734,12.394000,1,64,1,0
nlpkkt240,27993600,746478752,4,2,2348471,0.030000,0.020091,11.234000,1,64,1,0
nlpkkt240,27993600,746478752,64,2,10317018,0.030000,0.029989,13.394000,1,64,1,0
nlpkkt240,27993600,746478752,8,2,3593961,0.030000,0.029641,11.220000,1,64,1,0
nlpkkt240,27993600,746478752,128,3,13124975,0.030000,0.030000,33.369000,1,64,1,0
nlpkkt240,27993600,746478752,16,3,5545828,0.030000,0.029963,11.650000,1,64,1,0
nlpkkt240,27993600,746478752,2,3,1270086,0.030000,0.011367,10.983000,1,64,1,0
nlpkkt240,27993600,746478752,32,3,7664836,0.030000,0.029919,12.449000,1,64,1,0
nlpkkt240,27993600,746478752,4,3,2352191,0.030000,0.029935,11.159000,1,64,1,0
nlpkkt240,27993600,746478752,64,3,10314520,0.030000,0.030000,13.408000,1,64,1,0
nlpkkt240,27993600,746478752,8,3,3610777,0.030000,0.029953,11.420000,1,64,1,0
nlpkkt240,27993600,746478752,128,4,13142315,0.030000,0.030000,33.156000,1,64,1,0
nlpkkt240,27993600,746478752,16,4,5524464,0.030000,0.029872,11.717000,1,64,1,0
nlpkkt240,27993600,746478752,2,4,1245926,0.030000,0.027322,10.997000,1,64,1,0
nlpkkt240,27993600,746478752,32,4,7725680,0.030000,0.030000,12.577000,1,64,1,0
nlpkkt240,27993600,746478752,4,4,2349193,0.030000,0.018265,11.246000,1,64,1,0
nlpkkt240,27993600,746478752,64,4,10335111,0.030000,0.029863,13.448000,1,64,1,0
nlpkkt240,27993600,746478752,8,4,3582013,0.030000,0.026410,11.326000,1,64,1,0
nlpkkt240,27993600,746478752,128,5,13148465,0.030000,0.030000,33.246000,1,64,1,0
nlpkkt240,27993600,746478752,16,5,5518126,0.030000,0.028950,11.796000,1,64,1,0
nlpkkt240,27993600,746478752,2,5,1258177,0.030000,0.006011,11.057000,1,64,1,0
nlpkkt240,27993600,746478752,32,5,7739170,0.030000,0.029982,12.346000,1,64,1,0
nlpkkt240,27993600,746478752,4,5,2351934,0.030000,0.023843,11.141000,1,64,1,0
nlpkkt240,27993600,746478752,64,5,10331940,0.030000,0.029979,13.369000,1,64,1,0
nlpkkt240,27993600,746478752,8,5,3573157,0.030000,0.029927,11.419000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,1,649620,0.030000,0.029943,9.688000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,1,216354,0.030000,0.029974,4.947000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,1,10334,0.030000,0.008728,4.240000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,1,335465,0.030000,0.029974,5.552000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,1,33377,0.030000,0.029858,4.389000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,1,477763,0.030000,0.029974,7.057000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,1,131231,0.030000,0.028677,4.445000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,2,650686,0.030000,0.029943,9.783000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,2,216919,0.030000,0.029974,5.094000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,2,10171,0.030000,0.011733,4.311000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,2,335510,0.030000,0.029989,5.678000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,2,34135,0.030000,0.027940,4.384000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,2,476850,0.030000,0.029974,7.112000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,2,128486,0.030000,0.029653,4.493000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,3,651907,0.030000,0.029943,9.748000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,3,217884,0.030000,0.029952,5.046000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,3,10409,0.030000,0.010184,4.297000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,3,338334,0.030000,0.029974,5.527000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,3,33823,0.030000,0.029079,4.383000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,3,479257,0.030000,0.029974,7.076000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,3,131092,0.030000,0.029974,4.431000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,4,650732,0.030000,0.029943,9.699000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,4,219520,0.030000,0.029996,5.070000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,4,10474,0.030000,0.006143,4.233000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,4,333165,0.030000,0.029959,5.592000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,4,33608,0.030000,0.027866,4.388000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,4,477969,0.030000,0.029974,7.027000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,4,128895,0.030000,0.029180,4.428000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,5,649620,0.030000,0.029943,9.705000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,5,216855,0.030000,0.029952,5.014000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,5,10419,0.030000,0.013392,4.306000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,5,332926,0.030000,0.029959,5.568000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,5,32960,0.030000,0.019474,4.409000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,5,473013,0.030000,0.029855,7.041000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,5,128703,0.030000,0.029996,4.526000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,1,706670,0.030000,0.029997,17.112000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,1,210041,0.030000,0.029917,9.441000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,1,36014,0.030000,0.011104,8.810000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,1,329004,0.030000,0.029711,9.760000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,1,73060,0.030000,0.021256,8.928000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,1,488135,0.030000,0.029875,10.674000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,1,134179,0.030000,0.020594,9.112000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,2,704119,0.030000,0.029871,17.157000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,2,215697,0.030000,0.028861,9.223000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,2,35684,0.030000,0.006127,9.071000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,2,324820,0.030000,0.029842,9.849000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,2,71970,0.030000,0.013524,8.944000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,2,489013,0.030000,0.029329,10.664000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,2,134597,0.030000,0.027685,8.996000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,3,704315,0.030000,0.029982,17.220000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,3,208837,0.030000,0.029924,9.302000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,3,36712,0.030000,0.003531,8.989000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,3,327525,0.030000,0.029850,9.726000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,3,72244,0.030000,0.016848,8.828000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,3,488703,0.030000,0.029940,10.625000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,3,136157,0.030000,0.029460,8.959000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,4,707082,0.030000,0.029926,17.208000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,4,209134,0.030000,0.029417,9.499000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,4,36091,0.030000,0.006882,8.960000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,4,326574,0.030000,0.029971,9.874000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,4,73161,0.030000,0.029803,9.073000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,4,487868,0.030000,0.029920,10.726000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,4,135354,0.030000,0.029458,9.092000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,5,707511,0.030000,0.029997,16.979000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,5,214862,0.030000,0.025460,9.303000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,5,35099,0.030000,0.011038,8.972000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,5,326745,0.030000,0.028618,9.727000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,5,70995,0.030000,0.015106,9.032000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,5,487991,0.030000,0.029883,10.578000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,5,134532,0.030000,0.028430,9.120000,1,64,1,0
sk-2005,50636154,3620126660,128,1,83732291,0.030000,0.029998,118.636000,1,64,1,0
sk-2005,50636154,3620126660,16,1,19338609,0.030000,0.030000,41.159000,1,64,1,0
sk-2005,50636154,3620126660,2,1,2873392,0.030000,0.029156,31.641000,1,64,1,0
sk-2005,50636154,3620126660,32,1,36369367,0.030000,0.030000,48.619000,1,64,1,0
sk-2005,50636154,3620126660,4,1,5628888,0.030000,0.022828,32.988000,1,64,1,0
sk-2005,50636154,3620126660,64,1,57757644,0.030000,0.029999,69.773000,1,64,1,0
sk-2005,50636154,3620126660,8,1,9540021,0.030000,0.030000,36.108000,1,64,1,0
sk-2005,50636154,3620126660,128,2,83932303,0.030000,0.029998,117.790000,1,64,1,0
sk-2005,50636154,3620126660,16,2,19494499,0.030000,0.030000,40.979000,1,64,1,0
sk-2005,50636154,3620126660,2,2,2741241,0.030000,0.024925,31.385000,1,64,1,0
sk-2005,50636154,3620126660,32,2,37589313,0.030000,0.030000,50.938000,1,64,1,0
sk-2005,50636154,3620126660,4,2,5912274,0.030000,0.023316,33.074000,1,64,1,0
sk-2005,50636154,3620126660,64,2,57699675,0.030000,0.029999,74.057000,1,64,1,0
sk-2005,50636154,3620126660,8,2,7850643,0.030000,0.030000,36.297000,1,64,1,0
sk-2005,50636154,3620126660,128,3,83750168,0.030000,0.029998,117.139000,1,64,1,0
sk-2005,50636154,3620126660,16,3,18157794,0.030000,0.030000,40.867000,1,64,1,0
sk-2005,50636154,3620126660,2,3,2882687,0.030000,0.018008,31.495000,1,64,1,0
sk-2005,50636154,3620126660,32,3,0,0.030000,0.000000,0.000000,1,64,1,1
sk-2005,50636154,3620126660,4,3,6395833,0.030000,0.029612,33.011000,1,64,1,0
sk-2005,50636154,3620126660,64,3,51712760,0.030000,0.029999,71.456000,1,64,1,0
sk-2005,50636154,3620126660,8,3,9062665,0.030000,0.030000,35.735000,1,64,1,0
sk-2005,50636154,3620126660,128,4,82497948,0.030000,0.029998,123.111000,1,64,1,0
sk-2005,50636154,3620126660,16,4,18314447,0.030000,0.030000,41.469000,1,64,1,0
sk-2005,50636154,3620126660,2,4,2996835,0.030000,0.028820,31.483000,1,64,1,0
sk-2005,50636154,3620126660,32,4,34741520,0.030000,0.030000,50.658000,1,64,1,0
sk-2005,50636154,3620126660,4,4,5946085,0.030000,0.030000,33.189000,1,64,1,0
sk-2005,50636154,3620126660,64,4,54931040,0.030000,0.029999,74.359000,1,64,1,0
sk-2005,50636154,3620126660,8,4,9220818,0.030000,0.030000,36.109000,1,64,1,0
sk-2005,50636154,3620126660,128,5,86477539,0.030000,0.029998,118.934000,1,64,1,0
sk-2005,50636154,3620126660,16,5,17746518,0.030000,0.030000,41.156000,1,64,1,0
sk-2005,50636154,3620126660,2,5,2856959,0.030000,0.013798,31.472000,1,64,1,0
sk-2005,50636154,3620126660,32,5,33220910,0.030000,0.030000,50.176000,1,64,1,0
sk-2005,50636154,3620126660,4,5,6242782,0.030000,0.025306,33.248000,1,64,1,0
sk-2005,50636154,3620126660,64,5,60801892,0.030000,0.029999,76.189000,1,64,1,0
sk-2005,50636154,3620126660,8,5,8813844,0.030000,0.030000,36.083000,1,64,1,0
uk-2002,18520486,523574516,128,1,2088983,0.030000,0.029995,44.215000,1,64,1,0
uk-2002,18520486,523574516,16,1,1406517,0.030000,0.029999,13.202000,1,64,1,0
uk-2002,18520486,523574516,2,1,341614,0.030000,0.030000,7.596000,1,64,1,0
uk-2002,18520486,523574516,32,1,1600306,0.030000,0.029998,16.421000,1,64,1,0
uk-2002,18520486,523574516,4,1,775518,0.030000,0.029492,8.334000,1,64,1,0
uk-2002,18520486,523574516,64,1,1777719,0.030000,0.029998,19.352000,1,64,1,0
uk-2002,18520486,523574516,8,1,1163358,0.030000,0.030000,9.519000,1,64,1,0
uk-2002,18520486,523574516,128,2,2098102,0.030000,0.029995,44.277000,1,64,1,0
uk-2002,18520486,523574516,16,2,1421267,0.030000,0.029999,13.323000,1,64,1,0
uk-2002,18520486,523574516,2,2,337150,0.030000,0.023449,7.486000,1,64,1,0
uk-2002,18520486,523574516,32,2,1616256,0.030000,0.029998,16.489000,1,64,1,0
uk-2002,18520486,523574516,4,2,776315,0.030000,0.029943,8.163000,1,64,1,0
uk-2002,18520486,523574516,64,2,1781926,0.030000,0.029998,19.170000,1,64,1,0
uk-2002,18520486,523574516,8,2,1178549,0.030000,0.029990,9.376000,1,64,1,0
uk-2002,18520486,523574516,128,3,2078095,0.030000,0.029995,44.794000,1,64,1,0
uk-2002,18520486,523574516,16,3,1409156,0.030000,0.029999,13.338000,1,64,1,0
uk-2002,18520486,523574516,2,3,340780,0.030000,0.029983,7.503000,1,64,1,0
uk-2002,18520486,523574516,32,3,1615853,0.030000,0.029998,16.191000,1,64,1,0
uk-2002,18520486,523574516,4,3,788591,0.030000,0.030000,8.347000,1,64,1,0
uk-2002,18520486,523574516,64,3,1789762,0.030000,0.029998,19.074000,1,64,1,0
uk-2002,18520486,523574516,8,3,1187899,0.030000,0.030000,9.343000,1,64,1,0
uk-2002,18520486,523574516,128,4,2078072,0.030000,0.029995,44.263000,1,64,1,0
uk-2002,18520486,523574516,16,4,1435196,0.030000,0.029999,13.243000,1,64,1,0
uk-2002,18520486,523574516,2,4,347475,0.030000,0.024868,7.539000,1,64,1,0
uk-2002,18520486,523574516,32,4,1640855,0.030000,0.029998,16.378000,1,64,1,0
uk-2002,18520486,523574516,4,4,795573,0.030000,0.029983,8.181000,1,64,1,0
uk-2002,18520486,523574516,64,4,1783637,0.030000,0.029998,19.365000,1,64,1,0
uk-2002,18520486,523574516,8,4,1201508,0.030000,0.030000,9.451000,1,64,1,0
uk-2002,18520486,523574516,128,5,2069536,0.030000,0.029995,44.514000,1,64,1,0
uk-2002,18520486,523574516,16,5,1421472,0.030000,0.029999,13.628000,1,64,1,0
uk-2002,18520486,523574516,2,5,354410,0.030000,0.024800,7.525000,1,64,1,0
uk-2002,18520486,523574516,32,5,1617572,0.030000,0.029998,16.275000,1,64,1,0
uk-2002,18520486,523574516,4,5,792479,0.030000,0.030000,8.388000,1,64,1,0
uk-2002,18520486,523574516,64,5,1806916,0.030000,0.029998,18.994000,1,64,1,0
uk-2002,18520486,523574516,8,5,1183753,0.030000,0.030000,9.558000,1,64,1,0
uk-2007-05,105896555,6603753128,128,1,7191408,0.030000,0.029999,96.207000,1,64,1,0
uk-2007-05,105896555,6603753128,16,1,3664683,0.030000,0.030000,38.202000,1,64,1,0
uk-2007-05,105896555,6603753128,2,1,801717,0.030000,0.028945,29.953000,1,64,1,0
uk-2007-05,105896555,6603753128,32,1,4798090,0.030000,0.030000,44.562000,1,64,1,0
uk-2007-05,105896555,6603753128,4,1,2062903,0.030000,0.030000,31.716000,1,64,1,0
uk-2007-05,105896555,6603753128,64,1,5640385,0.030000,0.030000,51.232000,1,64,1,0
uk-2007-05,105896555,6603753128,8,1,2994136,0.030000,0.030000,34.129000,1,64,1,0
uk-2007-05,105896555,6603753128,128,2,7128370,0.030000,0.029999,95.958000,1,64,1,0
uk-2007-05,105896555,6603753128,16,2,3727830,0.030000,0.030000,37.810000,1,64,1,0
uk-2007-05,105896555,6603753128,2,2,810737,0.030000,0.029686,30.049000,1,64,1,0
uk-2007-05,105896555,6603753128,32,2,4584198,0.030000,0.030000,43.915000,1,64,1,0
uk-2007-05,105896555,6603753128,4,2,2079887,0.030000,0.030000,31.356000,1,64,1,0
uk-2007-05,105896555,6603753128,64,2,5648670,0.030000,0.030000,51.185000,1,64,1,0
uk-2007-05,105896555,6603753128,8,2,3032240,0.030000,0.030000,32.335000,1,64,1,0
uk-2007-05,105896555,6603753128,128,3,7218143,0.030000,0.029999,94.244000,1,64,1,0
uk-2007-05,105896555,6603753128,16,3,3596583,0.030000,0.029977,37.503000,1,64,1,0
uk-2007-05,105896555,6603753128,2,3,844222,0.030000,0.028729,30.186000,1,64,1,0
uk-2007-05,105896555,6603753128,32,3,4664398,0.030000,0.030000,44.591000,1,64,1,0
uk-2007-05,105896555,6603753128,4,3,2098653,0.030000,0.029960,30.729000,1,64,1,0
uk-2007-05,105896555,6603753128,64,3,5670098,0.030000,0.030000,51.423000,1,64,1,0
uk-2007-05,105896555,6603753128,8,3,3143876,0.030000,0.030000,32.664000,1,64,1,0
uk-2007-05,105896555,6603753128,128,4,7218303,0.030000,0.029999,95.786000,1,64,1,0
uk-2007-05,105896555,6603753128,16,4,3770110,0.030000,0.030000,37.884000,1,64,1,0
uk-2007-05,105896555,6603753128,2,4,840101,0.030000,0.026223,30.164000,1,64,1,0
uk-2007-05,105896555,6603753128,32,4,4576108,0.030000,0.030000,43.523000,1,64,1,0
uk-2007-05,105896555,6603753128,4,4,2176134,0.030000,0.030000,31.533000,1,64,1,0
uk-2007-05,105896555,6603753128,64,4,6069035,0.030000,0.030000,52.215000,1,64,1,0
uk-2007-05,105896555,6603753128,8,4,2967351,0.030000,0.030000,32.693000,1,64,1,0
uk-2007-05,105896555,6603753128,128,5,7357391,0.030000,0.029999,94.069000,1,64,1,0
uk-2007-05,105896555,6603753128,16,5,3743043,0.030000,0.030000,38.127000,1,64,1,0
uk-2007-05,105896555,6603753128,2,5,812738,0.030000,0.022997,30.109000,1,64,1,0
uk-2007-05,105896555,6603753128,32,5,4652299,0.030000,0.030000,44.193000,1,64,1,0
uk-2007-05,105896555,6603753128,4,5,2133227,0.030000,0.030000,31.663000,1,64,1,0
uk-2007-05,105896555,6603753128,64,5,5545163,0.030000,0.030000,50.595000,1,64,1,0
uk-2007-05,105896555,6603753128,8,5,2965812,0.030000,0.030000,32.775000,1,64,1,0
youtube,1134890,5975246,128,1,1192535,0.030000,0.029999,40.075000,1,64,1,0
youtube,1134890,5975246,16,1,701518,0.030000,0.029987,10.546000,1,64,1,0
youtube,1134890,5975246,2,1,178276,0.030000,0.029999,5.744000,1,64,1,0
youtube,1134890,5975246,32,1,882592,0.030000,0.029972,20.279000,1,64,1,0
youtube,1134890,5975246,4,1,340877,0.030000,0.029998,6.801000,1,64,1,0
youtube,1134890,5975246,64,1,1041295,0.030000,0.029944,28.346000,1,64,1,0
youtube,1134890,5975246,8,1,525163,0.030000,0.029994,8.419000,1,64,1,0
youtube,1134890,5975246,128,2,1189937,0.030000,0.029999,40.166000,1,64,1,0
youtube,1134890,5975246,16,2,710207,0.030000,0.029987,10.692000,1,64,1,0
youtube,1134890,5975246,2,2,176124,0.030000,0.029999,5.608000,1,64,1,0
youtube,1134890,5975246,32,2,879966,0.030000,0.029972,20.504000,1,64,1,0
youtube,1134890,5975246,4,2,340366,0.030000,0.029998,6.865000,1,64,1,0
youtube,1134890,5975246,64,2,1041288,0.030000,0.029944,28.225000,1,64,1,0
youtube,1134890,5975246,8,2,529526,0.030000,0.029994,8.737000,1,64,1,0
youtube,1134890,5975246,128,3,1189907,0.030000,0.029999,39.861000,1,64,1,0
youtube,1134890,5975246,16,3,711113,0.030000,0.029987,10.603000,1,64,1,0
youtube,1134890,5975246,2,3,178647,0.030000,0.029999,5.609000,1,64,1,0
youtube,1134890,5975246,32,3,884032,0.030000,0.029972,19.769000,1,64,1,0
youtube,1134890,5975246,4,3,340985,0.030000,0.029998,6.870000,1,64,1,0
youtube,1134890,5975246,64,3,1038643,0.030000,0.029944,28.427000,1,64,1,0
youtube,1134890,5975246,8,3,518060,0.030000,0.029994,8.338000,1,64,1,0
youtube,1134890,5975246,128,4,1191840,0.030000,0.029999,39.809000,1,64,1,0
youtube,1134890,5975246,16,4,716089,0.030000,0.029987,10.604000,1,64,1,0
youtube,1134890,5975246,2,4,179691,0.030000,0.029712,5.619000,1,64,1,0
youtube,1134890,5975246,32,4,895585,0.030000,0.029972,20.317000,1,64,1,0
youtube,1134890,5975246,4,4,339800,0.030000,0.029998,6.993000,1,64,1,0
youtube,1134890,5975246,64,4,1032097,0.030000,0.029944,28.332000,1,64,1,0
youtube,1134890,5975246,8,4,520544,0.030000,0.029994,8.370000,1,64,1,0
youtube,1134890,5975246,128,5,1190065,0.030000,0.029999,39.783000,1,64,1,0
youtube,1134890,5975246,16,5,703769,0.030000,0.029987,10.671000,1,64,1,0
youtube,1134890,5975246,2,5,179075,0.030000,0.029999,5.584000,1,64,1,0
youtube,1134890,5975246,32,5,880338,0.030000,0.029972,20.361000,1,64,1,0
youtube,1134890,5975246,4,5,340727,0.030000,0.029998,6.866000,1,64,1,0
youtube,1134890,5975246,64,5,1039512,0.030000,0.029944,28.202000,1,64,1,0
youtube,1134890,5975246,8,5,525937,0.030000,0.029994,8.533000,1,64,1,0


==> experiments/quality/JET.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
com-orkut.ungraph,3072627,234370166,128,1,49018516,0.030000,0.029994,39.945000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,1,27917294,0.030000,0.029999,15.276000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,1,596523,0.030000,0.007511,8.379000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,1,35620773,0.030000,0.029994,21.976000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,1,13155390,0.030000,0.028952,11.067000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,1,42241369,0.030000,0.029994,36.688000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,1,21834179,0.030000,0.029957,12.240000,1,64,1,0
del26_3d,67108864,1042545824,128,1,10991144,0.030000,0.029999,14.496000,1,64,1,0
del26_3d,67108864,1042545824,16,1,5508495,0.030000,0.030000,12.749000,1,64,1,0
del26_3d,67108864,1042545824,2,1,1542373,0.030000,0.007551,8.530000,1,64,1,0
del26_3d,67108864,1042545824,32,1,6901548,0.030000,0.030000,13.282000,1,64,1,0
del26_3d,67108864,1042545824,4,1,2919010,0.030000,0.029954,8.375000,1,64,1,0
del26_3d,67108864,1042545824,64,1,8550842,0.030000,0.029998,12.613000,1,64,1,0
del26_3d,67108864,1042545824,8,1,4250717,0.030000,0.029995,8.768000,1,64,1,0
del27_3d,134217728,2085147648,128,1,17205366,0.030000,0.030000,26.591000,1,64,1,0
del27_3d,134217728,2085147648,16,1,8790713,0.030000,0.029993,19.941000,1,64,1,0
del27_3d,134217728,2085147648,2,1,2482645,0.030000,0.029904,16.933000,1,64,1,0
del27_3d,134217728,2085147648,32,1,11021787,0.030000,0.029998,22.991000,1,64,1,0
del27_3d,134217728,2085147648,4,1,4729379,0.030000,0.025983,17.435000,1,64,1,0
del27_3d,134217728,2085147648,64,1,13697749,0.030000,0.030000,25.623000,1,64,1,0
del27_3d,134217728,2085147648,8,1,6728270,0.030000,0.030000,23.204000,1,64,1,0
del27,134217728,606413354,128,1,327731,0.030000,0.030000,9.675000,1,64,1,0
del27,134217728,606413354,16,1,115946,0.030000,0.023955,8.212000,1,64,1,0
del27,134217728,606413354,2,1,29624,0.030000,0.029999,9.854000,1,64,1,0
del27,134217728,606413354,32,1,167202,0.030000,0.029406,8.302000,1,64,1,0
del27,134217728,606413354,4,1,57973,0.030000,0.029945,8.089000,1,64,1,0
del27,134217728,606413354,64,1,233542,0.030000,0.029962,8.596000,1,64,1,0
del27,134217728,606413354,8,1,83669,0.030000,0.027613,8.407000,1,64,1,0
enwiki-2018,5616414,234488590,128,1,50252882,0.030000,0.029992,29.351000,1,64,1,0
enwiki-2018,5616414,234488590,16,1,32534906,0.030000,0.029998,13.859000,1,64,1,0
enwiki-2018,5616414,234488590,2,1,12308428,0.030000,0.029285,7.259000,1,64,1,0
enwiki-2018,5616414,234488590,32,1,38444664,0.030000,0.029998,19.054000,1,64,1,0
enwiki-2018,5616414,234488590,4,1,20849722,0.030000,0.030000,11.948000,1,64,1,0
enwiki-2018,5616414,234488590,64,1,44582180,0.030000,0.029992,19.849000,1,64,1,0
enwiki-2018,5616414,234488590,8,1,26422107,0.030000,0.029999,17.669000,1,64,1,0
europe.osm,50912018,108109320,128,1,5905,0.030000,0.027884,4.617000,1,64,1,0
europe.osm,50912018,108109320,16,1,1321,0.030000,0.029348,4.263000,1,64,1,0
europe.osm,50912018,108109320,2,1,186,0.030000,0.022464,4.320000,1,64,1,0
europe.osm,50912018,108109320,32,1,2148,0.030000,0.026303,4.227000,1,64,1,0
europe.osm,50912018,108109320,4,1,441,0.030000,0.029450,4.262000,1,64,1,0
europe.osm,50912018,108109320,64,1,3682,0.030000,0.029950,4.295000,1,64,1,0
europe.osm,50912018,108109320,8,1,769,0.030000,0.028722,4.271000,1,64,1,0
it-2004,41291318,2054949894,128,1,22533726,0.030000,0.029998,27.878000,1,64,1,0
it-2004,41291318,2054949894,16,1,3109773,0.030000,0.029963,11.317000,1,64,1,0
it-2004,41291318,2054949894,2,1,863791,0.030000,0.029343,11.214000,1,64,1,0
it-2004,41291318,2054949894,32,1,6724428,0.030000,0.029999,12.858000,1,64,1,0
it-2004,41291318,2054949894,4,1,1695578,0.030000,0.029361,10.971000,1,64,1,0
it-2004,41291318,2054949894,64,1,16740910,0.030000,0.029993,19.970000,1,64,1,0
it-2004,41291318,2054949894,8,1,2590153,0.030000,0.027122,10.845000,1,64,1,0
kmer_A2a,170372459,359883478,128,1,4721231,0.030000,0.029977,63.153000,1,64,1,0
kmer_A2a,170372459,359883478,16,1,3881511,0.030000,0.029941,63.563000,1,64,1,0
kmer_A2a,170372459,359883478,2,1,1505260,0.030000,0.023635,60.654000,1,64,1,0
kmer_A2a,170372459,359883478,32,1,4277261,0.030000,0.029917,61.281000,1,64,1,0
kmer_A2a,170372459,359883478,4,1,2491251,0.030000,0.027926,64.734000,1,64,1,0
kmer_A2a,170372459,359883478,64,1,4532451,0.030000,0.030000,62.778000,1,64,1,0
kmer_A2a,170372459,359883478,8,1,3342815,0.030000,0.028958,62.065000,1,64,1,0
kmer_P1a,138896082,296930692,128,1,3782502,0.030000,0.029998,50.053000,1,64,1,0
kmer_P1a,138896082,296930692,16,1,3186624,0.030000,0.027473,54.535000,1,64,1,0
kmer_P1a,138896082,296930692,2,1,1440773,0.030000,0.015903,50.885000,1,64,1,0
kmer_P1a,138896082,296930692,32,1,3447133,0.030000,0.029975,47.545000,1,64,1,0
kmer_P1a,138896082,296930692,4,1,2293003,0.030000,0.027812,51.281000,1,64,1,0
kmer_P1a,138896082,296930692,64,1,3637977,0.030000,0.030000,50.717000,1,64,1,0
kmer_P1a,138896082,296930692,8,1,2878172,0.030000,0.029326,49.219000,1,64,1,0
kmer_U1a,64678340,132787258,128,1,705932,0.030000,0.029195,18.738000,1,64,1,0
kmer_U1a,64678340,132787258,16,1,632166,0.030000,0.029995,18.781000,1,64,1,0
kmer_U1a,64678340,132787258,2,1,302363,0.030000,0.017981,19.920000,1,64,1,0
kmer_U1a,64678340,132787258,32,1,667059,0.030000,0.029943,18.236000,1,64,1,0
kmer_U1a,64678340,132787258,4,1,472855,0.030000,0.029047,19.364000,1,64,1,0
kmer_U1a,64678340,132787258,64,1,690874,0.030000,0.029751,18.336000,1,64,1,0
kmer_U1a,64678340,132787258,8,1,572973,0.030000,0.026010,19.457000,1,64,1,0
kmer_V1r,214004392,465409664,128,1,11272105,0.030000,0.029999,91.635000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,9501803,0.030000,0.029985,89.925000,1,64,1,0
kmer_V1r,214004392,465409664,2,1,3310298,0.030000,0.014739,86.926000,1,64,1,0
kmer_V1r,214004392,465409664,32,1,10299974,0.030000,0.029985,87.201000,1,64,1,0
kmer_V1r,214004392,465409664,4,1,6191055,0.030000,0.021796,85.860000,1,64,1,0
kmer_V1r,214004392,465409664,64,1,10877547,0.030000,0.030000,92.553000,1,64,1,0
kmer_V1r,214004392,465409664,8,1,8128900,0.030000,0.029994,90.461000,1,64,1,0
rgg26_3d,67108864,755904090,128,1,3679527,0.030000,0.029999,8.198000,1,64,1,0
rgg26_3d,67108864,755904090,16,1,1434791,0.030000,0.029996,7.062000,1,64,1,0
rgg26_3d,67108864,755904090,2,1,314775,0.030000,0.021035,5.968000,1,64,1,0
rgg26_3d,67108864,755904090,32,1,2072336,0.030000,0.029993,7.602000,1,64,1,0
rgg26_3d,67108864,755904090,4,1,612314,0.030000,0.029975,6.423000,1,64,1,0
rgg26_3d,67108864,755904090,64,1,2783942,0.030000,0.030000,8.638000,1,64,1,0
rgg26_3d,67108864,755904090,8,1,924901,0.030000,0.029975,6.395000,1,64,1,0
rgg27_3d,134217728,1575628350,128,1,6362485,0.030000,0.030000,17.040000,1,64,1,0
rgg27_3d,134217728,1575628350,16,1,2463827,0.030000,0.029952,13.333000,1,64,1,0
rgg27_3d,134217728,1575628350,2,1,537293,0.030000,0.022828,12.382000,1,64,1,0
rgg27_3d,134217728,1575628350,32,1,3434574,0.030000,0.029994,15.865000,1,64,1,0
rgg27_3d,134217728,1575628350,4,1,1068302,0.030000,0.025324,12.120000,1,64,1,0
rgg27_3d,134217728,1575628350,64,1,4808150,0.030000,0.029988,15.219000,1,64,1,0
rgg27_3d,134217728,1575628350,8,1,1591522,0.030000,0.029067,12.442000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,1,1184850,0.030000,0.030000,16.169000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,352010,0.030000,0.028677,13.384000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,1,58071,0.030000,0.029998,17.965000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,1,554012,0.030000,0.030000,16.751000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,1,114952,0.030000,0.025926,13.101000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,1,814967,0.030000,0.029994,17.410000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,1,214884,0.030000,0.028906,13.147000,1,64,1,0
twitter-2010,41652230,2405026092,128,1,718529166,0.030000,0.029999,889.742000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,471845803,0.030000,0.030000,530.192000,1,64,1,0
twitter-2010,41652230,2405026092,2,1,86080200,0.030000,0.029236,216.046000,1,64,1,0
twitter-2010,41652230,2405026092,32,1,575559272,0.030000,0.029999,509.797000,1,64,1,0
twitter-2010,41652230,2405026092,4,1,242080727,0.030000,0.029996,495.401000,1,64,1,0
twitter-2010,41652230,2405026092,64,1,648281698,0.030000,0.029999,515.796000,1,64,1,0
twitter-2010,41652230,2405026092,8,1,338925122,0.030000,0.030000,462.809000,1,64,1,0
uk-2005,39459923,1566054250,128,1,58625732,0.030000,0.029999,49.150000,1,64,1,0
uk-2005,39459923,1566054250,16,1,3219855,0.030000,0.029995,12.404000,1,64,1,0
uk-2005,39459923,1566054250,2,1,953510,0.030000,0.028286,10.663000,1,64,1,0
uk-2005,39459923,1566054250,32,1,22529747,0.030000,0.029999,31.952000,1,64,1,0
uk-2005,39459923,1566054250,4,1,1827434,0.030000,0.029059,11.552000,1,64,1,0
uk-2005,39459923,1566054250,64,1,46340018,0.030000,0.029999,41.889000,1,64,1,0
uk-2005,39459923,1566054250,8,1,2655606,0.030000,0.030000,12.457000,1,64,1,0
webbase-2001,118142143,1709619522,128,1,12174416,0.030000,0.029999,26.100000,1,64,1,0
webbase-2001,118142143,1709619522,16,1,8914592,0.030000,0.029991,20.886000,1,64,1,0
webbase-2001,118142143,1709619522,2,1,1690489,0.030000,0.029259,18.937000,1,64,1,0
webbase-2001,118142143,1709619522,32,1,10111270,0.030000,0.029988,24.053000,1,64,1,0
webbase-2001,118142143,1709619522,4,1,4879017,0.030000,0.029878,22.258000,1,64,1,0
webbase-2001,118142143,1709619522,64,1,11149050,0.030000,0.030000,23.761000,1,64,1,0
webbase-2001,118142143,1709619522,8,1,7310368,0.030000,0.029865,20.926000,1,64,1,0
amazon,400727,4699738,128,1,329907,0.030000,0.029703,0.994000,1,64,1,0
amazon,400727,4699738,16,1,176256,0.030000,0.029865,0.607000,1,64,1,0
amazon,400727,4699738,2,1,43602,0.030000,0.028333,0.402000,1,64,1,0
amazon,400727,4699738,32,1,223230,0.030000,0.029945,0.707000,1,64,1,0
amazon,400727,4699738,4,1,88653,0.030000,0.028897,0.435000,1,64,1,0
amazon,400727,4699738,64,1,275683,0.030000,0.029863,0.814000,1,64,1,0
amazon,400727,4699738,8,1,131093,0.030000,0.029886,0.510000,1,64,1,0
arabic-2005,22744077,1107806146,128,1,9149303,0.030000,0.029996,12.216000,1,64,1,0
arabic-2005,22744077,1107806146,16,1,1635433,0.030000,0.029293,6.422000,1,64,1,0
arabic-2005,22744077,1107806146,2,1,304904,0.030000,0.029652,5.554000,1,64,1,0
arabic-2005,22744077,1107806146,32,1,2189167,0.030000,0.029918,6.492000,1,64,1,0
arabic-2005,22744077,1107806146,4,1,658445,0.030000,0.029550,6.038000,1,64,1,0
arabic-2005,22744077,1107806146,64,1,4529746,0.030000,0.029999,8.902000,1,64,1,0
arabic-2005,22744077,1107806146,8,1,1204746,0.030000,0.029986,6.370000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,1,1755363,0.030000,0.029987,3.140000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,1,617312,0.030000,0.029764,1.793000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,1,47628,0.030000,0.008000,1.821000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,1,866270,0.030000,0.029994,2.452000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,1,149819,0.030000,0.030000,1.989000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,1,1283933,0.030000,0.029987,3.690000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,1,350878,0.030000,0.029753,2.111000,1,64,1,0
del26,67108864,402653086,128,1,349881,0.030000,0.029987,21.489000,1,64,1,0
del26,67108864,402653086,16,1,103112,0.030000,0.027502,19.699000,1,64,1,0
del26,67108864,402653086,2,1,17139,0.030000,0.018878,19.826000,1,64,1,0
del26,67108864,402653086,32,1,159468,0.030000,0.029838,19.882000,1,64,1,0
del26,67108864,402653086,4,1,33824,0.030000,0.024167,19.344000,1,64,1,0
del26,67108864,402653086,64,1,237251,0.030000,0.029994,20.399000,1,64,1,0
del26,67108864,402653086,8,1,63504,0.030000,0.028760,19.380000,1,64,1,0
enwiki-2013,4206289,183879456,128,1,40819851,0.030000,0.029974,24.914000,1,64,1,0
enwiki-2013,4206289,183879456,16,1,26064388,0.030000,0.029997,13.136000,1,64,1,0
enwiki-2013,4206289,183879456,2,1,9767341,0.030000,0.015477,5.347000,1,64,1,0
enwiki-2013,4206289,183879456,32,1,31124867,0.030000,0.029997,18.874000,1,64,1,0
enwiki-2013,4206289,183879456,4,1,16538151,0.030000,0.030000,8.738000,1,64,1,0
enwiki-2013,4206289,183879456,64,1,36000859,0.030000,0.029989,22.244000,1,64,1,0
enwiki-2013,4206289,183879456,8,1,21307379,0.030000,0.029999,10.430000,1,64,1,0
eu-2005,862664,32276936,128,1,3145566,0.030000,0.029970,2.229000,1,64,1,0
eu-2005,862664,32276936,16,1,276899,0.030000,0.029990,0.832000,1,64,1,0
eu-2005,862664,32276936,2,1,20133,0.030000,0.029998,0.509000,1,64,1,0
eu-2005,862664,32276936,32,1,861969,0.030000,0.029971,1.326000,1,64,1,0
eu-2005,862664,32276936,4,1,70395,0.030000,0.029986,0.501000,1,64,1,0
eu-2005,862664,32276936,64,1,1834883,0.030000,0.029970,1.651000,1,64,1,0
eu-2005,862664,32276936,8,1,165028,0.030000,0.029017,0.536000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,1,61434,0.030000,0.029997,5.040000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,1,17519,0.030000,0.029995,4.438000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,1,1777,0.030000,0.005808,4.380000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,1,27339,0.030000,0.029895,4.386000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,1,5993,0.030000,0.010010,4.265000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,1,41459,0.030000,0.029997,4.607000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,1,10506,0.030000,0.030000,4.442000,1,64,1,0
in-2004,1382906,27182946,128,1,108112,0.030000,0.029989,1.064000,1,64,1,0
in-2004,1382906,27182946,16,1,18485,0.030000,0.029989,0.598000,1,64,1,0
in-2004,1382906,27182946,2,1,3150,0.030000,0.023617,0.321000,1,64,1,0
in-2004,1382906,27182946,32,1,23198,0.030000,0.029989,0.547000,1,64,1,0
in-2004,1382906,27182946,4,1,7565,0.030000,0.029977,0.354000,1,64,1,0
in-2004,1382906,27182946,64,1,36400,0.030000,0.029989,1.070000,1,64,1,0
in-2004,1382906,27182946,8,1,12415,0.030000,0.029289,0.379000,1,64,1,0
nlpkkt240,27993600,746478752,128,1,13014554,0.030000,0.030000,10.748000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,5193972,0.030000,0.029961,8.242000,1,64,1,0
nlpkkt240,27993600,746478752,2,1,1147186,0.030000,0.021178,7.839000,1,64,1,0
nlpkkt240,27993600,746478752,32,1,7220154,0.030000,0.029987,9.221000,1,64,1,0
nlpkkt240,27993600,746478752,4,1,2228406,0.030000,0.027712,7.925000,1,64,1,0
nlpkkt240,27993600,746478752,64,1,9803151,0.030000,0.030000,10.270000,1,64,1,0
nlpkkt240,27993600,746478752,8,1,3359901,0.030000,0.029975,8.104000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,1,621621,0.030000,0.029943,1.358000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,1,205324,0.030000,0.029996,0.760000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,1,10426,0.030000,0.011611,0.333000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,1,316012,0.030000,0.029989,0.976000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,1,31963,0.030000,0.026826,0.333000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,1,459485,0.030000,0.029974,1.213000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,1,118693,0.030000,0.029996,0.770000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,1,767190,0.030000,0.029999,8.089000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,1,225785,0.030000,0.029967,8.205000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,1,38031,0.030000,0.011402,6.161000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,1,349824,0.030000,0.029765,6.240000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,1,74049,0.030000,0.027058,6.254000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,1,525625,0.030000,0.029969,6.439000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,1,137640,0.030000,0.029670,6.220000,1,64,1,0
sk-2005,50636151,3620126660,128,1,69372346,0.030000,0.029998,86.071000,1,64,1,0
sk-2005,50636151,3620126660,16,1,13519997,0.030000,0.029157,35.619000,1,64,1,0
sk-2005,50636151,3620126660,2,1,2682659,0.030000,0.010211,27.044000,1,64,1,0
sk-2005,50636151,3620126660,32,1,25362815,0.030000,0.030000,41.438000,1,64,1,0
sk-2005,50636151,3620126660,4,1,5363220,0.030000,0.027525,26.854000,1,64,1,0
sk-2005,50636151,3620126660,64,1,41515122,0.030000,0.029999,50.781000,1,64,1,0
sk-2005,50636151,3620126660,8,1,7455118,0.030000,0.027239,28.803000,1,64,1,0
uk-2002,18520343,523574516,128,1,2078196,0.030000,0.029995,4.765000,1,64,1,0
uk-2002,18520343,523574516,16,1,1374564,0.030000,0.029997,3.968000,1,64,1,0
uk-2002,18520343,523574516,2,1,248821,0.030000,0.029478,3.458000,1,64,1,0
uk-2002,18520343,523574516,32,1,1597809,0.030000,0.029853,3.837000,1,64,1,0
uk-2002,18520343,523574516,4,1,700640,0.030000,0.029535,3.385000,1,64,1,0
uk-2002,18520343,523574516,64,1,1768947,0.030000,0.029995,4.084000,1,64,1,0
uk-2002,18520343,523574516,8,1,1058318,0.030000,0.029994,3.517000,1,64,1,0
uk-2007-05,105896435,6603753128,128,1,6459442,0.030000,0.029999,44.873000,1,64,1,0
uk-2007-05,105896435,6603753128,16,1,3636432,0.030000,0.029752,29.266000,1,64,1,0
uk-2007-05,105896435,6603753128,2,1,816191,0.030000,0.027525,28.978000,1,64,1,0
uk-2007-05,105896435,6603753128,32,1,4652418,0.030000,0.030000,32.797000,1,64,1,0
uk-2007-05,105896435,6603753128,4,1,1904240,0.030000,0.025107,29.186000,1,64,1,0
uk-2007-05,105896435,6603753128,64,1,5478968,0.030000,0.029987,33.940000,1,64,1,0
uk-2007-05,105896435,6603753128,8,1,2852924,0.030000,0.029931,29.051000,1,64,1,0
youtube,1134890,5975246,128,1,1108331,0.030000,0.029999,3.813000,1,64,1,0
youtube,1134890,5975246,16,1,631958,0.030000,0.029987,1.786000,1,64,1,0
youtube,1134890,5975246,2,1,169838,0.030000,0.014433,1.049000,1,64,1,0
youtube,1134890,5975246,32,1,805353,0.030000,0.029972,2.313000,1,64,1,0
youtube,1134890,5975246,4,1,321064,0.030000,0.029850,1.057000,1,64,1,0
youtube,1134890,5975246,64,1,950486,0.030000,0.029944,3.484000,1,64,1,0
youtube,1134890,5975246,8,1,470999,0.030000,0.029994,1.574000,1,64,1,0


==> experiments/quality/JETdyn.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
com-orkut.ungraph,3072627,234370166,128,1,49083529,0.030000,0.029994,62.835000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,1,27770375,0.030000,0.029999,30.042000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,1,594537,0.030000,0.007931,11.997000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,1,35410073,0.030000,0.029994,44.591000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,1,13105319,0.030000,0.029317,25.034000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,1,42229152,0.030000,0.029994,56.190000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,1,21792208,0.030000,0.029999,27.927000,1,64,1,0
del26_3d,67108864,1042545824,128,1,10540036,0.030000,0.029999,41.411000,1,64,1,0
del26_3d,67108864,1042545824,16,1,5295918,0.030000,0.030000,35.767000,1,64,1,0
del26_3d,67108864,1042545824,2,1,1486992,0.030000,0.006541,22.822000,1,64,1,0
del26_3d,67108864,1042545824,32,1,6635156,0.030000,0.030000,36.332000,1,64,1,0
del26_3d,67108864,1042545824,4,1,2800706,0.030000,0.029821,24.779000,1,64,1,0
del26_3d,67108864,1042545824,64,1,8219407,0.030000,0.030000,36.056000,1,64,1,0
del26_3d,67108864,1042545824,8,1,4074429,0.030000,0.029594,25.560000,1,64,1,0
del27_3d,134217728,2085147648,128,1,16545567,0.030000,0.030000,71.271000,1,64,1,0
del27_3d,134217728,2085147648,16,1,8434944,0.030000,0.029996,68.421000,1,64,1,0
del27_3d,134217728,2085147648,2,1,2365215,0.030000,0.002783,46.264000,1,64,1,0
del27_3d,134217728,2085147648,32,1,10562312,0.030000,0.029986,71.253000,1,64,1,0
del27_3d,134217728,2085147648,4,1,4475926,0.030000,0.029064,48.192000,1,64,1,0
del27_3d,134217728,2085147648,64,1,13135725,0.030000,0.030000,81.092000,1,64,1,0
del27_3d,134217728,2085147648,8,1,6390879,0.030000,0.029991,54.646000,1,64,1,0
del27,134217728,606413354,128,1,312858,0.030000,0.029988,22.225000,1,64,1,0
del27,134217728,606413354,16,1,109848,0.030000,0.024693,18.827000,1,64,1,0
del27,134217728,606413354,2,1,28012,0.030000,0.029566,19.217000,1,64,1,0
del27,134217728,606413354,32,1,158944,0.030000,0.029724,18.736000,1,64,1,0
del27,134217728,606413354,4,1,54931,0.030000,0.029813,19.193000,1,64,1,0
del27,134217728,606413354,64,1,222232,0.030000,0.029974,19.457000,1,64,1,0
del27,134217728,606413354,8,1,78895,0.030000,0.028502,19.361000,1,64,1,0
enwiki-2018,5616414,234488590,128,1,50238322,0.030000,0.029992,51.776000,1,64,1,0
enwiki-2018,5616414,234488590,16,1,32347849,0.030000,0.029998,33.753000,1,64,1,0
enwiki-2018,5616414,234488590,2,1,11768318,0.030000,0.029186,16.282000,1,64,1,0
enwiki-2018,5616414,234488590,32,1,38409165,0.030000,0.029998,38.491000,1,64,1,0
enwiki-2018,5616414,234488590,4,1,20546691,0.030000,0.029940,20.397000,1,64,1,0
enwiki-2018,5616414,234488590,64,1,44530533,0.030000,0.029992,47.260000,1,64,1,0
enwiki-2018,5616414,234488590,8,1,26223477,0.030000,0.029999,26.694000,1,64,1,0
europe.osm,50912018,108109320,128,1,5900,0.030000,0.027884,7.219000,1,64,1,0
europe.osm,50912018,108109320,16,1,1317,0.030000,0.029348,6.921000,1,64,1,0
europe.osm,50912018,108109320,2,1,186,0.030000,0.022464,7.046000,1,64,1,0
europe.osm,50912018,108109320,32,1,2147,0.030000,0.026303,6.902000,1,64,1,0
europe.osm,50912018,108109320,4,1,441,0.030000,0.029482,6.966000,1,64,1,0
europe.osm,50912018,108109320,64,1,3680,0.030000,0.029950,6.966000,1,64,1,0
europe.osm,50912018,108109320,8,1,750,0.030000,0.027710,7.009000,1,64,1,0
it-2004,41291318,2054949894,128,1,22381518,0.030000,0.029998,56.936000,1,64,1,0
it-2004,41291318,2054949894,16,1,3084568,0.030000,0.029784,20.650000,1,64,1,0
it-2004,41291318,2054949894,2,1,647153,0.030000,0.029017,19.095000,1,64,1,0
it-2004,41291318,2054949894,32,1,6573392,0.030000,0.029894,23.205000,1,64,1,0
it-2004,41291318,2054949894,4,1,1717547,0.030000,0.029408,20.170000,1,64,1,0
it-2004,41291318,2054949894,64,1,16650707,0.030000,0.029999,37.199000,1,64,1,0
it-2004,41291318,2054949894,8,1,2564540,0.030000,0.029459,20.009000,1,64,1,0
kmer_A2a,170372459,359883478,128,1,4703546,0.030000,0.029997,84.403000,1,64,1,0
kmer_A2a,170372459,359883478,16,1,3852682,0.030000,0.027941,86.287000,1,64,1,0
kmer_A2a,170372459,359883478,2,1,1448590,0.030000,0.000083,80.506000,1,64,1,0
kmer_A2a,170372459,359883478,32,1,4227291,0.030000,0.029926,85.224000,1,64,1,0
kmer_A2a,170372459,359883478,4,1,2446255,0.030000,0.018148,89.796000,1,64,1,0
kmer_A2a,170372459,359883478,64,1,4516938,0.030000,0.029974,84.223000,1,64,1,0
kmer_A2a,170372459,359883478,8,1,3287377,0.030000,0.029872,86.496000,1,64,1,0
kmer_P1a,138896082,296930692,128,1,3775148,0.030000,0.029972,66.309000,1,64,1,0
kmer_P1a,138896082,296930692,16,1,3214170,0.030000,0.029512,68.132000,1,64,1,0
kmer_P1a,138896082,296930692,2,1,1433626,0.030000,0.014759,68.014000,1,64,1,0
kmer_P1a,138896082,296930692,32,1,3420486,0.030000,0.029954,67.442000,1,64,1,0
kmer_P1a,138896082,296930692,4,1,2295031,0.030000,0.020218,70.244000,1,64,1,0
kmer_P1a,138896082,296930692,64,1,3627678,0.030000,0.029991,66.882000,1,64,1,0
kmer_P1a,138896082,296930692,8,1,2822356,0.030000,0.028859,68.536000,1,64,1,0
kmer_U1a,64678340,132787258,128,1,705625,0.030000,0.029727,23.980000,1,64,1,0
kmer_U1a,64678340,132787258,16,1,628296,0.030000,0.029886,24.324000,1,64,1,0
kmer_U1a,64678340,132787258,2,1,292803,0.030000,0.008602,26.455000,1,64,1,0
kmer_U1a,64678340,132787258,32,1,666712,0.030000,0.029871,23.902000,1,64,1,0
kmer_U1a,64678340,132787258,4,1,465933,0.030000,0.023255,25.769000,1,64,1,0
kmer_U1a,64678340,132787258,64,1,690688,0.030000,0.029906,23.935000,1,64,1,0
kmer_U1a,64678340,132787258,8,1,569775,0.030000,0.029780,25.058000,1,64,1,0
kmer_V1r,214004392,465409664,128,1,11229662,0.030000,0.029991,119.142000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,9345359,0.030000,0.025256,122.480000,1,64,1,0
kmer_V1r,214004392,465409664,2,1,3207377,0.030000,0.010938,113.358000,1,64,1,0
kmer_V1r,214004392,465409664,32,1,10228810,0.030000,0.028204,115.037000,1,64,1,0
kmer_V1r,214004392,465409664,4,1,6055200,0.030000,0.023880,116.250000,1,64,1,0
kmer_V1r,214004392,465409664,64,1,10819083,0.030000,0.029983,122.742000,1,64,1,0
kmer_V1r,214004392,465409664,8,1,8038021,0.030000,0.029639,126.181000,1,64,1,0
rgg26_3d,67108864,755904090,128,1,3541248,0.030000,0.029978,20.260000,1,64,1,0
rgg26_3d,67108864,755904090,16,1,1380290,0.030000,0.029975,15.690000,1,64,1,0
rgg26_3d,67108864,755904090,2,1,301612,0.030000,0.017190,13.245000,1,64,1,0
rgg26_3d,67108864,755904090,32,1,1989216,0.030000,0.029973,17.852000,1,64,1,0
rgg26_3d,67108864,755904090,4,1,588397,0.030000,0.029125,14.558000,1,64,1,0
rgg26_3d,67108864,755904090,64,1,2674097,0.030000,0.030000,20.276000,1,64,1,0
rgg26_3d,67108864,755904090,8,1,888062,0.030000,0.030000,17.848000,1,64,1,0
rgg27_3d,134217728,1575628350,128,1,6105875,0.030000,0.030000,43.203000,1,64,1,0
rgg27_3d,134217728,1575628350,16,1,2355497,0.030000,0.029833,29.355000,1,64,1,0
rgg27_3d,134217728,1575628350,2,1,513032,0.030000,0.022863,29.489000,1,64,1,0
rgg27_3d,134217728,1575628350,32,1,3293325,0.030000,0.029994,36.159000,1,64,1,0
rgg27_3d,134217728,1575628350,4,1,1025729,0.030000,0.029946,28.626000,1,64,1,0
rgg27_3d,134217728,1575628350,64,1,4614365,0.030000,0.029975,39.001000,1,64,1,0
rgg27_3d,134217728,1575628350,8,1,1522626,0.030000,0.027756,26.528000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,1,1160725,0.030000,0.030000,42.833000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,341768,0.030000,0.028067,30.145000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,1,55377,0.030000,0.029758,34.745000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,1,538545,0.030000,0.029931,28.556000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,1,112058,0.030000,0.025111,28.316000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,1,792775,0.030000,0.029999,36.849000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,1,209580,0.030000,0.029978,29.347000,1,64,1,0
twitter-2010,41652230,2405026092,128,1,719304798,0.030000,0.029999,1612.489000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,473764404,0.030000,0.030000,1181.708000,1,64,1,0
twitter-2010,41652230,2405026092,2,1,87229814,0.030000,0.028957,586.832000,1,64,1,0
twitter-2010,41652230,2405026092,32,1,577276828,0.030000,0.029999,1686.536000,1,64,1,0
twitter-2010,41652230,2405026092,4,1,241764449,0.030000,0.030000,934.274000,1,64,1,0
twitter-2010,41652230,2405026092,64,1,645007037,0.030000,0.029999,1513.066000,1,64,1,0
twitter-2010,41652230,2405026092,8,1,394148222,0.030000,0.030000,1208.094000,1,64,1,0
uk-2005,39459923,1566054250,128,1,58425663,0.030000,0.029999,120.314000,1,64,1,0
uk-2005,39459923,1566054250,16,1,3188411,0.030000,0.029667,20.064000,1,64,1,0
uk-2005,39459923,1566054250,2,1,944413,0.030000,0.029311,19.967000,1,64,1,0
uk-2005,39459923,1566054250,32,1,22455099,0.030000,0.029999,70.559000,1,64,1,0
uk-2005,39459923,1566054250,4,1,1819605,0.030000,0.028657,19.919000,1,64,1,0
uk-2005,39459923,1566054250,64,1,46068265,0.030000,0.029999,107.833000,1,64,1,0
uk-2005,39459923,1566054250,8,1,2598398,0.030000,0.030000,22.675000,1,64,1,0
webbase-2001,118142143,1709619522,128,1,12088203,0.030000,0.029993,46.895000,1,64,1,0
webbase-2001,118142143,1709619522,16,1,8805254,0.030000,0.029358,39.717000,1,64,1,0
webbase-2001,118142143,1709619522,2,1,1661540,0.030000,0.020349,34.926000,1,64,1,0
webbase-2001,118142143,1709619522,32,1,9983539,0.030000,0.029993,41.511000,1,64,1,0
webbase-2001,118142143,1709619522,4,1,4825765,0.030000,0.029579,37.583000,1,64,1,0
webbase-2001,118142143,1709619522,64,1,11026346,0.030000,0.029975,42.781000,1,64,1,0
webbase-2001,118142143,1709619522,8,1,6971211,0.030000,0.029806,41.484000,1,64,1,0
amazon,400727,4699738,128,1,327143,0.030000,0.029703,1.320000,1,64,1,0
amazon,400727,4699738,16,1,174731,0.030000,0.029865,0.750000,1,64,1,0
amazon,400727,4699738,2,1,43450,0.030000,0.029951,0.533000,1,64,1,0
amazon,400727,4699738,32,1,221308,0.030000,0.029945,0.872000,1,64,1,0
amazon,400727,4699738,4,1,87856,0.030000,0.029926,0.647000,1,64,1,0
amazon,400727,4699738,64,1,272925,0.030000,0.029863,1.044000,1,64,1,0
amazon,400727,4699738,8,1,129507,0.030000,0.029945,0.812000,1,64,1,0
arabic-2005,22744077,1107806146,128,1,8918089,0.030000,0.029996,31.893000,1,64,1,0
arabic-2005,22744077,1107806146,16,1,1607930,0.030000,0.029999,11.718000,1,64,1,0
arabic-2005,22744077,1107806146,2,1,296876,0.030000,0.029720,9.958000,1,64,1,0
arabic-2005,22744077,1107806146,32,1,2164099,0.030000,0.029996,12.321000,1,64,1,0
arabic-2005,22744077,1107806146,4,1,653239,0.030000,0.029046,10.299000,1,64,1,0
arabic-2005,22744077,1107806146,64,1,4423698,0.030000,0.029934,21.794000,1,64,1,0
arabic-2005,22744077,1107806146,8,1,1148617,0.030000,0.029790,11.095000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,1,1698520,0.030000,0.029987,7.167000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,1,604346,0.030000,0.029997,5.228000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,1,47930,0.030000,0.030000,2.435000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,1,854377,0.030000,0.029994,4.803000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,1,149441,0.030000,0.030000,4.309000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,1,1252558,0.030000,0.029987,7.575000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,1,340260,0.030000,0.029999,4.328000,1,64,1,0
del26,67108864,402653086,128,1,326933,0.030000,0.029999,35.217000,1,64,1,0
del26,67108864,402653086,16,1,95822,0.030000,0.027245,31.475000,1,64,1,0
del26,67108864,402653086,2,1,16038,0.030000,0.019310,34.020000,1,64,1,0
del26,67108864,402653086,32,1,148091,0.030000,0.029521,33.660000,1,64,1,0
del26,67108864,402653086,4,1,31144,0.030000,0.025960,33.091000,1,64,1,0
del26,67108864,402653086,64,1,219974,0.030000,0.029996,40.101000,1,64,1,0
del26,67108864,402653086,8,1,58705,0.030000,0.028303,32.840000,1,64,1,0
enwiki-2013,4206289,183879456,128,1,40795469,0.030000,0.029974,45.704000,1,64,1,0
enwiki-2013,4206289,183879456,16,1,25943141,0.030000,0.029997,28.624000,1,64,1,0
enwiki-2013,4206289,183879456,2,1,9715984,0.030000,0.029985,10.519000,1,64,1,0
enwiki-2013,4206289,183879456,32,1,31039557,0.030000,0.029997,38.397000,1,64,1,0
enwiki-2013,4206289,183879456,4,1,16459987,0.030000,0.030000,17.368000,1,64,1,0
enwiki-2013,4206289,183879456,64,1,36054703,0.030000,0.029989,34.257000,1,64,1,0
enwiki-2013,4206289,183879456,8,1,21248587,0.030000,0.029999,25.372000,1,64,1,0
eu-2005,862664,32276936,128,1,3086558,0.030000,0.029970,6.706000,1,64,1,0
eu-2005,862664,32276936,16,1,267857,0.030000,0.029990,1.286000,1,64,1,0
eu-2005,862664,32276936,2,1,20100,0.030000,0.029998,0.673000,1,64,1,0
eu-2005,862664,32276936,32,1,837124,0.030000,0.029971,2.749000,1,64,1,0
eu-2005,862664,32276936,4,1,69101,0.030000,0.029996,0.753000,1,64,1,0
eu-2005,862664,32276936,64,1,1776135,0.030000,0.029970,4.507000,1,64,1,0
eu-2005,862664,32276936,8,1,162330,0.030000,0.028081,0.716000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,1,60552,0.030000,0.029983,6.227000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,1,17220,0.030000,0.028772,5.731000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,1,1740,0.030000,0.011671,5.737000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,1,26819,0.030000,0.028939,5.738000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,1,5925,0.030000,0.028267,5.765000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,1,40706,0.030000,0.029888,6.035000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,1,10306,0.030000,0.029987,5.876000,1,64,1,0
in-2004,1382906,27182946,128,1,107832,0.030000,0.029989,1.579000,1,64,1,0
in-2004,1382906,27182946,16,1,18581,0.030000,0.029989,0.841000,1,64,1,0
in-2004,1382906,27182946,2,1,3137,0.030000,0.023626,0.493000,1,64,1,0
in-2004,1382906,27182946,32,1,23107,0.030000,0.029989,0.825000,1,64,1,0
in-2004,1382906,27182946,4,1,7497,0.030000,0.029191,0.501000,1,64,1,0
in-2004,1382906,27182946,64,1,35748,0.030000,0.029989,1.281000,1,64,1,0
in-2004,1382906,27182946,8,1,12327,0.030000,0.029474,0.533000,1,64,1,0
nlpkkt240,27993600,746478752,128,1,11917917,0.030000,0.030000,37.143000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,4835860,0.030000,0.030000,22.257000,1,64,1,0
nlpkkt240,27993600,746478752,2,1,1062032,0.030000,0.029805,18.885000,1,64,1,0
nlpkkt240,27993600,746478752,32,1,6684652,0.030000,0.030000,25.862000,1,64,1,0
nlpkkt240,27993600,746478752,4,1,2094543,0.030000,0.025671,18.881000,1,64,1,0
nlpkkt240,27993600,746478752,64,1,8989396,0.030000,0.030000,35.792000,1,64,1,0
nlpkkt240,27993600,746478752,8,1,3157231,0.030000,0.029764,17.589000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,1,597526,0.030000,0.029943,2.116000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,1,201609,0.030000,0.029892,1.249000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,1,10022,0.030000,0.026587,0.599000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,1,309171,0.030000,0.029989,1.538000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,1,30613,0.030000,0.026007,0.646000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,1,439209,0.030000,0.029974,2.241000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,1,116531,0.030000,0.029996,1.230000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,1,751701,0.030000,0.029997,19.898000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,1,218352,0.030000,0.029895,13.557000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,1,37128,0.030000,0.010001,15.006000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,1,341662,0.030000,0.029757,13.568000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,1,71858,0.030000,0.028139,13.532000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,1,515386,0.030000,0.029721,13.612000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,1,133794,0.030000,0.029955,20.950000,1,64,1,0
sk-2005,50636151,3620126660,128,1,69053211,0.030000,0.029998,140.289000,1,64,1,0
sk-2005,50636151,3620126660,16,1,14119321,0.030000,0.030000,78.604000,1,64,1,0
sk-2005,50636151,3620126660,2,1,2689649,0.030000,0.007171,43.486000,1,64,1,0
sk-2005,50636151,3620126660,32,1,24996661,0.030000,0.030000,82.281000,1,64,1,0
sk-2005,50636151,3620126660,4,1,5324240,0.030000,0.029319,44.515000,1,64,1,0
sk-2005,50636151,3620126660,64,1,41102875,0.030000,0.029999,95.924000,1,64,1,0
sk-2005,50636151,3620126660,8,1,7331247,0.030000,0.029977,44.660000,1,64,1,0
uk-2002,18520343,523574516,128,1,2065352,0.030000,0.029995,9.262000,1,64,1,0
uk-2002,18520343,523574516,16,1,1363426,0.030000,0.029999,7.400000,1,64,1,0
uk-2002,18520343,523574516,2,1,244685,0.030000,0.024857,6.339000,1,64,1,0
uk-2002,18520343,523574516,32,1,1593524,0.030000,0.029897,6.522000,1,64,1,0
uk-2002,18520343,523574516,4,1,693509,0.030000,0.029540,6.347000,1,64,1,0
uk-2002,18520343,523574516,64,1,1762918,0.030000,0.029974,6.939000,1,64,1,0
uk-2002,18520343,523574516,8,1,1032380,0.030000,0.029899,6.544000,1,64,1,0
uk-2007-05,105896435,6603753128,128,1,6416709,0.030000,0.029999,84.567000,1,64,1,0
uk-2007-05,105896435,6603753128,16,1,3607033,0.030000,0.029635,53.412000,1,64,1,0
uk-2007-05,105896435,6603753128,2,1,803370,0.030000,0.029794,51.893000,1,64,1,0
uk-2007-05,105896435,6603753128,32,1,4589256,0.030000,0.029956,56.674000,1,64,1,0
uk-2007-05,105896435,6603753128,4,1,1861942,0.030000,0.029552,57.516000,1,64,1,0
uk-2007-05,105896435,6603753128,64,1,5448676,0.030000,0.029991,61.702000,1,64,1,0
uk-2007-05,105896435,6603753128,8,1,2817612,0.030000,0.029701,52.698000,1,64,1,0
youtube,1134890,5975246,128,1,1094356,0.030000,0.029999,5.971000,1,64,1,0
youtube,1134890,5975246,16,1,626031,0.030000,0.029987,3.157000,1,64,1,0
youtube,1134890,5975246,2,1,167813,0.030000,0.016379,1.488000,1,64,1,0
youtube,1134890,5975246,32,1,795192,0.030000,0.029972,4.894000,1,64,1,0
youtube,1134890,5975246,4,1,317139,0.030000,0.029955,1.990000,1,64,1,0
youtube,1134890,5975246,64,1,940892,0.030000,0.029944,5.717000,1,64,1,0
youtube,1134890,5975246,8,1,465306,0.030000,0.029994,3.396000,1,64,1,0


==> experiments/quality/KaMinPar.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
com-orkut.ungraph,3072441,234370166,1048576,1,114729196,0.030000,0.000000,18.760000,1,64,1,0
com-orkut.ungraph,3072441,234370166,128,1,50979328,0.030000,0.029994,5.655000,1,64,1,0
com-orkut.ungraph,3072441,234370166,131072,1,105295579,0.030000,0.000000,12.875000,1,64,1,0
com-orkut.ungraph,3072441,234370166,16384,1,89099696,0.030000,0.026596,9.116000,1,64,1,0
com-orkut.ungraph,3072441,234370166,16,1,30885719,0.030000,0.029999,3.192000,1,64,1,0
com-orkut.ungraph,3072441,234370166,2048,1,73886467,0.030000,0.029980,7.873000,1,64,1,0
com-orkut.ungraph,3072441,234370166,2,1,612918,0.030000,0.024396,1.773000,1,64,1,0
com-orkut.ungraph,3072441,234370166,32,1,38792904,0.030000,0.029994,3.526000,1,64,1,0
com-orkut.ungraph,3072441,234370166,4,1,16650546,0.030000,0.029999,2.373000,1,64,1,0
com-orkut.ungraph,3072441,234370166,64,1,44648195,0.030000,0.029994,4.913000,1,64,1,0
com-orkut.ungraph,3072441,234370166,8,1,25106187,0.030000,0.029996,2.856000,1,64,1,0
com-orkut.ungraph,3072441,234370166,1048576,2,114733312,0.030000,0.000000,18.531000,1,64,1,0
com-orkut.ungraph,3072441,234370166,128,2,50689105,0.030000,0.029994,5.669000,1,64,1,0
com-orkut.ungraph,3072441,234370166,131072,2,105279320,0.030000,0.000000,12.743000,1,64,1,0
com-orkut.ungraph,3072441,234370166,16384,2,89113314,0.030000,0.026596,9.074000,1,64,1,0
com-orkut.ungraph,3072441,234370166,16,2,30897070,0.030000,0.029999,3.333000,1,64,1,0
com-orkut.ungraph,3072441,234370166,2048,2,73766362,0.030000,0.029980,7.792000,1,64,1,0
com-orkut.ungraph,3072441,234370166,2,2,613087,0.030000,0.024509,1.872000,1,64,1,0
com-orkut.ungraph,3072441,234370166,32,2,39072068,0.030000,0.029994,3.532000,1,64,1,0
com-orkut.ungraph,3072441,234370166,4,2,16129006,0.030000,0.029998,2.338000,1,64,1,0
com-orkut.ungraph,3072441,234370166,64,2,44426918,0.030000,0.029994,4.870000,1,64,1,0
com-orkut.ungraph,3072441,234370166,8,2,25393450,0.030000,0.029999,2.984000,1,64,1,0
com-orkut.ungraph,3072441,234370166,1048576,3,114726765,0.030000,0.000000,18.279000,1,64,1,0
com-orkut.ungraph,3072441,234370166,128,3,50985747,0.030000,0.029994,5.816000,1,64,1,0
com-orkut.ungraph,3072441,234370166,131072,3,105245833,0.030000,0.000000,12.989000,1,64,1,0
com-orkut.ungraph,3072441,234370166,16384,3,89066991,0.030000,0.026596,9.513000,1,64,1,0
com-orkut.ungraph,3072441,234370166,16,3,30409391,0.030000,0.029999,3.250000,1,64,1,0
com-orkut.ungraph,3072441,234370166,2048,3,73809986,0.030000,0.029980,7.686000,1,64,1,0
com-orkut.ungraph,3072441,234370166,2,3,612857,0.030000,0.024762,1.803000,1,64,1,0
com-orkut.ungraph,3072441,234370166,32,3,39298901,0.030000,0.029994,3.580000,1,64,1,0
com-orkut.ungraph,3072441,234370166,4,3,16115842,0.030000,0.029999,2.444000,1,64,1,0
com-orkut.ungraph,3072441,234370166,64,3,44318487,0.030000,0.029994,4.963000,1,64,1,0
com-orkut.ungraph,3072441,234370166,8,3,25109875,0.030000,0.029999,2.897000,1,64,1,0
com-orkut.ungraph,3072441,234370166,1048576,4,114730296,0.030000,0.000000,18.773000,1,64,1,0
com-orkut.ungraph,3072441,234370166,128,4,50692658,0.030000,0.029994,5.795000,1,64,1,0
com-orkut.ungraph,3072441,234370166,131072,4,105264275,0.030000,0.000000,12.620000,1,64,1,0
com-orkut.ungraph,3072441,234370166,16384,4,89087829,0.030000,0.026596,9.534000,1,64,1,0
com-orkut.ungraph,3072441,234370166,16,4,30482513,0.030000,0.029999,3.670000,1,64,1,0
com-orkut.ungraph,3072441,234370166,2048,4,73845146,0.030000,0.029980,7.851000,1,64,1,0
com-orkut.ungraph,3072441,234370166,2,4,763655,0.030000,0.029998,1.858000,1,64,1,0
com-orkut.ungraph,3072441,234370166,32,4,39042468,0.030000,0.029994,3.559000,1,64,1,0
com-orkut.ungraph,3072441,234370166,4,4,15938280,0.030000,0.029999,2.402000,1,64,1,0
com-orkut.ungraph,3072441,234370166,64,4,44057051,0.030000,0.029994,4.925000,1,64,1,0
com-orkut.ungraph,3072441,234370166,8,4,25373019,0.030000,0.029999,2.846000,1,64,1,0
com-orkut.ungraph,3072441,234370166,1048576,5,114730430,0.030000,0.000000,18.458000,1,64,1,0
com-orkut.ungraph,3072441,234370166,128,5,51340701,0.030000,0.029994,5.706000,1,64,1,0
com-orkut.ungraph,3072441,234370166,131072,5,105283362,0.030000,0.000000,12.825000,1,64,1,0
com-orkut.ungraph,3072441,234370166,16384,5,89086622,0.030000,0.026596,9.023000,1,64,1,0
com-orkut.ungraph,3072441,234370166,16,5,30529601,0.030000,0.029999,3.247000,1,64,1,0
com-orkut.ungraph,3072441,234370166,2048,5,73857025,0.030000,0.029980,8.012000,1,64,1,0
com-orkut.ungraph,3072441,234370166,2,5,612939,0.030000,0.024307,1.838000,1,64,1,0
com-orkut.ungraph,3072441,234370166,32,5,39358820,0.030000,0.029994,3.649000,1,64,1,0
com-orkut.ungraph,3072441,234370166,4,5,15647355,0.030000,0.029998,2.488000,1,64,1,0
com-orkut.ungraph,3072441,234370166,64,5,44708567,0.030000,0.029973,4.666000,1,64,1,0
com-orkut.ungraph,3072441,234370166,8,5,25449361,0.030000,0.029999,2.895000,1,64,1,0
del26_3d,67108864,1042545824,1048576,1,198351753,0.030000,0.015625,41.949000,1,64,1,0
del26_3d,67108864,1042545824,128,1,12724395,0.030000,0.022163,4.692000,1,64,1,0
del26_3d,67108864,1042545824,131072,1,104276331,0.030000,0.029297,15.701000,1,64,1,0
del26_3d,67108864,1042545824,16384,1,56091770,0.030000,0.028320,8.578000,1,64,1,0
del26_3d,67108864,1042545824,16,1,6771253,0.030000,0.023547,4.705000,1,64,1,0
del26_3d,67108864,1042545824,2048,1,30051764,0.030000,0.024841,5.152000,1,64,1,0
del26_3d,67108864,1042545824,2,1,1820239,0.030000,0.001772,4.331000,1,64,1,0
del26_3d,67108864,1042545824,32,1,8323537,0.030000,0.020300,4.681000,1,64,1,0
del26_3d,67108864,1042545824,4,1,3520246,0.030000,0.025746,4.503000,1,64,1,0
del26_3d,67108864,1042545824,64,1,10277015,0.030000,0.022992,4.578000,1,64,1,0
del26_3d,67108864,1042545824,8,1,5081629,0.030000,0.023239,4.608000,1,64,1,0
del26_3d,67108864,1042545824,1048576,2,199636050,0.030000,0.015625,42.052000,1,64,1,0
del26_3d,67108864,1042545824,128,2,12754280,0.030000,0.022051,4.806000,1,64,1,0
del26_3d,67108864,1042545824,131072,2,104331796,0.030000,0.029297,15.883000,1,64,1,0
del26_3d,67108864,1042545824,16384,2,56094728,0.030000,0.029297,8.627000,1,64,1,0
del26_3d,67108864,1042545824,16,2,6748799,0.030000,0.027234,4.689000,1,64,1,0
del26_3d,67108864,1042545824,2048,2,29999440,0.030000,0.018555,5.147000,1,64,1,0
del26_3d,67108864,1042545824,2,2,1867083,0.030000,0.000000,4.389000,1,64,1,0
del26_3d,67108864,1042545824,32,2,8263643,0.030000,0.020974,4.636000,1,64,1,0
del26_3d,67108864,1042545824,4,2,3573515,0.030000,0.022335,4.447000,1,64,1,0
del26_3d,67108864,1042545824,64,2,10210052,0.030000,0.020604,4.642000,1,64,1,0
del26_3d,67108864,1042545824,8,2,5180991,0.030000,0.022597,4.489000,1,64,1,0
del26_3d,67108864,1042545824,1048576,3,199911117,0.030000,0.015625,41.999000,1,64,1,0
del26_3d,67108864,1042545824,128,3,12785054,0.030000,0.020079,4.768000,1,64,1,0
del26_3d,67108864,1042545824,131072,3,104384952,0.030000,0.027344,15.910000,1,64,1,0
del26_3d,67108864,1042545824,16384,3,56296196,0.030000,0.029541,8.622000,1,64,1,0
del26_3d,67108864,1042545824,16,3,6602845,0.030000,0.023586,4.643000,1,64,1,0
del26_3d,67108864,1042545824,2048,3,30050386,0.030000,0.017792,5.059000,1,64,1,0
del26_3d,67108864,1042545824,2,3,1849308,0.030000,0.000048,4.384000,1,64,1,0
del26_3d,67108864,1042545824,32,3,8300515,0.030000,0.024946,4.692000,1,64,1,0
del26_3d,67108864,1042545824,4,3,3625395,0.030000,0.024325,4.434000,1,64,1,0
del26_3d,67108864,1042545824,64,3,10243006,0.030000,0.019876,4.601000,1,64,1,0
del26_3d,67108864,1042545824,8,3,5097248,0.030000,0.024678,4.593000,1,64,1,0
del26_3d,67108864,1042545824,1048576,4,199263245,0.030000,0.015625,41.883000,1,64,1,0
del26_3d,67108864,1042545824,128,4,12770781,0.030000,0.019358,4.693000,1,64,1,0
del26_3d,67108864,1042545824,131072,4,104280159,0.030000,0.029297,15.668000,1,64,1,0
del26_3d,67108864,1042545824,16384,4,56075175,0.030000,0.029541,8.665000,1,64,1,0
del26_3d,67108864,1042545824,16,4,6719581,0.030000,0.015497,4.648000,1,64,1,0
del26_3d,67108864,1042545824,2048,4,29998044,0.030000,0.014893,5.122000,1,64,1,0
del26_3d,67108864,1042545824,2,4,1821462,0.030000,0.000040,4.336000,1,64,1,0
del26_3d,67108864,1042545824,32,4,8297834,0.030000,0.023859,4.648000,1,64,1,0
del26_3d,67108864,1042545824,4,4,3522385,0.030000,0.006017,4.464000,1,64,1,0
del26_3d,67108864,1042545824,64,4,10312184,0.030000,0.024070,4.635000,1,64,1,0
del26_3d,67108864,1042545824,8,4,5160742,0.030000,0.024479,4.528000,1,64,1,0
del26_3d,67108864,1042545824,1048576,5,198558319,0.030000,0.015625,41.760000,1,64,1,0
del26_3d,67108864,1042545824,128,5,12772728,0.030000,0.020313,4.788000,1,64,1,0
del26_3d,67108864,1042545824,131072,5,104372917,0.030000,0.027344,15.762000,1,64,1,0
del26_3d,67108864,1042545824,16384,5,56128666,0.030000,0.027344,8.589000,1,64,1,0
del26_3d,67108864,1042545824,16,5,6554342,0.030000,0.024064,4.554000,1,64,1,0
del26_3d,67108864,1042545824,2048,5,29991880,0.030000,0.019134,5.023000,1,64,1,0
del26_3d,67108864,1042545824,2,5,1835386,0.030000,0.026875,4.276000,1,64,1,0
del26_3d,67108864,1042545824,32,5,8315331,0.030000,0.019511,4.612000,1,64,1,0
del26_3d,67108864,1042545824,4,5,3612126,0.030000,0.028057,4.395000,1,64,1,0
del26_3d,67108864,1042545824,64,5,10388980,0.030000,0.026044,4.727000,1,64,1,0
del26_3d,67108864,1042545824,8,5,5297190,0.030000,0.022703,4.429000,1,64,1,0
del27_3d,134217728,2085147648,1048576,1,319406272,0.030000,0.023438,55.196000,1,64,1,0
del27_3d,134217728,2085147648,128,1,20500982,0.030000,0.020406,8.430000,1,64,1,0
del27_3d,134217728,2085147648,131072,1,170227650,0.030000,0.028320,22.065000,1,64,1,0
del27_3d,134217728,2085147648,16384,1,90850727,0.030000,0.024780,14.021000,1,64,1,0
del27_3d,134217728,2085147648,16,1,10816262,0.030000,0.023577,8.394000,1,64,1,0
del27_3d,134217728,2085147648,2048,1,48386175,0.030000,0.015533,9.064000,1,64,1,0
del27_3d,134217728,2085147648,2,1,2964585,0.030000,0.023874,8.131000,1,64,1,0
del27_3d,134217728,2085147648,32,1,13714945,0.030000,0.024235,8.510000,1,64,1,0
del27_3d,134217728,2085147648,4,1,5588926,0.030000,0.025870,8.165000,1,64,1,0
del27_3d,134217728,2085147648,64,1,16439333,0.030000,0.021633,8.487000,1,64,1,0
del27_3d,134217728,2085147648,8,1,8218616,0.030000,0.022899,8.354000,1,64,1,0
del27_3d,134217728,2085147648,1048576,2,318319580,0.030000,0.023438,55.530000,1,64,1,0
del27_3d,134217728,2085147648,128,2,20617513,0.030000,0.022771,8.420000,1,64,1,0
del27_3d,134217728,2085147648,131072,2,170221524,0.030000,0.028320,22.147000,1,64,1,0
del27_3d,134217728,2085147648,16384,2,91210438,0.030000,0.029785,14.265000,1,64,1,0
del27_3d,134217728,2085147648,16,2,10811032,0.030000,0.023091,8.515000,1,64,1,0
del27_3d,134217728,2085147648,2048,2,48468778,0.030000,0.022903,9.010000,1,64,1,0
del27_3d,134217728,2085147648,2,2,2998727,0.030000,0.009627,8.099000,1,64,1,0
del27_3d,134217728,2085147648,32,2,13504523,0.030000,0.023321,8.507000,1,64,1,0
del27_3d,134217728,2085147648,4,2,5698232,0.030000,0.025254,8.342000,1,64,1,0
del27_3d,134217728,2085147648,64,2,16385957,0.030000,0.022262,8.556000,1,64,1,0
del27_3d,134217728,2085147648,8,2,8307685,0.030000,0.025025,8.299000,1,64,1,0
del27_3d,134217728,2085147648,1048576,3,319779786,0.030000,0.023438,55.058000,1,64,1,0
del27_3d,134217728,2085147648,128,3,20657804,0.030000,0.020915,8.477000,1,64,1,0
del27_3d,134217728,2085147648,131072,3,170240062,0.030000,0.028320,22.012000,1,64,1,0
del27_3d,134217728,2085147648,16384,3,91062164,0.030000,0.027710,14.192000,1,64,1,0
del27_3d,134217728,2085147648,16,3,10795901,0.030000,0.024593,8.430000,1,64,1,0
del27_3d,134217728,2085147648,2048,3,48707592,0.030000,0.027039,9.222000,1,64,1,0
del27_3d,134217728,2085147648,2,3,2938733,0.030000,0.016531,8.099000,1,64,1,0
del27_3d,134217728,2085147648,32,3,13465102,0.030000,0.022801,8.528000,1,64,1,0
del27_3d,134217728,2085147648,4,3,5677728,0.030000,0.025015,8.200000,1,64,1,0
del27_3d,134217728,2085147648,64,3,16321603,0.030000,0.023204,8.533000,1,64,1,0
del27_3d,134217728,2085147648,8,3,8283230,0.030000,0.025190,8.414000,1,64,1,0
del27_3d,134217728,2085147648,1048576,4,318304982,0.030000,0.023438,55.417000,1,64,1,0
del27_3d,134217728,2085147648,128,4,20402379,0.030000,0.020625,8.381000,1,64,1,0
del27_3d,134217728,2085147648,131072,4,170327385,0.030000,0.028320,21.968000,1,64,1,0
del27_3d,134217728,2085147648,16384,4,91041253,0.030000,0.027344,14.119000,1,64,1,0
del27_3d,134217728,2085147648,16,4,10777041,0.030000,0.022544,8.407000,1,64,1,0
del27_3d,134217728,2085147648,2048,4,48501328,0.030000,0.016693,9.151000,1,64,1,0
del27_3d,134217728,2085147648,2,4,2958305,0.030000,0.016816,8.186000,1,64,1,0
del27_3d,134217728,2085147648,32,4,13436166,0.030000,0.023334,8.387000,1,64,1,0
del27_3d,134217728,2085147648,4,4,5707472,0.030000,0.026253,8.187000,1,64,1,0
del27_3d,134217728,2085147648,64,4,16465214,0.030000,0.026949,8.509000,1,64,1,0
del27_3d,134217728,2085147648,8,4,8350513,0.030000,0.014317,8.289000,1,64,1,0
del27_3d,134217728,2085147648,1048576,5,318660190,0.030000,0.023438,55.241000,1,64,1,0
del27_3d,134217728,2085147648,128,5,20648704,0.030000,0.020902,8.510000,1,64,1,0
del27_3d,134217728,2085147648,131072,5,170218852,0.030000,0.028320,22.132000,1,64,1,0
del27_3d,134217728,2085147648,16384,5,90971278,0.030000,0.024902,14.161000,1,64,1,0
del27_3d,134217728,2085147648,16,5,10831136,0.030000,0.024215,8.484000,1,64,1,0
del27_3d,134217728,2085147648,2048,5,48491687,0.030000,0.015442,9.019000,1,64,1,0
del27_3d,134217728,2085147648,2,5,2960426,0.030000,0.014451,8.086000,1,64,1,0
del27_3d,134217728,2085147648,32,5,13347374,0.030000,0.022562,8.516000,1,64,1,0
del27_3d,134217728,2085147648,4,5,5690047,0.030000,0.011367,8.201000,1,64,1,0
del27_3d,134217728,2085147648,64,5,16399886,0.030000,0.021361,8.523000,1,64,1,0
del27_3d,134217728,2085147648,8,5,8361560,0.030000,0.024328,8.331000,1,64,1,0
del27,134217728,606413354,1048576,1,26631884,0.030000,0.023438,35.885000,1,64,1,0
del27,134217728,606413354,128,1,333944,0.030000,0.028721,5.747000,1,64,1,0
del27,134217728,606413354,131072,1,9424787,0.030000,0.029297,12.919000,1,64,1,0
del27,134217728,606413354,16384,1,3426930,0.030000,0.027588,6.967000,1,64,1,0
del27,134217728,606413354,16,1,122332,0.030000,0.027305,5.747000,1,64,1,0
del27,134217728,606413354,2048,1,1266474,0.030000,0.027344,5.889000,1,64,1,0
del27,134217728,606413354,2,1,31143,0.030000,0.012448,5.691000,1,64,1,0
del27,134217728,606413354,32,1,173830,0.030000,0.027150,5.784000,1,64,1,0
del27,134217728,606413354,4,1,59917,0.030000,0.024477,5.736000,1,64,1,0
del27,134217728,606413354,64,1,236514,0.030000,0.028566,5.845000,1,64,1,0
del27,134217728,606413354,8,1,91195,0.030000,0.027397,5.803000,1,64,1,0
del27,134217728,606413354,1048576,2,26751186,0.030000,0.023438,35.832000,1,64,1,0
del27,134217728,606413354,128,2,338826,0.030000,0.028799,5.703000,1,64,1,0
del27,134217728,606413354,131072,2,9427032,0.030000,0.029297,12.591000,1,64,1,0
del27,134217728,606413354,16384,2,3441984,0.030000,0.029053,6.947000,1,64,1,0
del27,134217728,606413354,16,2,121127,0.030000,0.024033,5.845000,1,64,1,0
del27,134217728,606413354,2048,2,1270759,0.030000,0.027786,6.081000,1,64,1,0
del27,134217728,606413354,2,2,31301,0.030000,0.007320,5.732000,1,64,1,0
del27,134217728,606413354,32,2,175589,0.030000,0.028192,5.972000,1,64,1,0
del27,134217728,606413354,4,2,60589,0.030000,0.017986,5.656000,1,64,1,0
del27,134217728,606413354,64,2,237585,0.030000,0.027849,5.836000,1,64,1,0
del27,134217728,606413354,8,2,89465,0.030000,0.027586,5.656000,1,64,1,0
del27,134217728,606413354,1048576,3,26600658,0.030000,0.023438,35.770000,1,64,1,0
del27,134217728,606413354,128,3,336158,0.030000,0.027430,5.868000,1,64,1,0
del27,134217728,606413354,131072,3,9449271,0.030000,0.029297,12.723000,1,64,1,0
del27,134217728,606413354,16384,3,3432639,0.030000,0.027344,6.915000,1,64,1,0
del27,134217728,606413354,16,3,120415,0.030000,0.024873,5.696000,1,64,1,0
del27,134217728,606413354,2048,3,1265958,0.030000,0.027222,5.991000,1,64,1,0
del27,134217728,606413354,2,3,30826,0.030000,0.018625,5.734000,1,64,1,0
del27,134217728,606413354,32,3,172066,0.030000,0.028033,5.705000,1,64,1,0
del27,134217728,606413354,4,3,58996,0.030000,0.023899,5.935000,1,64,1,0
del27,134217728,606413354,64,3,239858,0.030000,0.028686,5.727000,1,64,1,0
del27,134217728,606413354,8,3,89720,0.030000,0.026681,5.713000,1,64,1,0
del27,134217728,606413354,1048576,4,26777338,0.030000,0.023438,35.799000,1,64,1,0
del27,134217728,606413354,128,4,335855,0.030000,0.028443,5.801000,1,64,1,0
del27,134217728,606413354,131072,4,9419239,0.030000,0.029297,12.672000,1,64,1,0
del27,134217728,606413354,16384,4,3432423,0.030000,0.027466,6.992000,1,64,1,0
del27,134217728,606413354,16,4,121850,0.030000,0.020611,5.743000,1,64,1,0
del27,134217728,606413354,2048,4,1265496,0.030000,0.027435,5.960000,1,64,1,0
del27,134217728,606413354,2,4,30832,0.030000,0.011063,5.772000,1,64,1,0
del27,134217728,606413354,32,4,173549,0.030000,0.028789,5.747000,1,64,1,0
del27,134217728,606413354,4,4,59947,0.030000,0.010841,5.774000,1,64,1,0
del27,134217728,606413354,64,4,239686,0.030000,0.028886,5.804000,1,64,1,0
del27,134217728,606413354,8,4,89970,0.030000,0.019485,5.815000,1,64,1,0
del27,134217728,606413354,1048576,5,27296294,0.030000,0.023438,34.985000,1,64,1,0
del27,134217728,606413354,128,5,337258,0.030000,0.028766,5.780000,1,64,1,0
del27,134217728,606413354,131072,5,9426660,0.030000,0.029297,12.687000,1,64,1,0
del27,134217728,606413354,16384,5,3427422,0.030000,0.027588,6.961000,1,64,1,0
del27,134217728,606413354,16,5,122300,0.030000,0.027985,5.726000,1,64,1,0
del27,134217728,606413354,2048,5,1276930,0.030000,0.029251,5.992000,1,64,1,0
del27,134217728,606413354,2,5,31434,0.030000,0.004003,5.690000,1,64,1,0
del27,134217728,606413354,32,5,171456,0.030000,0.028340,5.819000,1,64,1,0
del27,134217728,606413354,4,5,60330,0.030000,0.021909,5.663000,1,64,1,0
del27,134217728,606413354,64,5,238951,0.030000,0.028521,5.851000,1,64,1,0
del27,134217728,606413354,8,5,89900,0.030000,0.028491,5.637000,1,64,1,0
enwiki-2018,5608705,234488590,1048576,1,111973408,0.030000,0.000000,19.531000,1,64,1,0
enwiki-2018,5608705,234488590,128,1,51379642,0.030000,0.029990,5.178000,1,64,1,0
enwiki-2018,5608705,234488590,131072,1,104700955,0.030000,0.023256,12.085000,1,64,1,0
enwiki-2018,5608705,234488590,16384,1,92602789,0.030000,0.029154,8.108000,1,64,1,0
enwiki-2018,5608705,234488590,16,1,35178424,0.030000,0.029999,2.612000,1,64,1,0
enwiki-2018,5608705,234488590,2048,1,76491104,0.030000,0.029894,6.109000,1,64,1,0
enwiki-2018,5608705,234488590,2,1,12640752,0.030000,0.030000,2.249000,1,64,1,0
enwiki-2018,5608705,234488590,32,1,41149146,0.030000,0.029996,2.808000,1,64,1,0
enwiki-2018,5608705,234488590,4,1,21823186,0.030000,0.030000,2.521000,1,64,1,0
enwiki-2018,5608705,234488590,64,1,45733412,0.030000,0.029990,4.158000,1,64,1,0
enwiki-2018,5608705,234488590,8,1,29057152,0.030000,0.029998,2.443000,1,64,1,0
enwiki-2018,5608705,234488590,1048576,2,111979359,0.030000,0.000000,19.450000,1,64,1,0
enwiki-2018,5608705,234488590,128,2,51290386,0.030000,0.029990,5.199000,1,64,1,0
enwiki-2018,5608705,234488590,131072,2,104719711,0.030000,0.023256,12.268000,1,64,1,0
enwiki-2018,5608705,234488590,16384,2,92646636,0.030000,0.029154,8.198000,1,64,1,0
enwiki-2018,5608705,234488590,16,2,34788522,0.030000,0.029999,2.596000,1,64,1,0
enwiki-2018,5608705,234488590,2048,2,76617390,0.030000,0.029894,6.180000,1,64,1,0
enwiki-2018,5608705,234488590,2,2,12883663,0.030000,0.030000,2.305000,1,64,1,0
enwiki-2018,5608705,234488590,32,2,40885334,0.030000,0.029996,2.776000,1,64,1,0
enwiki-2018,5608705,234488590,4,2,21774097,0.030000,0.030000,2.511000,1,64,1,0
enwiki-2018,5608705,234488590,64,2,45638139,0.030000,0.029990,4.109000,1,64,1,0
enwiki-2018,5608705,234488590,8,2,30024029,0.030000,0.029998,2.533000,1,64,1,0
enwiki-2018,5608705,234488590,1048576,3,111972677,0.030000,0.000000,19.436000,1,64,1,0
enwiki-2018,5608705,234488590,128,3,51662968,0.030000,0.029990,5.149000,1,64,1,0
enwiki-2018,5608705,234488590,131072,3,104710931,0.030000,0.023256,12.741000,1,64,1,0
enwiki-2018,5608705,234488590,16384,3,92584896,0.030000,0.029154,7.961000,1,64,1,0
enwiki-2018,5608705,234488590,16,3,35108199,0.030000,0.029999,2.501000,1,64,1,0
enwiki-2018,5608705,234488590,2048,3,76404807,0.030000,0.029894,6.170000,1,64,1,0
enwiki-2018,5608705,234488590,2,3,12863437,0.030000,0.030000,2.184000,1,64,1,0
enwiki-2018,5608705,234488590,32,3,40684641,0.030000,0.029990,2.834000,1,64,1,0
enwiki-2018,5608705,234488590,4,3,20906314,0.030000,0.029999,2.463000,1,64,1,0
enwiki-2018,5608705,234488590,64,3,46492069,0.030000,0.029990,4.224000,1,64,1,0
enwiki-2018,5608705,234488590,8,3,28825646,0.030000,0.029999,2.441000,1,64,1,0
enwiki-2018,5608705,234488590,1048576,4,111974945,0.030000,0.000000,19.294000,1,64,1,0
enwiki-2018,5608705,234488590,128,4,51275554,0.030000,0.029990,5.088000,1,64,1,0
enwiki-2018,5608705,234488590,131072,4,104746956,0.030000,0.023256,12.678000,1,64,1,0
enwiki-2018,5608705,234488590,16384,4,92605076,0.030000,0.029154,7.990000,1,64,1,0
enwiki-2018,5608705,234488590,16,4,34948182,0.030000,0.029996,2.487000,1,64,1,0
enwiki-2018,5608705,234488590,2048,4,76436739,0.030000,0.029894,5.989000,1,64,1,0
enwiki-2018,5608705,234488590,2,4,12583761,0.030000,0.029997,2.216000,1,64,1,0
enwiki-2018,5608705,234488590,32,4,41154910,0.030000,0.029996,2.797000,1,64,1,0
enwiki-2018,5608705,234488590,4,4,21223214,0.030000,0.030000,2.429000,1,64,1,0
enwiki-2018,5608705,234488590,64,4,45692634,0.030000,0.029990,4.286000,1,64,1,0
enwiki-2018,5608705,234488590,8,4,29189449,0.030000,0.029999,2.489000,1,64,1,0
enwiki-2018,5608705,234488590,1048576,5,111975875,0.030000,0.000000,19.824000,1,64,1,0
enwiki-2018,5608705,234488590,128,5,51402840,0.030000,0.029990,5.317000,1,64,1,0
enwiki-2018,5608705,234488590,131072,5,104721076,0.030000,0.023256,12.686000,1,64,1,0
enwiki-2018,5608705,234488590,16384,5,92625287,0.030000,0.029154,8.148000,1,64,1,0
enwiki-2018,5608705,234488590,16,5,35492044,0.030000,0.029999,2.405000,1,64,1,0
enwiki-2018,5608705,234488590,2048,5,76519573,0.030000,0.029894,6.323000,1,64,1,0
enwiki-2018,5608705,234488590,2,5,13284005,0.030000,0.030000,2.338000,1,64,1,0
enwiki-2018,5608705,234488590,32,5,41244569,0.030000,0.029996,2.798000,1,64,1,0
enwiki-2018,5608705,234488590,4,5,21358676,0.030000,0.030000,2.377000,1,64,1,0
enwiki-2018,5608705,234488590,64,5,45520768,0.030000,0.029990,4.180000,1,64,1,0
enwiki-2018,5608705,234488590,8,5,30155488,0.030000,0.029999,2.449000,1,64,1,0
europe.osm,50912018,108109320,1048576,1,2589705,0.030000,0.020408,17.727000,1,64,1,0
europe.osm,50912018,108109320,128,1,5916,0.030000,0.028317,2.512000,1,64,1,0
europe.osm,50912018,108109320,131072,1,570243,0.030000,0.028278,6.947000,1,64,1,0
europe.osm,50912018,108109320,16384,1,141798,0.030000,0.027671,3.857000,1,64,1,0
europe.osm,50912018,108109320,16,1,1343,0.030000,0.026179,2.500000,1,64,1,0
europe.osm,50912018,108109320,2048,1,37665,0.030000,0.027192,2.578000,1,64,1,0
europe.osm,50912018,108109320,2,1,176,0.030000,0.027294,2.426000,1,64,1,0
europe.osm,50912018,108109320,32,1,2216,0.030000,0.026744,2.429000,1,64,1,0
europe.osm,50912018,108109320,4,1,427,0.030000,0.017718,2.404000,1,64,1,0
europe.osm,50912018,108109320,64,1,3614,0.030000,0.026277,2.479000,1,64,1,0
europe.osm,50912018,108109320,8,1,752,0.030000,0.026190,2.381000,1,64,1,0
europe.osm,50912018,108109320,1048576,2,2597497,0.030000,0.020408,17.327000,1,64,1,0
europe.osm,50912018,108109320,128,2,5756,0.030000,0.027273,2.597000,1,64,1,0
europe.osm,50912018,108109320,131072,2,569462,0.030000,0.028278,6.927000,1,64,1,0
europe.osm,50912018,108109320,16384,2,141300,0.030000,0.027992,3.959000,1,64,1,0
europe.osm,50912018,108109320,16,2,1390,0.030000,0.025885,2.451000,1,64,1,0
europe.osm,50912018,108109320,2048,2,37725,0.030000,0.026589,2.683000,1,64,1,0
europe.osm,50912018,108109320,2,2,174,0.030000,0.028495,2.411000,1,64,1,0
europe.osm,50912018,108109320,32,2,2197,0.030000,0.026999,2.461000,1,64,1,0
europe.osm,50912018,108109320,4,2,397,0.030000,0.026784,2.397000,1,64,1,0
europe.osm,50912018,108109320,64,2,3668,0.030000,0.026163,2.507000,1,64,1,0
europe.osm,50912018,108109320,8,2,754,0.030000,0.025238,2.460000,1,64,1,0
europe.osm,50912018,108109320,1048576,3,2557114,0.030000,0.020408,17.359000,1,64,1,0
europe.osm,50912018,108109320,128,3,5902,0.030000,0.025974,2.527000,1,64,1,0
europe.osm,50912018,108109320,131072,3,573689,0.030000,0.028278,6.912000,1,64,1,0
europe.osm,50912018,108109320,16384,3,145660,0.030000,0.028636,3.779000,1,64,1,0
europe.osm,50912018,108109320,16,3,1318,0.030000,0.023775,2.433000,1,64,1,0
europe.osm,50912018,108109320,2048,3,37010,0.030000,0.027554,2.792000,1,64,1,0
europe.osm,50912018,108109320,2,3,176,0.030000,0.013324,2.506000,1,64,1,0
europe.osm,50912018,108109320,32,3,2239,0.030000,0.024742,2.479000,1,64,1,0
europe.osm,50912018,108109320,4,3,455,0.030000,0.010471,2.438000,1,64,1,0
europe.osm,50912018,108109320,64,3,3561,0.030000,0.026248,2.505000,1,64,1,0
europe.osm,50912018,108109320,8,3,750,0.030000,0.026904,2.430000,1,64,1,0
europe.osm,50912018,108109320,1048576,4,2593925,0.030000,0.020408,17.431000,1,64,1,0
europe.osm,50912018,108109320,128,4,5853,0.030000,0.027024,2.547000,1,64,1,0
europe.osm,50912018,108109320,131072,4,569104,0.030000,0.028278,6.927000,1,64,1,0
europe.osm,50912018,108109320,16384,4,140261,0.030000,0.028636,3.976000,1,64,1,0
europe.osm,50912018,108109320,16,4,1333,0.030000,0.025806,2.393000,1,64,1,0
europe.osm,50912018,108109320,2048,4,37174,0.030000,0.024618,2.696000,1,64,1,0
europe.osm,50912018,108109320,2,4,174,0.030000,0.011120,2.473000,1,64,1,0
europe.osm,50912018,108109320,32,4,2192,0.030000,0.025056,2.472000,1,64,1,0
europe.osm,50912018,108109320,4,4,420,0.030000,0.028130,2.451000,1,64,1,0
europe.osm,50912018,108109320,64,4,3612,0.030000,0.024097,2.519000,1,64,1,0
europe.osm,50912018,108109320,8,4,775,0.030000,0.024588,2.515000,1,64,1,0
europe.osm,50912018,108109320,1048576,5,2575624,0.030000,0.020408,17.248000,1,64,1,0
europe.osm,50912018,108109320,128,5,5859,0.030000,0.028447,2.507000,1,64,1,0
europe.osm,50912018,108109320,131072,5,570540,0.030000,0.028278,6.900000,1,64,1,0
europe.osm,50912018,108109320,16384,5,141349,0.030000,0.028636,3.830000,1,64,1,0
europe.osm,50912018,108109320,16,5,1302,0.030000,0.027949,2.470000,1,64,1,0
europe.osm,50912018,108109320,2048,5,37335,0.030000,0.026549,2.660000,1,64,1,0
europe.osm,50912018,108109320,2,5,176,0.030000,0.025137,2.494000,1,64,1,0
europe.osm,50912018,108109320,32,5,2170,0.030000,0.025702,2.408000,1,64,1,0
europe.osm,50912018,108109320,4,5,442,0.030000,0.015934,2.467000,1,64,1,0
europe.osm,50912018,108109320,64,5,3534,0.030000,0.026377,2.501000,1,64,1,0
europe.osm,50912018,108109320,8,5,778,0.030000,0.022110,2.435000,1,64,1,0
it-2004,41290648,2054949894,1048576,1,888456493,0.030000,0.025000,44.518000,1,64,1,0
it-2004,41290648,2054949894,128,1,23382454,0.030000,0.029995,5.331000,1,64,1,0
it-2004,41290648,2054949894,131072,1,688204489,0.030000,0.028481,20.883000,1,64,1,0
it-2004,41290648,2054949894,16384,1,292533966,0.030000,0.029750,12.505000,1,64,1,0
it-2004,41290648,2054949894,16,1,3271034,0.030000,0.028565,5.184000,1,64,1,0
it-2004,41290648,2054949894,2048,1,49133410,0.030000,0.029957,7.986000,1,64,1,0
it-2004,41290648,2054949894,2,1,1152795,0.030000,0.029006,5.135000,1,64,1,0
it-2004,41290648,2054949894,32,1,7671556,0.030000,0.029999,5.347000,1,64,1,0
it-2004,41290648,2054949894,4,1,2131486,0.030000,0.029206,5.219000,1,64,1,0
it-2004,41290648,2054949894,64,1,17551771,0.030000,0.029998,5.316000,1,64,1,0
it-2004,41290648,2054949894,8,1,2868911,0.030000,0.028999,5.258000,1,64,1,0
it-2004,41290648,2054949894,1048576,2,888557502,0.030000,0.025000,44.833000,1,64,1,0
it-2004,41290648,2054949894,128,2,23136025,0.030000,0.029992,5.420000,1,64,1,0
it-2004,41290648,2054949894,131072,2,688352182,0.030000,0.028481,21.066000,1,64,1,0
it-2004,41290648,2054949894,16384,2,292795636,0.030000,0.029750,11.878000,1,64,1,0
it-2004,41290648,2054949894,16,2,3358201,0.030000,0.028717,5.340000,1,64,1,0
it-2004,41290648,2054949894,2048,2,49113753,0.030000,0.029957,8.035000,1,64,1,0
it-2004,41290648,2054949894,2,2,1138948,0.030000,0.029030,5.192000,1,64,1,0
it-2004,41290648,2054949894,32,2,7448788,0.030000,0.029999,5.436000,1,64,1,0
it-2004,41290648,2054949894,4,2,2177666,0.030000,0.029689,5.244000,1,64,1,0
it-2004,41290648,2054949894,64,2,17523229,0.030000,0.029998,5.374000,1,64,1,0
it-2004,41290648,2054949894,8,2,2871551,0.030000,0.029185,5.284000,1,64,1,0
it-2004,41290648,2054949894,1048576,3,888540814,0.030000,0.025000,44.427000,1,64,1,0
it-2004,41290648,2054949894,128,3,23186202,0.030000,0.029995,5.380000,1,64,1,0
it-2004,41290648,2054949894,131072,3,687959641,0.030000,0.028481,21.336000,1,64,1,0
it-2004,41290648,2054949894,16384,3,292992759,0.030000,0.029750,11.785000,1,64,1,0
it-2004,41290648,2054949894,16,3,3587927,0.030000,0.028683,5.320000,1,64,1,0
it-2004,41290648,2054949894,2048,3,49465918,0.030000,0.029957,8.036000,1,64,1,0
it-2004,41290648,2054949894,2,3,1121878,0.030000,0.029037,5.163000,1,64,1,0
it-2004,41290648,2054949894,32,3,7219355,0.030000,0.029999,5.312000,1,64,1,0
it-2004,41290648,2054949894,4,3,2178051,0.030000,0.029778,5.238000,1,64,1,0
it-2004,41290648,2054949894,64,3,17723763,0.030000,0.029998,5.303000,1,64,1,0
it-2004,41290648,2054949894,8,3,2900042,0.030000,0.029591,5.209000,1,64,1,0
it-2004,41290648,2054949894,1048576,4,888370636,0.030000,0.025000,44.690000,1,64,1,0
it-2004,41290648,2054949894,128,4,22858622,0.030000,0.029973,5.375000,1,64,1,0
it-2004,41290648,2054949894,131072,4,688116786,0.030000,0.028481,21.032000,1,64,1,0
it-2004,41290648,2054949894,16384,4,292158356,0.030000,0.029750,11.972000,1,64,1,0
it-2004,41290648,2054949894,16,4,3355943,0.030000,0.029126,5.326000,1,64,1,0
it-2004,41290648,2054949894,2048,4,49009273,0.030000,0.029957,7.798000,1,64,1,0
it-2004,41290648,2054949894,2,4,1153544,0.030000,0.029042,5.126000,1,64,1,0
it-2004,41290648,2054949894,32,4,7953340,0.030000,0.029937,5.385000,1,64,1,0
it-2004,41290648,2054949894,4,4,2160149,0.030000,0.029749,5.284000,1,64,1,0
it-2004,41290648,2054949894,64,4,17658910,0.030000,0.029998,5.201000,1,64,1,0
it-2004,41290648,2054949894,8,4,2764619,0.030000,0.028563,5.194000,1,64,1,0
it-2004,41290648,2054949894,1048576,5,888462194,0.030000,0.025000,44.750000,1,64,1,0
it-2004,41290648,2054949894,128,5,23229859,0.030000,0.029995,5.473000,1,64,1,0
it-2004,41290648,2054949894,131072,5,688429881,0.030000,0.028481,21.561000,1,64,1,0
it-2004,41290648,2054949894,16384,5,292749888,0.030000,0.029750,11.522000,1,64,1,0
it-2004,41290648,2054949894,16,5,3276802,0.030000,0.028598,5.342000,1,64,1,0
it-2004,41290648,2054949894,2048,5,49253135,0.030000,0.029957,7.780000,1,64,1,0
it-2004,41290648,2054949894,2,5,1144172,0.030000,0.028963,5.061000,1,64,1,0
it-2004,41290648,2054949894,32,5,7577054,0.030000,0.029990,5.226000,1,64,1,0
it-2004,41290648,2054949894,4,5,2099277,0.030000,0.028482,5.327000,1,64,1,0
it-2004,41290648,2054949894,64,5,17741308,0.030000,0.029871,5.335000,1,64,1,0
it-2004,41290648,2054949894,8,5,2792638,0.030000,0.029916,5.198000,1,64,1,0
kmer_A2a,170372459,359883478,1048576,1,8871778,0.030000,0.024540,37.058000,1,64,1,0
kmer_A2a,170372459,359883478,128,1,4614432,0.030000,0.000002,16.569000,1,64,1,0
kmer_A2a,170372459,359883478,131072,1,6578974,0.030000,0.003846,18.739000,1,64,1,0
kmer_A2a,170372459,359883478,16384,1,5817848,0.030000,0.000288,12.931000,1,64,1,0
kmer_A2a,170372459,359883478,16,1,3810682,0.030000,0.008918,20.911000,1,64,1,0
kmer_A2a,170372459,359883478,2048,1,5266262,0.030000,0.000024,11.567000,1,64,1,0
kmer_A2a,170372459,359883478,2,1,1619010,0.030000,0.000000,19.422000,1,64,1,0
kmer_A2a,170372459,359883478,32,1,4157575,0.030000,0.004299,20.762000,1,64,1,0
kmer_A2a,170372459,359883478,4,1,2476701,0.030000,0.000000,20.538000,1,64,1,0
kmer_A2a,170372459,359883478,64,1,4418760,0.030000,0.000001,19.642000,1,64,1,0
kmer_A2a,170372459,359883478,8,1,3287842,0.030000,0.000000,21.284000,1,64,1,0
kmer_A2a,170372459,359883478,1048576,2,8878085,0.030000,0.024540,37.165000,1,64,1,0
kmer_A2a,170372459,359883478,128,2,4621609,0.030000,0.000001,16.672000,1,64,1,0
kmer_A2a,170372459,359883478,131072,2,6575361,0.030000,0.003077,18.734000,1,64,1,0
kmer_A2a,170372459,359883478,16384,2,5819613,0.030000,0.000288,12.887000,1,64,1,0
kmer_A2a,170372459,359883478,16,2,3795703,0.030000,0.004277,20.860000,1,64,1,0
kmer_A2a,170372459,359883478,2048,2,5273035,0.030000,0.000024,11.477000,1,64,1,0
kmer_A2a,170372459,359883478,2,2,1611093,0.030000,0.000000,19.536000,1,64,1,0
kmer_A2a,170372459,359883478,32,2,4162619,0.030000,0.000000,21.269000,1,64,1,0
kmer_A2a,170372459,359883478,4,2,2504312,0.030000,0.000000,20.327000,1,64,1,0
kmer_A2a,170372459,359883478,64,2,4431646,0.030000,0.000001,19.277000,1,64,1,0
kmer_A2a,170372459,359883478,8,2,3271679,0.030000,0.000000,20.599000,1,64,1,0
kmer_A2a,170372459,359883478,1048576,3,8877440,0.030000,0.024540,37.115000,1,64,1,0
kmer_A2a,170372459,359883478,128,3,4627547,0.030000,0.000002,16.041000,1,64,1,0
kmer_A2a,170372459,359883478,131072,3,6577379,0.030000,0.003077,18.844000,1,64,1,0
kmer_A2a,170372459,359883478,16384,3,5818074,0.030000,0.000288,12.945000,1,64,1,0
kmer_A2a,170372459,359883478,16,3,3820133,0.030000,0.003482,21.233000,1,64,1,0
kmer_A2a,170372459,359883478,2048,3,5272014,0.030000,0.000024,11.553000,1,64,1,0
kmer_A2a,170372459,359883478,2,3,1611071,0.030000,0.000000,19.338000,1,64,1,0
kmer_A2a,170372459,359883478,32,3,4162556,0.030000,0.000000,20.902000,1,64,1,0
kmer_A2a,170372459,359883478,4,3,2531805,0.030000,0.000000,20.234000,1,64,1,0
kmer_A2a,170372459,359883478,64,3,4412321,0.030000,0.000001,19.293000,1,64,1,0
kmer_A2a,170372459,359883478,8,3,3291922,0.030000,0.000000,20.283000,1,64,1,0
kmer_A2a,170372459,359883478,1048576,4,8876647,0.030000,0.024540,37.283000,1,64,1,0
kmer_A2a,170372459,359883478,128,4,4626006,0.030000,0.000002,16.327000,1,64,1,0
kmer_A2a,170372459,359883478,131072,4,6576428,0.030000,0.003077,18.796000,1,64,1,0
kmer_A2a,170372459,359883478,16384,4,5825577,0.030000,0.000288,12.885000,1,64,1,0
kmer_A2a,170372459,359883478,16,4,3835180,0.030000,0.002734,21.147000,1,64,1,0
kmer_A2a,170372459,359883478,2048,4,5272856,0.030000,0.000036,11.552000,1,64,1,0
kmer_A2a,170372459,359883478,2,4,1445729,0.030000,0.000000,20.247000,1,64,1,0
kmer_A2a,170372459,359883478,32,4,4182377,0.030000,0.000000,20.617000,1,64,1,0
kmer_A2a,170372459,359883478,4,4,2485880,0.030000,0.000000,20.828000,1,64,1,0
kmer_A2a,170372459,359883478,64,4,4420573,0.030000,0.000000,18.404000,1,64,1,0
kmer_A2a,170372459,359883478,8,4,3270069,0.030000,0.000000,20.230000,1,64,1,0
kmer_A2a,170372459,359883478,1048576,5,8871201,0.030000,0.024540,37.116000,1,64,1,0
kmer_A2a,170372459,359883478,128,5,4624560,0.030000,0.000002,16.682000,1,64,1,0
kmer_A2a,170372459,359883478,131072,5,6578709,0.030000,0.006154,18.912000,1,64,1,0
kmer_A2a,170372459,359883478,16384,5,5823526,0.030000,0.000288,13.074000,1,64,1,0
kmer_A2a,170372459,359883478,16,5,3805716,0.030000,0.003430,21.339000,1,64,1,0
kmer_A2a,170372459,359883478,2048,5,5271825,0.030000,0.000024,11.521000,1,64,1,0
kmer_A2a,170372459,359883478,2,5,1628637,0.030000,0.000000,19.317000,1,64,1,0
kmer_A2a,170372459,359883478,32,5,4159002,0.030000,0.000000,21.318000,1,64,1,0
kmer_A2a,170372459,359883478,4,5,2471238,0.030000,0.000000,20.121000,1,64,1,0
kmer_A2a,170372459,359883478,64,5,4419632,0.030000,0.000000,19.412000,1,64,1,0
kmer_A2a,170372459,359883478,8,5,3285107,0.030000,0.000000,20.467000,1,64,1,0
kmer_P1a,138896082,296930692,1048576,1,9093341,0.030000,0.022556,35.024000,1,64,1,0
kmer_P1a,138896082,296930692,128,1,3747998,0.030000,0.000002,11.539000,1,64,1,0
kmer_P1a,138896082,296930692,131072,1,6105424,0.030000,0.003774,16.723000,1,64,1,0
kmer_P1a,138896082,296930692,16384,1,4901459,0.030000,0.000472,10.749000,1,64,1,0
kmer_P1a,138896082,296930692,16,1,3147733,0.030000,0.000000,14.886000,1,64,1,0
kmer_P1a,138896082,296930692,2048,1,4306159,0.030000,0.000029,9.451000,1,64,1,0
kmer_P1a,138896082,296930692,2,1,1407105,0.030000,0.000000,13.920000,1,64,1,0
kmer_P1a,138896082,296930692,32,1,3383778,0.030000,0.000000,14.883000,1,64,1,0
kmer_P1a,138896082,296930692,4,1,2229785,0.030000,0.000000,13.751000,1,64,1,0
kmer_P1a,138896082,296930692,64,1,3562734,0.030000,0.002156,13.210000,1,64,1,0
kmer_P1a,138896082,296930692,8,1,2822875,0.030000,0.000000,14.589000,1,64,1,0
kmer_P1a,138896082,296930692,1048576,2,9098785,0.030000,0.022556,35.090000,1,64,1,0
kmer_P1a,138896082,296930692,128,2,3737520,0.030000,0.000002,12.477000,1,64,1,0
kmer_P1a,138896082,296930692,131072,2,6101474,0.030000,0.004717,16.673000,1,64,1,0
kmer_P1a,138896082,296930692,16384,2,4898921,0.030000,0.000590,10.907000,1,64,1,0
kmer_P1a,138896082,296930692,16,2,3149605,0.030000,0.007596,15.160000,1,64,1,0
kmer_P1a,138896082,296930692,2048,2,4305699,0.030000,0.000029,9.432000,1,64,1,0
kmer_P1a,138896082,296930692,2,2,1397109,0.030000,0.000000,13.890000,1,64,1,0
kmer_P1a,138896082,296930692,32,2,3389819,0.030000,0.000000,15.357000,1,64,1,0
kmer_P1a,138896082,296930692,4,2,2255860,0.030000,0.000000,14.272000,1,64,1,0
kmer_P1a,138896082,296930692,64,2,3566849,0.030000,0.000001,13.396000,1,64,1,0
kmer_P1a,138896082,296930692,8,2,2853692,0.030000,0.000000,14.742000,1,64,1,0
kmer_P1a,138896082,296930692,1048576,3,9095503,0.030000,0.022556,35.081000,1,64,1,0
kmer_P1a,138896082,296930692,128,3,3744506,0.030000,0.000002,9.692000,1,64,1,0
kmer_P1a,138896082,296930692,131072,3,6098526,0.030000,0.003774,16.875000,1,64,1,0
kmer_P1a,138896082,296930692,16384,3,4898509,0.030000,0.000590,10.892000,1,64,1,0
kmer_P1a,138896082,296930692,16,3,3170857,0.030000,0.006878,15.512000,1,64,1,0
kmer_P1a,138896082,296930692,2048,3,4313152,0.030000,0.000029,9.633000,1,64,1,0
kmer_P1a,138896082,296930692,2,3,1399099,0.030000,0.000000,13.514000,1,64,1,0
kmer_P1a,138896082,296930692,32,3,3392466,0.030000,0.012929,15.337000,1,64,1,0
kmer_P1a,138896082,296930692,4,3,2262138,0.030000,0.000000,14.334000,1,64,1,0
kmer_P1a,138896082,296930692,64,3,3571419,0.030000,0.000001,14.021000,1,64,1,0
kmer_P1a,138896082,296930692,8,3,2833459,0.030000,0.000000,15.111000,1,64,1,0
kmer_P1a,138896082,296930692,1048576,4,9097270,0.030000,0.022556,35.014000,1,64,1,0
kmer_P1a,138896082,296930692,128,4,3737675,0.030000,0.000002,12.566000,1,64,1,0
kmer_P1a,138896082,296930692,131072,4,6097774,0.030000,0.003774,16.862000,1,64,1,0
kmer_P1a,138896082,296930692,16384,4,4900418,0.030000,0.000590,10.754000,1,64,1,0
kmer_P1a,138896082,296930692,16,4,3131593,0.030000,0.001920,15.115000,1,64,1,0
kmer_P1a,138896082,296930692,2048,4,4308439,0.030000,0.000029,9.555000,1,64,1,0
kmer_P1a,138896082,296930692,2,4,1403899,0.030000,0.000000,13.932000,1,64,1,0
kmer_P1a,138896082,296930692,32,4,3389469,0.030000,0.000000,14.853000,1,64,1,0
kmer_P1a,138896082,296930692,4,4,2265296,0.030000,0.000000,14.709000,1,64,1,0
kmer_P1a,138896082,296930692,64,4,3572990,0.030000,0.000000,14.393000,1,64,1,0
kmer_P1a,138896082,296930692,8,4,2803903,0.030000,0.000000,15.292000,1,64,1,0
kmer_P1a,138896082,296930692,1048576,5,9094146,0.030000,0.022556,35.107000,1,64,1,0
kmer_P1a,138896082,296930692,128,5,3740759,0.030000,0.000002,10.685000,1,64,1,0
kmer_P1a,138896082,296930692,131072,5,6100002,0.030000,0.004717,16.723000,1,64,1,0
kmer_P1a,138896082,296930692,16384,5,4908442,0.030000,0.000472,10.872000,1,64,1,0
kmer_P1a,138896082,296930692,16,5,3141756,0.030000,0.007413,15.035000,1,64,1,0
kmer_P1a,138896082,296930692,2048,5,4314399,0.030000,0.000029,9.577000,1,64,1,0
kmer_P1a,138896082,296930692,2,5,1391222,0.030000,0.000000,13.738000,1,64,1,0
kmer_P1a,138896082,296930692,32,5,3374553,0.030000,0.013673,15.450000,1,64,1,0
kmer_P1a,138896082,296930692,4,5,2291043,0.030000,0.000000,14.449000,1,64,1,0
kmer_P1a,138896082,296930692,64,5,3581767,0.030000,0.000000,13.826000,1,64,1,0
kmer_P1a,138896082,296930692,8,5,2805527,0.030000,0.000000,14.381000,1,64,1,0
kmer_U1a,64678340,132787258,1048576,1,2833454,0.030000,0.016129,20.922000,1,64,1,0
kmer_U1a,64678340,132787258,128,1,692028,0.030000,0.000004,4.565000,1,64,1,0
kmer_U1a,64678340,132787258,131072,1,1218091,0.030000,0.022267,10.241000,1,64,1,0
kmer_U1a,64678340,132787258,16384,1,862254,0.030000,0.001773,6.439000,1,64,1,0
kmer_U1a,64678340,132787258,16,1,605287,0.030000,0.000000,4.642000,1,64,1,0
kmer_U1a,64678340,132787258,2048,1,747983,0.030000,0.000063,4.698000,1,64,1,0
kmer_U1a,64678340,132787258,2,1,267506,0.030000,0.000000,4.217000,1,64,1,0
kmer_U1a,64678340,132787258,32,1,646707,0.030000,0.000000,4.600000,1,64,1,0
kmer_U1a,64678340,132787258,4,1,436879,0.030000,0.000000,4.432000,1,64,1,0
kmer_U1a,64678340,132787258,64,1,673725,0.030000,0.000001,4.544000,1,64,1,0
kmer_U1a,64678340,132787258,8,1,540626,0.030000,0.000000,4.565000,1,64,1,0
kmer_U1a,64678340,132787258,1048576,2,2832381,0.030000,0.016129,21.033000,1,64,1,0
kmer_U1a,64678340,132787258,128,2,691732,0.030000,0.000004,4.586000,1,64,1,0
kmer_U1a,64678340,132787258,131072,2,1216462,0.030000,0.028340,10.194000,1,64,1,0
kmer_U1a,64678340,132787258,16384,2,861547,0.030000,0.001773,6.642000,1,64,1,0
kmer_U1a,64678340,132787258,16,2,605003,0.030000,0.000000,4.616000,1,64,1,0
kmer_U1a,64678340,132787258,2048,2,749431,0.030000,0.000063,4.691000,1,64,1,0
kmer_U1a,64678340,132787258,2,2,272674,0.030000,0.000000,4.309000,1,64,1,0
kmer_U1a,64678340,132787258,32,2,647817,0.030000,0.000000,4.697000,1,64,1,0
kmer_U1a,64678340,132787258,4,2,438152,0.030000,0.000000,4.537000,1,64,1,0
kmer_U1a,64678340,132787258,64,2,673988,0.030000,0.000001,4.682000,1,64,1,0
kmer_U1a,64678340,132787258,8,2,541412,0.030000,0.000000,4.552000,1,64,1,0
kmer_U1a,64678340,132787258,1048576,3,2832379,0.030000,0.016129,20.974000,1,64,1,0
kmer_U1a,64678340,132787258,128,3,691533,0.030000,0.000004,4.584000,1,64,1,0
kmer_U1a,64678340,132787258,131072,3,1218122,0.030000,0.028340,10.235000,1,64,1,0
kmer_U1a,64678340,132787258,16384,3,861291,0.030000,0.002786,6.691000,1,64,1,0
kmer_U1a,64678340,132787258,16,3,605769,0.030000,0.000000,4.686000,1,64,1,0
kmer_U1a,64678340,132787258,2048,3,748629,0.030000,0.000063,4.691000,1,64,1,0
kmer_U1a,64678340,132787258,2,3,270183,0.030000,0.000000,4.220000,1,64,1,0
kmer_U1a,64678340,132787258,32,3,646924,0.030000,0.000000,4.662000,1,64,1,0
kmer_U1a,64678340,132787258,4,3,436335,0.030000,0.000000,4.462000,1,64,1,0
kmer_U1a,64678340,132787258,64,3,674457,0.030000,0.000001,4.507000,1,64,1,0
kmer_U1a,64678340,132787258,8,3,540352,0.030000,0.000000,4.580000,1,64,1,0
kmer_U1a,64678340,132787258,1048576,4,2834324,0.030000,0.016129,21.098000,1,64,1,0
kmer_U1a,64678340,132787258,128,4,692176,0.030000,0.000004,4.656000,1,64,1,0
kmer_U1a,64678340,132787258,131072,4,1217037,0.030000,0.026316,10.317000,1,64,1,0
kmer_U1a,64678340,132787258,16384,4,861478,0.030000,0.002280,6.521000,1,64,1,0
kmer_U1a,64678340,132787258,16,4,604575,0.030000,0.000000,4.660000,1,64,1,0
kmer_U1a,64678340,132787258,2048,4,749041,0.030000,0.000063,4.709000,1,64,1,0
kmer_U1a,64678340,132787258,2,4,271080,0.030000,0.000000,4.188000,1,64,1,0
kmer_U1a,64678340,132787258,32,4,648207,0.030000,0.000000,4.710000,1,64,1,0
kmer_U1a,64678340,132787258,4,4,439307,0.030000,0.000000,4.488000,1,64,1,0
kmer_U1a,64678340,132787258,64,4,673985,0.030000,0.000001,4.654000,1,64,1,0
kmer_U1a,64678340,132787258,8,4,542121,0.030000,0.000000,4.631000,1,64,1,0
kmer_U1a,64678340,132787258,1048576,5,2834146,0.030000,0.016129,21.077000,1,64,1,0
kmer_U1a,64678340,132787258,128,5,691346,0.030000,0.000004,4.554000,1,64,1,0
kmer_U1a,64678340,132787258,131072,5,1217821,0.030000,0.026316,10.379000,1,64,1,0
kmer_U1a,64678340,132787258,16384,5,861907,0.030000,0.002786,6.642000,1,64,1,0
kmer_U1a,64678340,132787258,16,5,605100,0.030000,0.000000,4.712000,1,64,1,0
kmer_U1a,64678340,132787258,2048,5,749936,0.030000,0.000063,4.699000,1,64,1,0
kmer_U1a,64678340,132787258,2,5,274897,0.030000,0.000000,4.232000,1,64,1,0
kmer_U1a,64678340,132787258,32,5,647665,0.030000,0.000000,4.796000,1,64,1,0
kmer_U1a,64678340,132787258,4,5,438789,0.030000,0.000000,4.451000,1,64,1,0
kmer_U1a,64678340,132787258,64,5,673441,0.030000,0.000001,4.524000,1,64,1,0
kmer_U1a,64678340,132787258,8,5,540289,0.030000,0.000000,4.549000,1,64,1,0
kmer_V1r,214004392,465409664,1048576,1,17713060,0.030000,0.014634,44.074000,1,64,1,0
kmer_V1r,214004392,465409664,128,1,11288265,0.030000,0.000001,17.124000,1,64,1,0
kmer_V1r,214004392,465409664,131072,1,14987863,0.030000,0.001837,23.922000,1,64,1,0
kmer_V1r,214004392,465409664,16384,1,13521118,0.030000,0.000230,16.444000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,9563001,0.030000,0.000000,20.950000,1,64,1,0
kmer_V1r,214004392,465409664,2048,1,12364935,0.030000,0.000019,14.715000,1,64,1,0
kmer_V1r,214004392,465409664,2,1,3430167,0.030000,0.000000,16.162000,1,64,1,0
kmer_V1r,214004392,465409664,32,1,10401969,0.030000,0.000000,21.495000,1,64,1,0
kmer_V1r,214004392,465409664,4,1,6407546,0.030000,0.000000,18.035000,1,64,1,0
kmer_V1r,214004392,465409664,64,1,10923862,0.030000,0.000001,19.472000,1,64,1,0
kmer_V1r,214004392,465409664,8,1,8299069,0.030000,0.000000,19.830000,1,64,1,0
kmer_V1r,214004392,465409664,1048576,2,17700969,0.030000,0.019512,44.196000,1,64,1,0
kmer_V1r,214004392,465409664,128,2,11313883,0.030000,0.000001,17.700000,1,64,1,0
kmer_V1r,214004392,465409664,131072,2,14988700,0.030000,0.001837,23.733000,1,64,1,0
kmer_V1r,214004392,465409664,16384,2,13531751,0.030000,0.000230,16.250000,1,64,1,0
kmer_V1r,214004392,465409664,16,2,9609380,0.030000,0.000000,20.696000,1,64,1,0
kmer_V1r,214004392,465409664,2048,2,12396610,0.030000,0.000019,14.966000,1,64,1,0
kmer_V1r,214004392,465409664,2,2,3450012,0.030000,0.000000,16.244000,1,64,1,0
kmer_V1r,214004392,465409664,32,2,10386441,0.030000,0.000000,20.695000,1,64,1,0
kmer_V1r,214004392,465409664,4,2,6427101,0.030000,0.000000,19.671000,1,64,1,0
kmer_V1r,214004392,465409664,64,2,10934480,0.030000,0.000001,20.626000,1,64,1,0
kmer_V1r,214004392,465409664,8,2,8365988,0.030000,0.000000,20.213000,1,64,1,0
kmer_V1r,214004392,465409664,1048576,3,17705231,0.030000,0.019512,44.215000,1,64,1,0
kmer_V1r,214004392,465409664,128,3,11292025,0.030000,0.000001,17.482000,1,64,1,0
kmer_V1r,214004392,465409664,131072,3,14975570,0.030000,0.001837,23.764000,1,64,1,0
kmer_V1r,214004392,465409664,16384,3,13488871,0.030000,0.000230,16.419000,1,64,1,0
kmer_V1r,214004392,465409664,16,3,9608948,0.030000,0.000000,19.224000,1,64,1,0
kmer_V1r,214004392,465409664,2048,3,12378344,0.030000,0.000019,14.872000,1,64,1,0
kmer_V1r,214004392,465409664,2,3,3440992,0.030000,0.000000,16.573000,1,64,1,0
kmer_V1r,214004392,465409664,32,3,10428090,0.030000,0.000000,22.773000,1,64,1,0
kmer_V1r,214004392,465409664,4,3,6355731,0.030000,0.000000,19.063000,1,64,1,0
kmer_V1r,214004392,465409664,64,3,10958925,0.030000,0.000001,20.115000,1,64,1,0
kmer_V1r,214004392,465409664,8,3,8386965,0.030000,0.000000,20.269000,1,64,1,0
kmer_V1r,214004392,465409664,1048576,4,17699527,0.030000,0.019512,44.000000,1,64,1,0
kmer_V1r,214004392,465409664,128,4,11287871,0.030000,0.000001,17.599000,1,64,1,0
kmer_V1r,214004392,465409664,131072,4,14955115,0.030000,0.001837,23.750000,1,64,1,0
kmer_V1r,214004392,465409664,16384,4,13515651,0.030000,0.000230,16.804000,1,64,1,0
kmer_V1r,214004392,465409664,16,4,9628642,0.030000,0.000000,20.854000,1,64,1,0
kmer_V1r,214004392,465409664,2048,4,12365887,0.030000,0.000029,14.810000,1,64,1,0
kmer_V1r,214004392,465409664,2,4,3428151,0.030000,0.000000,17.546000,1,64,1,0
kmer_V1r,214004392,465409664,32,4,10410155,0.030000,0.000000,20.524000,1,64,1,0
kmer_V1r,214004392,465409664,4,4,6464904,0.030000,0.000000,19.429000,1,64,1,0
kmer_V1r,214004392,465409664,64,4,10925866,0.030000,0.000001,19.726000,1,64,1,0
kmer_V1r,214004392,465409664,8,4,8289780,0.030000,0.000000,19.201000,1,64,1,0
kmer_V1r,214004392,465409664,1048576,5,17706482,0.030000,0.014634,43.985000,1,64,1,0
kmer_V1r,214004392,465409664,128,5,11324236,0.030000,0.000001,17.529000,1,64,1,0
kmer_V1r,214004392,465409664,131072,5,14980288,0.030000,0.001837,24.067000,1,64,1,0
kmer_V1r,214004392,465409664,16384,5,13520373,0.030000,0.000230,16.484000,1,64,1,0
kmer_V1r,214004392,465409664,16,5,9699879,0.030000,0.000000,20.674000,1,64,1,0
kmer_V1r,214004392,465409664,2048,5,12376319,0.030000,0.000019,14.748000,1,64,1,0
kmer_V1r,214004392,465409664,2,5,3428428,0.030000,0.000000,16.570000,1,64,1,0
kmer_V1r,214004392,465409664,32,5,10384263,0.030000,0.000000,20.207000,1,64,1,0
kmer_V1r,214004392,465409664,4,5,6502706,0.030000,0.000000,20.098000,1,64,1,0
kmer_V1r,214004392,465409664,64,5,10906668,0.030000,0.000001,18.905000,1,64,1,0
kmer_V1r,214004392,465409664,8,5,8363004,0.030000,0.000000,19.103000,1,64,1,0
rgg26_3d,67106449,755904090,1048576,1,85112522,0.030000,0.015625,36.111000,1,64,1,0
rgg26_3d,67106449,755904090,128,1,4016556,0.030000,0.026205,4.021000,1,64,1,0
rgg26_3d,67106449,755904090,131072,1,39580280,0.030000,0.029297,13.456000,1,64,1,0
rgg26_3d,67106449,755904090,16384,1,20542104,0.030000,0.029785,7.169000,1,64,1,0
rgg26_3d,67106449,755904090,16,1,1646334,0.030000,0.027390,3.865000,1,64,1,0
rgg26_3d,67106449,755904090,2048,1,10573303,0.030000,0.029999,4.306000,1,64,1,0
rgg26_3d,67106449,755904090,2,1,354957,0.030000,0.008460,3.900000,1,64,1,0
rgg26_3d,67106449,755904090,32,1,2261978,0.030000,0.027560,4.085000,1,64,1,0
rgg26_3d,67106449,755904090,4,1,706610,0.030000,0.027910,3.826000,1,64,1,0
rgg26_3d,67106449,755904090,64,1,3006142,0.030000,0.029888,4.034000,1,64,1,0
rgg26_3d,67106449,755904090,8,1,1058086,0.030000,0.023445,3.925000,1,64,1,0
rgg26_3d,67106449,755904090,1048576,2,83969102,0.030000,0.015625,36.633000,1,64,1,0
rgg26_3d,67106449,755904090,128,2,4002305,0.030000,0.026678,3.973000,1,64,1,0
rgg26_3d,67106449,755904090,131072,2,39528827,0.030000,0.029297,13.471000,1,64,1,0
rgg26_3d,67106449,755904090,16384,2,20528874,0.030000,0.029785,7.279000,1,64,1,0
rgg26_3d,67106449,755904090,16,2,1676613,0.030000,0.028211,3.830000,1,64,1,0
rgg26_3d,67106449,755904090,2048,2,10591024,0.030000,0.029999,4.284000,1,64,1,0
rgg26_3d,67106449,755904090,2,2,369115,0.030000,0.015083,3.940000,1,64,1,0
rgg26_3d,67106449,755904090,32,2,2299000,0.030000,0.027512,3.954000,1,64,1,0
rgg26_3d,67106449,755904090,4,2,701397,0.030000,0.028614,3.780000,1,64,1,0
rgg26_3d,67106449,755904090,64,2,2982842,0.030000,0.027567,3.912000,1,64,1,0
rgg26_3d,67106449,755904090,8,2,1044221,0.030000,0.027000,3.936000,1,64,1,0
rgg26_3d,67106449,755904090,1048576,3,83919314,0.030000,0.015625,36.643000,1,64,1,0
rgg26_3d,67106449,755904090,128,3,4035353,0.030000,0.029375,4.037000,1,64,1,0
rgg26_3d,67106449,755904090,131072,3,39509271,0.030000,0.029297,13.687000,1,64,1,0
rgg26_3d,67106449,755904090,16384,3,20597311,0.030000,0.029785,7.211000,1,64,1,0
rgg26_3d,67106449,755904090,16,3,1639967,0.030000,0.024190,3.802000,1,64,1,0
rgg26_3d,67106449,755904090,2048,3,10601893,0.030000,0.029999,4.367000,1,64,1,0
rgg26_3d,67106449,755904090,2,3,356328,0.030000,0.005542,3.737000,1,64,1,0
rgg26_3d,67106449,755904090,32,3,2316768,0.030000,0.027508,3.874000,1,64,1,0
rgg26_3d,67106449,755904090,4,3,701257,0.030000,0.016301,3.876000,1,64,1,0
rgg26_3d,67106449,755904090,64,3,3054587,0.030000,0.027358,4.001000,1,64,1,0
rgg26_3d,67106449,755904090,8,3,1083286,0.030000,0.028125,3.869000,1,64,1,0
rgg26_3d,67106449,755904090,1048576,4,83914522,0.030000,0.015625,36.916000,1,64,1,0
rgg26_3d,67106449,755904090,128,4,4026336,0.030000,0.026957,3.994000,1,64,1,0
rgg26_3d,67106449,755904090,131072,4,39511935,0.030000,0.029297,13.452000,1,64,1,0
rgg26_3d,67106449,755904090,16384,4,20558496,0.030000,0.029785,7.237000,1,64,1,0
rgg26_3d,67106449,755904090,16,4,1670922,0.030000,0.028618,3.888000,1,64,1,0
rgg26_3d,67106449,755904090,2048,4,10569495,0.030000,0.029999,4.252000,1,64,1,0
rgg26_3d,67106449,755904090,2,4,354799,0.030000,0.008963,3.817000,1,64,1,0
rgg26_3d,67106449,755904090,32,4,2246039,0.030000,0.027857,3.902000,1,64,1,0
rgg26_3d,67106449,755904090,4,4,703029,0.030000,0.027721,3.840000,1,64,1,0
rgg26_3d,67106449,755904090,64,4,3067434,0.030000,0.026109,4.008000,1,64,1,0
rgg26_3d,67106449,755904090,8,4,1037900,0.030000,0.028023,3.822000,1,64,1,0
rgg26_3d,67106449,755904090,1048576,5,84580754,0.030000,0.015625,36.834000,1,64,1,0
rgg26_3d,67106449,755904090,128,5,4024501,0.030000,0.027014,4.050000,1,64,1,0
rgg26_3d,67106449,755904090,131072,5,40169118,0.030000,0.029297,13.338000,1,64,1,0
rgg26_3d,67106449,755904090,16384,5,20529959,0.030000,0.029785,7.237000,1,64,1,0
rgg26_3d,67106449,755904090,16,5,1685649,0.030000,0.027472,3.855000,1,64,1,0
rgg26_3d,67106449,755904090,2048,5,10599581,0.030000,0.029999,4.286000,1,64,1,0
rgg26_3d,67106449,755904090,2,5,360899,0.030000,0.003433,3.841000,1,64,1,0
rgg26_3d,67106449,755904090,32,5,2267941,0.030000,0.028059,3.909000,1,64,1,0
rgg26_3d,67106449,755904090,4,5,700025,0.030000,0.028943,3.897000,1,64,1,0
rgg26_3d,67106449,755904090,64,5,3065650,0.030000,0.028007,3.968000,1,64,1,0
rgg26_3d,67106449,755904090,8,5,1043556,0.030000,0.028175,3.866000,1,64,1,0
rgg27_3d,134214672,1575628350,1048576,1,137367621,0.030000,0.023438,48.857000,1,64,1,0
rgg27_3d,134214672,1575628350,128,1,7019061,0.030000,0.027723,7.558000,1,64,1,0
rgg27_3d,134214672,1575628350,131072,1,68600288,0.030000,0.029297,18.836000,1,64,1,0
rgg27_3d,134214672,1575628350,16384,1,35971101,0.030000,0.029907,12.091000,1,64,1,0
rgg27_3d,134214672,1575628350,16,1,2842231,0.030000,0.027992,7.350000,1,64,1,0
rgg27_3d,134214672,1575628350,2048,1,18550552,0.030000,0.029999,7.824000,1,64,1,0
rgg27_3d,134214672,1575628350,2,1,626550,0.030000,0.009598,7.245000,1,64,1,0
rgg27_3d,134214672,1575628350,32,1,4041169,0.030000,0.027644,7.381000,1,64,1,0
rgg27_3d,134214672,1575628350,4,1,1223161,0.030000,0.014126,7.212000,1,64,1,0
rgg27_3d,134214672,1575628350,64,1,5353937,0.030000,0.028538,7.378000,1,64,1,0
rgg27_3d,134214672,1575628350,8,1,1827430,0.030000,0.027517,7.354000,1,64,1,0
rgg27_3d,134214672,1575628350,1048576,2,139950608,0.030000,0.023438,47.526000,1,64,1,0
rgg27_3d,134214672,1575628350,128,2,7063262,0.030000,0.029386,7.506000,1,64,1,0
rgg27_3d,134214672,1575628350,131072,2,68861282,0.030000,0.029297,19.026000,1,64,1,0
rgg27_3d,134214672,1575628350,16384,2,36044240,0.030000,0.029907,12.158000,1,64,1,0
rgg27_3d,134214672,1575628350,16,2,2868265,0.030000,0.027748,7.401000,1,64,1,0
rgg27_3d,134214672,1575628350,2048,2,18552519,0.030000,0.029999,7.916000,1,64,1,0
rgg27_3d,134214672,1575628350,2,2,623650,0.030000,0.021704,7.225000,1,64,1,0
rgg27_3d,134214672,1575628350,32,2,3987742,0.030000,0.027862,7.399000,1,64,1,0
rgg27_3d,134214672,1575628350,4,2,1217999,0.030000,0.027350,7.327000,1,64,1,0
rgg27_3d,134214672,1575628350,64,2,5271735,0.030000,0.027114,7.386000,1,64,1,0
rgg27_3d,134214672,1575628350,8,2,1833896,0.030000,0.028191,7.278000,1,64,1,0
rgg27_3d,134214672,1575628350,1048576,3,138479487,0.030000,0.023438,47.963000,1,64,1,0
rgg27_3d,134214672,1575628350,128,3,7077327,0.030000,0.027893,7.443000,1,64,1,0
rgg27_3d,134214672,1575628350,131072,3,68608056,0.030000,0.029297,19.051000,1,64,1,0
rgg27_3d,134214672,1575628350,16384,3,35968129,0.030000,0.029907,11.974000,1,64,1,0
rgg27_3d,134214672,1575628350,16,3,2851438,0.030000,0.028242,7.388000,1,64,1,0
rgg27_3d,134214672,1575628350,2048,3,18560945,0.030000,0.025360,7.968000,1,64,1,0
rgg27_3d,134214672,1575628350,2,3,625261,0.030000,0.000023,7.275000,1,64,1,0
rgg27_3d,134214672,1575628350,32,3,3981959,0.030000,0.028407,7.316000,1,64,1,0
rgg27_3d,134214672,1575628350,4,3,1216945,0.030000,0.028959,7.292000,1,64,1,0
rgg27_3d,134214672,1575628350,64,3,5367636,0.030000,0.028139,7.389000,1,64,1,0
rgg27_3d,134214672,1575628350,8,3,1826316,0.030000,0.028830,7.254000,1,64,1,0
rgg27_3d,134214672,1575628350,1048576,4,138569273,0.030000,0.023438,47.622000,1,64,1,0
rgg27_3d,134214672,1575628350,128,4,7033760,0.030000,0.028643,7.494000,1,64,1,0
rgg27_3d,134214672,1575628350,131072,4,68704167,0.030000,0.029297,18.820000,1,64,1,0
rgg27_3d,134214672,1575628350,16384,4,35969752,0.030000,0.029907,12.190000,1,64,1,0
rgg27_3d,134214672,1575628350,16,4,2869394,0.030000,0.027175,7.491000,1,64,1,0
rgg27_3d,134214672,1575628350,2048,4,18559560,0.030000,0.029999,7.787000,1,64,1,0
rgg27_3d,134214672,1575628350,2,4,615913,0.030000,0.025794,7.136000,1,64,1,0
rgg27_3d,134214672,1575628350,32,4,4021884,0.030000,0.027638,7.454000,1,64,1,0
rgg27_3d,134214672,1575628350,4,4,1203826,0.030000,0.009081,7.348000,1,64,1,0
rgg27_3d,134214672,1575628350,64,4,5263404,0.030000,0.029683,7.373000,1,64,1,0
rgg27_3d,134214672,1575628350,8,4,1836408,0.030000,0.028013,7.339000,1,64,1,0
rgg27_3d,134214672,1575628350,1048576,5,137614659,0.030000,0.023438,48.611000,1,64,1,0
rgg27_3d,134214672,1575628350,128,5,6998895,0.030000,0.027743,7.470000,1,64,1,0
rgg27_3d,134214672,1575628350,131072,5,68812727,0.030000,0.029297,18.974000,1,64,1,0
rgg27_3d,134214672,1575628350,16384,5,36182356,0.030000,0.029907,12.383000,1,64,1,0
rgg27_3d,134214672,1575628350,16,5,2903504,0.030000,0.028456,7.398000,1,64,1,0
rgg27_3d,134214672,1575628350,2048,5,18582538,0.030000,0.029999,7.848000,1,64,1,0
rgg27_3d,134214672,1575628350,2,5,621348,0.030000,0.006567,7.196000,1,64,1,0
rgg27_3d,134214672,1575628350,32,5,4045711,0.030000,0.026612,7.491000,1,64,1,0
rgg27_3d,134214672,1575628350,4,5,1202417,0.030000,0.028872,7.369000,1,64,1,0
rgg27_3d,134214672,1575628350,64,5,5298984,0.030000,0.029211,7.426000,1,64,1,0
rgg27_3d,134214672,1575628350,8,5,1885774,0.030000,0.026735,7.305000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,1048576,1,133644332,0.030000,0.023438,45.960000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,128,1,1175959,0.030000,0.029795,7.853000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,131072,1,43079510,0.030000,0.029297,19.217000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,16384,1,13821961,0.030000,0.029907,12.804000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,16,1,350960,0.030000,0.029779,7.808000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,2048,1,4837707,0.030000,0.029633,8.163000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,2,1,60620,0.030000,0.010469,7.705000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,32,1,556810,0.030000,0.029745,7.846000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,4,1,117763,0.030000,0.018700,7.803000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,64,1,820632,0.030000,0.029775,7.754000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,8,1,227687,0.030000,0.026618,7.829000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,1048576,2,134531244,0.030000,0.023438,45.587000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,128,2,1179595,0.030000,0.029386,7.828000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,131072,2,40963485,0.030000,0.029297,19.212000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,16384,2,13825615,0.030000,0.029907,12.853000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,16,2,350058,0.030000,0.026919,7.834000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,2048,2,4832408,0.030000,0.029846,8.160000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,2,2,58984,0.030000,0.020538,7.754000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,32,2,550089,0.030000,0.028873,7.883000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,4,2,117855,0.030000,0.027082,7.768000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,64,2,808215,0.030000,0.028746,7.826000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,8,2,224970,0.030000,0.029951,7.709000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,1048576,3,134136694,0.030000,0.023438,45.640000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,128,3,1182255,0.030000,0.029665,7.906000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,131072,3,43998061,0.030000,0.029297,19.294000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,16384,3,14064767,0.030000,0.029907,13.189000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,16,3,354778,0.030000,0.028729,7.961000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,2048,3,4879132,0.030000,0.029983,8.080000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,2,3,58876,0.030000,0.014688,7.795000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,32,3,552445,0.030000,0.029800,7.825000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,4,3,118354,0.030000,0.027771,7.794000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,64,3,814066,0.030000,0.029780,7.840000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,8,3,231338,0.030000,0.024468,7.761000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,1048576,4,132063759,0.030000,0.023438,46.278000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,128,4,1183873,0.030000,0.029348,7.882000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,131072,4,41301708,0.030000,0.029297,19.427000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,16384,4,13869137,0.030000,0.029907,13.075000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,16,4,359257,0.030000,0.029889,7.825000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,2048,4,4826504,0.030000,0.029541,8.093000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,2,4,59253,0.030000,0.009174,7.885000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,32,4,556883,0.030000,0.029879,7.886000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,4,4,117978,0.030000,0.026082,7.777000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,64,4,815885,0.030000,0.029710,7.908000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,8,4,231639,0.030000,0.029402,7.778000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,1048576,5,131876093,0.030000,0.023438,46.436000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,128,5,1181916,0.030000,0.029253,7.948000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,131072,5,42275544,0.030000,0.029297,19.296000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,16384,5,14496627,0.030000,0.029907,13.139000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,16,5,375388,0.030000,0.025875,7.757000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,2048,5,4850545,0.030000,0.029526,8.137000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,2,5,57963,0.030000,0.026684,7.779000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,32,5,558317,0.030000,0.027477,7.849000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,4,5,117399,0.030000,0.028514,7.725000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,64,5,815049,0.030000,0.029808,7.787000,1,64,1,0
rgg_n_2_27_s0,134217726,2386714970,8,5,229902,0.030000,0.022590,7.660000,1,64,1,0
twitter-2010,41652230,2405026092,1048576,1,1150226448,0.030000,0.025000,105.374000,1,64,1,0
twitter-2010,41652230,2405026092,128,1,851079292,0.030000,0.029999,36.721000,1,64,1,0
twitter-2010,41652230,2405026092,131072,1,1100608153,0.030000,0.028302,84.551000,1,64,1,0
twitter-2010,41652230,2405026092,16384,1,1037181754,0.030000,0.029886,64.686000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,658121354,0.030000,0.030000,36.173000,1,64,1,0
twitter-2010,41652230,2405026092,2048,1,977494821,0.030000,0.029992,52.361000,1,64,1,0
twitter-2010,41652230,2405026092,2,1,158286703,0.030000,0.004073,42.676000,1,64,1,0
twitter-2010,41652230,2405026092,32,1,725643388,0.030000,0.029999,36.719000,1,64,1,0
twitter-2010,41652230,2405026092,4,1,450863161,0.030000,0.030000,42.142000,1,64,1,0
twitter-2010,41652230,2405026092,64,1,782796772,0.030000,0.029998,38.309000,1,64,1,0
twitter-2010,41652230,2405026092,8,1,590050946,0.030000,0.030000,40.975000,1,64,1,0
twitter-2010,41652230,2405026092,1048576,2,1150212506,0.030000,0.025000,107.229000,1,64,1,0
twitter-2010,41652230,2405026092,128,2,852013367,0.030000,0.029999,38.377000,1,64,1,0
twitter-2010,41652230,2405026092,131072,2,1100893782,0.030000,0.028302,83.831000,1,64,1,0
twitter-2010,41652230,2405026092,16384,2,1040247726,0.030000,0.029886,66.903000,1,64,1,0
twitter-2010,41652230,2405026092,16,2,657825100,0.030000,0.029999,38.627000,1,64,1,0
twitter-2010,41652230,2405026092,2048,2,978630882,0.030000,0.029992,53.580000,1,64,1,0
twitter-2010,41652230,2405026092,2,2,172647114,0.030000,0.029861,44.227000,1,64,1,0
twitter-2010,41652230,2405026092,32,2,729671358,0.030000,0.029999,38.630000,1,64,1,0
twitter-2010,41652230,2405026092,4,2,448158609,0.030000,0.030000,43.074000,1,64,1,0
twitter-2010,41652230,2405026092,64,2,792044404,0.030000,0.029999,36.539000,1,64,1,0
twitter-2010,41652230,2405026092,8,2,576680851,0.030000,0.030000,37.518000,1,64,1,0
twitter-2010,41652230,2405026092,1048576,3,1150236419,0.030000,0.025000,105.430000,1,64,1,0
twitter-2010,41652230,2405026092,128,3,845850516,0.030000,0.029999,37.900000,1,64,1,0
twitter-2010,41652230,2405026092,131072,3,1098441189,0.030000,0.028302,85.231000,1,64,1,0
twitter-2010,41652230,2405026092,16384,3,1040860007,0.030000,0.029886,63.300000,1,64,1,0
twitter-2010,41652230,2405026092,16,3,665393669,0.030000,0.030000,36.227000,1,64,1,0
twitter-2010,41652230,2405026092,2048,3,976690621,0.030000,0.029992,52.855000,1,64,1,0
twitter-2010,41652230,2405026092,2,3,276380249,0.030000,0.030000,41.168000,1,64,1,0
twitter-2010,41652230,2405026092,32,3,726914384,0.030000,0.029999,36.772000,1,64,1,0
twitter-2010,41652230,2405026092,4,3,438792238,0.030000,0.030000,39.412000,1,64,1,0
twitter-2010,41652230,2405026092,64,3,803140598,0.030000,0.029999,36.547000,1,64,1,0
twitter-2010,41652230,2405026092,8,3,587518779,0.030000,0.030000,37.654000,1,64,1,0
twitter-2010,41652230,2405026092,1048576,4,1150996868,0.030000,0.025000,105.652000,1,64,1,0
twitter-2010,41652230,2405026092,128,4,845075006,0.030000,0.029999,38.089000,1,64,1,0
twitter-2010,41652230,2405026092,131072,4,1098468081,0.030000,0.028302,85.761000,1,64,1,0
twitter-2010,41652230,2405026092,16384,4,1036848942,0.030000,0.029886,65.144000,1,64,1,0
twitter-2010,41652230,2405026092,16,4,671617594,0.030000,0.029999,38.158000,1,64,1,0
twitter-2010,41652230,2405026092,2048,4,982194572,0.030000,0.029992,52.765000,1,64,1,0
twitter-2010,41652230,2405026092,2,4,262480315,0.030000,0.030000,41.774000,1,64,1,0
twitter-2010,41652230,2405026092,32,4,745003368,0.030000,0.029999,36.590000,1,64,1,0
twitter-2010,41652230,2405026092,4,4,446429695,0.030000,0.030000,40.182000,1,64,1,0
twitter-2010,41652230,2405026092,64,4,788578016,0.030000,0.029999,36.794000,1,64,1,0
twitter-2010,41652230,2405026092,8,4,583643660,0.030000,0.030000,36.842000,1,64,1,0
twitter-2010,41652230,2405026092,1048576,5,1150249880,0.030000,0.025000,106.699000,1,64,1,0
twitter-2010,41652230,2405026092,128,5,846370257,0.030000,0.029999,37.692000,1,64,1,0
twitter-2010,41652230,2405026092,131072,5,1101892512,0.030000,0.028302,83.487000,1,64,1,0
twitter-2010,41652230,2405026092,16384,5,1034827190,0.030000,0.029886,65.175000,1,64,1,0
twitter-2010,41652230,2405026092,16,5,669364195,0.030000,0.030000,37.461000,1,64,1,0
twitter-2010,41652230,2405026092,2048,5,977981366,0.030000,0.029992,52.443000,1,64,1,0
twitter-2010,41652230,2405026092,2,5,269145072,0.030000,0.030000,39.638000,1,64,1,0
twitter-2010,41652230,2405026092,32,5,744198048,0.030000,0.029999,36.069000,1,64,1,0
twitter-2010,41652230,2405026092,4,5,394772645,0.030000,0.030000,39.038000,1,64,1,0
twitter-2010,41652230,2405026092,64,5,787449904,0.030000,0.029999,37.045000,1,64,1,0
twitter-2010,41652230,2405026092,8,5,580972577,0.030000,0.030000,39.637000,1,64,1,0
uk-2005,39454463,1566054250,1048576,1,610638633,0.030000,0.026316,42.883000,1,64,1,0
uk-2005,39454463,1566054250,128,1,60027672,0.030000,0.029999,5.120000,1,64,1,0
uk-2005,39454463,1566054250,131072,1,268001093,0.030000,0.029801,16.116000,1,64,1,0
uk-2005,39454463,1566054250,16384,1,133802161,0.030000,0.029888,9.625000,1,64,1,0
uk-2005,39454463,1566054250,16,1,3448788,0.030000,0.030000,4.981000,1,64,1,0
uk-2005,39454463,1566054250,2048,1,99985311,0.030000,0.029998,7.688000,1,64,1,0
uk-2005,39454463,1566054250,2,1,961240,0.030000,0.029489,4.633000,1,64,1,0
uk-2005,39454463,1566054250,32,1,27426269,0.030000,0.029999,5.032000,1,64,1,0
uk-2005,39454463,1566054250,4,1,2047011,0.030000,0.028700,4.851000,1,64,1,0
uk-2005,39454463,1566054250,64,1,50293234,0.030000,0.029999,5.284000,1,64,1,0
uk-2005,39454463,1566054250,8,1,2900629,0.030000,0.030000,4.889000,1,64,1,0
uk-2005,39454463,1566054250,1048576,2,610474269,0.030000,0.026316,42.667000,1,64,1,0
uk-2005,39454463,1566054250,128,2,59516661,0.030000,0.029999,5.169000,1,64,1,0
uk-2005,39454463,1566054250,131072,2,267642680,0.030000,0.029801,16.465000,1,64,1,0
uk-2005,39454463,1566054250,16384,2,133951600,0.030000,0.029888,9.529000,1,64,1,0
uk-2005,39454463,1566054250,16,2,3464717,0.030000,0.030000,4.958000,1,64,1,0
uk-2005,39454463,1566054250,2048,2,100005885,0.030000,0.029998,8.423000,1,64,1,0
uk-2005,39454463,1566054250,2,2,967971,0.030000,0.029501,4.719000,1,64,1,0
uk-2005,39454463,1566054250,32,2,26404086,0.030000,0.029999,4.992000,1,64,1,0
uk-2005,39454463,1566054250,4,2,2076345,0.030000,0.030000,4.820000,1,64,1,0
uk-2005,39454463,1566054250,64,2,48517752,0.030000,0.029997,5.188000,1,64,1,0
uk-2005,39454463,1566054250,8,2,2882407,0.030000,0.029068,4.831000,1,64,1,0
uk-2005,39454463,1566054250,1048576,3,610438352,0.030000,0.026316,43.013000,1,64,1,0
uk-2005,39454463,1566054250,128,3,60222921,0.030000,0.029999,5.283000,1,64,1,0
uk-2005,39454463,1566054250,131072,3,267945528,0.030000,0.029801,16.587000,1,64,1,0
uk-2005,39454463,1566054250,16384,3,133729727,0.030000,0.029888,9.531000,1,64,1,0
uk-2005,39454463,1566054250,16,3,3461095,0.030000,0.030000,5.028000,1,64,1,0
uk-2005,39454463,1566054250,2048,3,99771610,0.030000,0.029998,7.945000,1,64,1,0
uk-2005,39454463,1566054250,2,3,963237,0.030000,0.028910,4.646000,1,64,1,0
uk-2005,39454463,1566054250,32,3,26976049,0.030000,0.029999,5.151000,1,64,1,0
uk-2005,39454463,1566054250,4,3,2050803,0.030000,0.029188,4.723000,1,64,1,0
uk-2005,39454463,1566054250,64,3,48764290,0.030000,0.029999,5.253000,1,64,1,0
uk-2005,39454463,1566054250,8,3,2990360,0.030000,0.029065,4.957000,1,64,1,0
uk-2005,39454463,1566054250,1048576,4,610639618,0.030000,0.026316,42.832000,1,64,1,0
uk-2005,39454463,1566054250,128,4,59398072,0.030000,0.029999,5.231000,1,64,1,0
uk-2005,39454463,1566054250,131072,4,267792421,0.030000,0.029801,16.388000,1,64,1,0
uk-2005,39454463,1566054250,16384,4,133993272,0.030000,0.029888,9.438000,1,64,1,0
uk-2005,39454463,1566054250,16,4,3548762,0.030000,0.030000,5.130000,1,64,1,0
uk-2005,39454463,1566054250,2048,4,99996541,0.030000,0.029998,7.844000,1,64,1,0
uk-2005,39454463,1566054250,2,4,954475,0.030000,0.028500,4.680000,1,64,1,0
uk-2005,39454463,1566054250,32,4,27221372,0.030000,0.029999,4.925000,1,64,1,0
uk-2005,39454463,1566054250,4,4,2041484,0.030000,0.030000,4.814000,1,64,1,0
uk-2005,39454463,1566054250,64,4,48741670,0.030000,0.029999,5.210000,1,64,1,0
uk-2005,39454463,1566054250,8,4,3057003,0.030000,0.030000,4.931000,1,64,1,0
uk-2005,39454463,1566054250,1048576,5,610610510,0.030000,0.026316,41.908000,1,64,1,0
uk-2005,39454463,1566054250,128,5,59997940,0.030000,0.029999,5.208000,1,64,1,0
uk-2005,39454463,1566054250,131072,5,267813780,0.030000,0.029801,16.553000,1,64,1,0
uk-2005,39454463,1566054250,16384,5,133567891,0.030000,0.029888,9.464000,1,64,1,0
uk-2005,39454463,1566054250,16,5,3460737,0.030000,0.030000,4.920000,1,64,1,0
uk-2005,39454463,1566054250,2048,5,99973692,0.030000,0.029998,7.657000,1,64,1,0
uk-2005,39454463,1566054250,2,5,1023425,0.030000,0.028505,4.769000,1,64,1,0
uk-2005,39454463,1566054250,32,5,26717261,0.030000,0.029999,4.955000,1,64,1,0
uk-2005,39454463,1566054250,4,5,2134492,0.030000,0.030000,4.826000,1,64,1,0
uk-2005,39454463,1566054250,64,5,49244278,0.030000,0.029999,5.097000,1,64,1,0
uk-2005,39454463,1566054250,8,5,3045504,0.030000,0.030000,4.857000,1,64,1,0
webbase-2001,115554441,1709619522,1048576,1,434253200,0.030000,0.026549,53.792000,1,64,1,0
webbase-2001,115554441,1709619522,128,1,13846059,0.030000,0.029999,9.422000,1,64,1,0
webbase-2001,115554441,1709619522,131072,1,171482711,0.030000,0.029933,22.960000,1,64,1,0
webbase-2001,115554441,1709619522,16384,1,27075486,0.030000,0.029954,14.174000,1,64,1,0
webbase-2001,115554441,1709619522,16,1,10430183,0.030000,0.030000,9.170000,1,64,1,0
webbase-2001,115554441,1709619522,2048,1,19889148,0.030000,0.029989,10.224000,1,64,1,0
webbase-2001,115554441,1709619522,2,1,3854859,0.030000,0.030000,8.703000,1,64,1,0
webbase-2001,115554441,1709619522,32,1,11747667,0.030000,0.030000,9.361000,1,64,1,0
webbase-2001,115554441,1709619522,4,1,6806783,0.030000,0.030000,8.888000,1,64,1,0
webbase-2001,115554441,1709619522,64,1,12687529,0.030000,0.030000,9.331000,1,64,1,0
webbase-2001,115554441,1709619522,8,1,9445214,0.030000,0.030000,8.948000,1,64,1,0
webbase-2001,115554441,1709619522,1048576,2,434490667,0.030000,0.026549,53.244000,1,64,1,0
webbase-2001,115554441,1709619522,128,2,13764593,0.030000,0.029999,9.285000,1,64,1,0
webbase-2001,115554441,1709619522,131072,2,171350972,0.030000,0.029933,23.527000,1,64,1,0
webbase-2001,115554441,1709619522,16384,2,26942719,0.030000,0.029954,14.286000,1,64,1,0
webbase-2001,115554441,1709619522,16,2,11210692,0.030000,0.029991,9.107000,1,64,1,0
webbase-2001,115554441,1709619522,2048,2,19878045,0.030000,0.029989,9.830000,1,64,1,0
webbase-2001,115554441,1709619522,2,2,3645936,0.030000,0.029236,8.912000,1,64,1,0
webbase-2001,115554441,1709619522,32,2,11749367,0.030000,0.030000,9.281000,1,64,1,0
webbase-2001,115554441,1709619522,4,2,6817129,0.030000,0.030000,8.958000,1,64,1,0
webbase-2001,115554441,1709619522,64,2,12833218,0.030000,0.030000,9.241000,1,64,1,0
webbase-2001,115554441,1709619522,8,2,9257162,0.030000,0.030000,9.005000,1,64,1,0
webbase-2001,115554441,1709619522,1048576,3,434337425,0.030000,0.026549,53.712000,1,64,1,0
webbase-2001,115554441,1709619522,128,3,13461443,0.030000,0.029999,9.237000,1,64,1,0
webbase-2001,115554441,1709619522,131072,3,171530712,0.030000,0.029933,23.372000,1,64,1,0
webbase-2001,115554441,1709619522,16384,3,27081161,0.030000,0.029954,14.223000,1,64,1,0
webbase-2001,115554441,1709619522,16,3,10840028,0.030000,0.030000,9.165000,1,64,1,0
webbase-2001,115554441,1709619522,2048,3,20035899,0.030000,0.029989,10.094000,1,64,1,0
webbase-2001,115554441,1709619522,2,3,3564918,0.030000,0.029143,8.639000,1,64,1,0
webbase-2001,115554441,1709619522,32,3,12076345,0.030000,0.030000,9.207000,1,64,1,0
webbase-2001,115554441,1709619522,4,3,6992479,0.030000,0.030000,8.849000,1,64,1,0
webbase-2001,115554441,1709619522,64,3,12672787,0.030000,0.030000,9.326000,1,64,1,0
webbase-2001,115554441,1709619522,8,3,9240975,0.030000,0.030000,8.961000,1,64,1,0
webbase-2001,115554441,1709619522,1048576,4,434286330,0.030000,0.026549,53.410000,1,64,1,0
webbase-2001,115554441,1709619522,128,4,13558747,0.030000,0.029999,9.262000,1,64,1,0
webbase-2001,115554441,1709619522,131072,4,171268102,0.030000,0.029933,23.420000,1,64,1,0
webbase-2001,115554441,1709619522,16384,4,27205979,0.030000,0.029954,13.885000,1,64,1,0
webbase-2001,115554441,1709619522,16,4,10743974,0.030000,0.030000,9.289000,1,64,1,0
webbase-2001,115554441,1709619522,2048,4,19922068,0.030000,0.029989,10.104000,1,64,1,0
webbase-2001,115554441,1709619522,2,4,3589995,0.030000,0.029208,8.756000,1,64,1,0
webbase-2001,115554441,1709619522,32,4,12030458,0.030000,0.030000,9.240000,1,64,1,0
webbase-2001,115554441,1709619522,4,4,6955913,0.030000,0.030000,8.808000,1,64,1,0
webbase-2001,115554441,1709619522,64,4,12920131,0.030000,0.030000,9.362000,1,64,1,0
webbase-2001,115554441,1709619522,8,4,9253741,0.030000,0.030000,8.979000,1,64,1,0
webbase-2001,115554441,1709619522,1048576,5,434328010,0.030000,0.026549,52.478000,1,64,1,0
webbase-2001,115554441,1709619522,128,5,13474384,0.030000,0.029999,9.242000,1,64,1,0
webbase-2001,115554441,1709619522,131072,5,171174425,0.030000,0.029933,23.209000,1,64,1,0
webbase-2001,115554441,1709619522,16384,5,26782362,0.030000,0.029954,14.191000,1,64,1,0
webbase-2001,115554441,1709619522,16,5,10761509,0.030000,0.030000,9.115000,1,64,1,0
webbase-2001,115554441,1709619522,2048,5,19824876,0.030000,0.029989,10.108000,1,64,1,0
webbase-2001,115554441,1709619522,2,5,3685501,0.030000,0.030000,8.723000,1,64,1,0
webbase-2001,115554441,1709619522,32,5,11995056,0.030000,0.030000,9.290000,1,64,1,0
webbase-2001,115554441,1709619522,4,5,7075513,0.030000,0.030000,8.772000,1,64,1,0
webbase-2001,115554441,1709619522,64,5,12769661,0.030000,0.030000,9.346000,1,64,1,0
webbase-2001,115554441,1709619522,8,5,9559888,0.030000,0.030000,8.964000,1,64,1,0
amazon,400727,4699738,1048576,1,2349869,0.030000,0.000000,3.666000,1,64,1,0
amazon,400727,4699738,128,1,335801,0.030000,0.029384,0.800000,1,64,1,0
amazon,400727,4699738,131072,1,2007831,0.030000,0.000000,2.107000,1,64,1,0
amazon,400727,4699738,16384,1,1055572,0.030000,0.000000,1.430000,1,64,1,0
amazon,400727,4699738,16,1,181304,0.030000,0.029945,0.624000,1,64,1,0
amazon,400727,4699738,2048,1,615073,0.030000,0.025510,0.993000,1,64,1,0
amazon,400727,4699738,2,1,45647,0.030000,0.027635,0.582000,1,64,1,0
amazon,400727,4699738,32,1,232032,0.030000,0.029865,0.708000,1,64,1,0
amazon,400727,4699738,4,1,92010,0.030000,0.029097,0.561000,1,64,1,0
amazon,400727,4699738,64,1,285059,0.030000,0.027787,0.845000,1,64,1,0
amazon,400727,4699738,8,1,139077,0.030000,0.029945,0.615000,1,64,1,0
amazon,400727,4699738,1048576,2,2349869,0.030000,0.000000,3.373000,1,64,1,0
amazon,400727,4699738,128,2,336739,0.030000,0.028425,0.778000,1,64,1,0
amazon,400727,4699738,131072,2,2008704,0.030000,0.000000,2.143000,1,64,1,0
amazon,400727,4699738,16384,2,1055094,0.030000,0.000000,1.346000,1,64,1,0
amazon,400727,4699738,16,2,179539,0.030000,0.029945,0.719000,1,64,1,0
amazon,400727,4699738,2048,2,615457,0.030000,0.025510,1.048000,1,64,1,0
amazon,400727,4699738,2,2,46119,0.030000,0.026647,0.571000,1,64,1,0
amazon,400727,4699738,32,2,230033,0.030000,0.029865,0.745000,1,64,1,0
amazon,400727,4699738,4,2,92506,0.030000,0.029975,0.605000,1,64,1,0
amazon,400727,4699738,64,2,284140,0.030000,0.029703,0.787000,1,64,1,0
amazon,400727,4699738,8,2,137211,0.030000,0.029965,0.698000,1,64,1,0
amazon,400727,4699738,1048576,3,2349869,0.030000,0.000000,3.457000,1,64,1,0
amazon,400727,4699738,128,3,339644,0.030000,0.029384,0.850000,1,64,1,0
amazon,400727,4699738,131072,3,2007938,0.030000,0.000000,2.136000,1,64,1,0
amazon,400727,4699738,16384,3,1055564,0.030000,0.000000,1.317000,1,64,1,0
amazon,400727,4699738,16,3,180559,0.030000,0.029865,0.623000,1,64,1,0
amazon,400727,4699738,2048,3,614873,0.030000,0.025510,0.989000,1,64,1,0
amazon,400727,4699738,2,3,45177,0.030000,0.027590,0.500000,1,64,1,0
amazon,400727,4699738,32,3,231642,0.030000,0.029785,0.674000,1,64,1,0
amazon,400727,4699738,4,3,93484,0.030000,0.029975,0.555000,1,64,1,0
amazon,400727,4699738,64,3,281851,0.030000,0.026509,0.717000,1,64,1,0
amazon,400727,4699738,8,3,138300,0.030000,0.029965,0.569000,1,64,1,0
amazon,400727,4699738,1048576,4,2349869,0.030000,0.000000,3.522000,1,64,1,0
amazon,400727,4699738,128,4,337462,0.030000,0.029384,0.795000,1,64,1,0
amazon,400727,4699738,131072,4,2007787,0.030000,0.000000,2.245000,1,64,1,0
amazon,400727,4699738,16384,4,1055071,0.030000,0.000000,1.298000,1,64,1,0
amazon,400727,4699738,16,4,183760,0.030000,0.029905,0.696000,1,64,1,0
amazon,400727,4699738,2048,4,615333,0.030000,0.025510,0.948000,1,64,1,0
amazon,400727,4699738,2,4,46808,0.030000,0.025828,0.488000,1,64,1,0
amazon,400727,4699738,32,4,230556,0.030000,0.029865,0.714000,1,64,1,0
amazon,400727,4699738,4,4,93673,0.030000,0.029985,0.633000,1,64,1,0
amazon,400727,4699738,64,4,280517,0.030000,0.029224,0.868000,1,64,1,0
amazon,400727,4699738,8,4,138308,0.030000,0.029866,0.718000,1,64,1,0
amazon,400727,4699738,1048576,5,2349869,0.030000,0.000000,3.490000,1,64,1,0
amazon,400727,4699738,128,5,336549,0.030000,0.029384,0.804000,1,64,1,0
amazon,400727,4699738,131072,5,2007399,0.030000,0.000000,2.134000,1,64,1,0
amazon,400727,4699738,16384,5,1055431,0.030000,0.000000,1.355000,1,64,1,0
amazon,400727,4699738,16,5,182177,0.030000,0.029945,0.731000,1,64,1,0
amazon,400727,4699738,2048,5,614921,0.030000,0.025510,0.970000,1,64,1,0
amazon,400727,4699738,2,5,45937,0.030000,0.026612,0.557000,1,64,1,0
amazon,400727,4699738,32,5,228544,0.030000,0.026751,0.776000,1,64,1,0
amazon,400727,4699738,4,5,93045,0.030000,0.029985,0.650000,1,64,1,0
amazon,400727,4699738,64,5,279179,0.030000,0.026349,0.808000,1,64,1,0
amazon,400727,4699738,8,5,140808,0.030000,0.029965,0.700000,1,64,1,0
arabic-2005,22743881,1107806146,1048576,1,499358165,0.030000,0.000000,33.310000,1,64,1,0
arabic-2005,22743881,1107806146,128,1,10758999,0.030000,0.029996,3.635000,1,64,1,0
arabic-2005,22743881,1107806146,131072,1,407653047,0.030000,0.028736,14.044000,1,64,1,0
arabic-2005,22743881,1107806146,16384,1,238761845,0.030000,0.029518,7.738000,1,64,1,0
arabic-2005,22743881,1107806146,16,1,2035509,0.030000,0.030000,3.415000,1,64,1,0
arabic-2005,22743881,1107806146,2048,1,41244473,0.030000,0.029984,5.020000,1,64,1,0
arabic-2005,22743881,1107806146,2,1,387571,0.030000,0.029480,3.231000,1,64,1,0
arabic-2005,22743881,1107806146,32,1,2718112,0.030000,0.029998,3.289000,1,64,1,0
arabic-2005,22743881,1107806146,4,1,904299,0.030000,0.029151,3.280000,1,64,1,0
arabic-2005,22743881,1107806146,64,1,5836935,0.030000,0.029993,3.339000,1,64,1,0
arabic-2005,22743881,1107806146,8,1,1444357,0.030000,0.028611,3.356000,1,64,1,0
arabic-2005,22743881,1107806146,1048576,2,499376309,0.030000,0.000000,33.378000,1,64,1,0
arabic-2005,22743881,1107806146,128,2,10355991,0.030000,0.029991,3.584000,1,64,1,0
arabic-2005,22743881,1107806146,131072,2,407501310,0.030000,0.028736,14.136000,1,64,1,0
arabic-2005,22743881,1107806146,16384,2,239215356,0.030000,0.029518,7.751000,1,64,1,0
arabic-2005,22743881,1107806146,16,2,2291459,0.030000,0.029998,3.415000,1,64,1,0
arabic-2005,22743881,1107806146,2048,2,40388057,0.030000,0.029984,4.957000,1,64,1,0
arabic-2005,22743881,1107806146,2,2,395140,0.030000,0.029515,3.331000,1,64,1,0
arabic-2005,22743881,1107806146,32,2,2567018,0.030000,0.029998,3.384000,1,64,1,0
arabic-2005,22743881,1107806146,4,2,892838,0.030000,0.029365,3.208000,1,64,1,0
arabic-2005,22743881,1107806146,64,2,5275041,0.030000,0.029996,3.313000,1,64,1,0
arabic-2005,22743881,1107806146,8,2,1333411,0.030000,0.028161,3.252000,1,64,1,0
arabic-2005,22743881,1107806146,1048576,3,499363632,0.030000,0.000000,33.379000,1,64,1,0
arabic-2005,22743881,1107806146,128,3,10229530,0.030000,0.029996,3.342000,1,64,1,0
arabic-2005,22743881,1107806146,131072,3,407545504,0.030000,0.028736,14.122000,1,64,1,0
arabic-2005,22743881,1107806146,16384,3,238920595,0.030000,0.029518,7.600000,1,64,1,0
arabic-2005,22743881,1107806146,16,3,2185770,0.030000,0.029999,3.281000,1,64,1,0
arabic-2005,22743881,1107806146,2048,3,40223923,0.030000,0.029984,4.915000,1,64,1,0
arabic-2005,22743881,1107806146,2,3,375076,0.030000,0.029447,3.359000,1,64,1,0
arabic-2005,22743881,1107806146,32,3,2506013,0.030000,0.029993,3.404000,1,64,1,0
arabic-2005,22743881,1107806146,4,3,835185,0.030000,0.027504,3.234000,1,64,1,0
arabic-2005,22743881,1107806146,64,3,5957159,0.030000,0.029996,3.390000,1,64,1,0
arabic-2005,22743881,1107806146,8,3,1355586,0.030000,0.028729,3.333000,1,64,1,0
arabic-2005,22743881,1107806146,1048576,4,499370806,0.030000,0.000000,33.254000,1,64,1,0
arabic-2005,22743881,1107806146,128,4,10348427,0.030000,0.029996,3.535000,1,64,1,0
arabic-2005,22743881,1107806146,131072,4,407605100,0.030000,0.028736,14.162000,1,64,1,0
arabic-2005,22743881,1107806146,16384,4,238951247,0.030000,0.029518,7.420000,1,64,1,0
arabic-2005,22743881,1107806146,16,4,2146195,0.030000,0.029999,3.301000,1,64,1,0
arabic-2005,22743881,1107806146,2048,4,40209069,0.030000,0.029984,4.950000,1,64,1,0
arabic-2005,22743881,1107806146,2,4,355629,0.030000,0.029683,3.156000,1,64,1,0
arabic-2005,22743881,1107806146,32,4,2340949,0.030000,0.029985,3.311000,1,64,1,0
arabic-2005,22743881,1107806146,4,4,883006,0.030000,0.029204,3.348000,1,64,1,0
arabic-2005,22743881,1107806146,64,4,5293975,0.030000,0.029996,3.344000,1,64,1,0
arabic-2005,22743881,1107806146,8,4,1330003,0.030000,0.029631,3.343000,1,64,1,0
arabic-2005,22743881,1107806146,1048576,5,499398122,0.030000,0.000000,33.571000,1,64,1,0
arabic-2005,22743881,1107806146,128,5,10568338,0.030000,0.029991,3.405000,1,64,1,0
arabic-2005,22743881,1107806146,131072,5,407541991,0.030000,0.028736,14.196000,1,64,1,0
arabic-2005,22743881,1107806146,16384,5,238991850,0.030000,0.029518,7.607000,1,64,1,0
arabic-2005,22743881,1107806146,16,5,2078630,0.030000,0.029870,3.373000,1,64,1,0
arabic-2005,22743881,1107806146,2048,5,41105627,0.030000,0.029984,4.986000,1,64,1,0
arabic-2005,22743881,1107806146,2,5,362475,0.030000,0.029516,3.328000,1,64,1,0
arabic-2005,22743881,1107806146,32,5,2614885,0.030000,0.029743,3.425000,1,64,1,0
arabic-2005,22743881,1107806146,4,5,899198,0.030000,0.028862,3.300000,1,64,1,0
arabic-2005,22743881,1107806146,64,5,5695968,0.030000,0.029996,3.232000,1,64,1,0
arabic-2005,22743881,1107806146,8,5,1397328,0.030000,0.029489,3.315000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,1048576,1,34639390,0.030000,0.000000,12.326000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,1,1892116,0.030000,0.008876,1.205000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,131072,1,20092179,0.030000,0.027027,4.882000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16384,1,10426555,0.030000,0.027211,2.275000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,1,746637,0.030000,0.027219,0.924000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2048,1,5221478,0.030000,0.029424,1.491000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,1,61011,0.030000,0.014666,0.667000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,1,1001603,0.030000,0.015400,1.022000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,1,181746,0.030000,0.023932,0.840000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,1,1462481,0.030000,0.014034,0.970000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,1,403668,0.030000,0.021848,0.862000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,1048576,2,34640275,0.030000,0.000000,12.422000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,2,1899113,0.030000,0.017593,1.207000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,131072,2,20105585,0.030000,0.027027,4.926000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16384,2,10363493,0.030000,0.027211,2.239000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,2,751259,0.030000,0.026476,0.920000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2048,2,5248964,0.030000,0.029424,1.452000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,2,59822,0.030000,0.018501,0.738000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,2,1005690,0.030000,0.006737,0.868000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,2,181614,0.030000,0.026661,0.817000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,2,1455869,0.030000,0.027921,0.990000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,2,432389,0.030000,0.023637,0.848000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,1048576,3,34652382,0.030000,0.000000,12.558000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,3,1906270,0.030000,0.014607,1.202000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,131072,3,20083953,0.030000,0.027027,4.919000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16384,3,10341184,0.030000,0.027211,2.224000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,3,708642,0.030000,0.016980,0.851000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2048,3,5236593,0.030000,0.029424,1.475000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,3,60277,0.030000,0.024134,0.726000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,3,1008320,0.030000,0.012368,0.877000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,3,177610,0.030000,0.026390,0.778000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,3,1460344,0.030000,0.012608,0.879000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,3,412129,0.030000,0.020613,0.850000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,1048576,4,34640516,0.030000,0.000000,12.310000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,4,1899906,0.030000,0.017353,1.203000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,131072,4,20115539,0.030000,0.027027,4.929000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16384,4,10381556,0.030000,0.027211,2.230000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,4,707598,0.030000,0.015590,0.907000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2048,4,5228899,0.030000,0.029424,1.403000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,4,60183,0.030000,0.017673,0.732000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,4,1000099,0.030000,0.018172,0.898000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,4,182706,0.030000,0.025479,0.741000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,4,1449835,0.030000,0.019485,0.910000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,4,433313,0.030000,0.009356,0.793000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,1048576,5,34654831,0.030000,0.000000,12.526000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,5,1900739,0.030000,0.018525,1.143000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,131072,5,20025491,0.030000,0.027027,4.947000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16384,5,10463134,0.030000,0.027211,2.237000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,5,726150,0.030000,0.018539,0.981000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2048,5,5255754,0.030000,0.029424,1.664000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,5,59250,0.030000,0.021189,0.710000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,5,992690,0.030000,0.009136,0.904000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,5,184059,0.030000,0.024956,0.828000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,5,1456991,0.030000,0.023017,0.966000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,5,420137,0.030000,0.021694,0.835000,1,64,1,0
del26,67108864,402653086,1048576,1,30354200,0.030000,0.015625,28.604000,1,64,1,0
del26,67108864,402653086,128,1,352164,0.030000,0.028482,3.317000,1,64,1,0
del26,67108864,402653086,131072,1,10709977,0.030000,0.029297,10.390000,1,64,1,0
del26,67108864,402653086,16384,1,3917679,0.030000,0.029541,5.449000,1,64,1,0
del26,67108864,402653086,16,1,105556,0.030000,0.028848,3.250000,1,64,1,0
del26,67108864,402653086,2048,1,1430318,0.030000,0.027130,3.543000,1,64,1,0
del26,67108864,402653086,2,1,18155,0.030000,0.010094,3.149000,1,64,1,0
del26,67108864,402653086,32,1,166564,0.030000,0.028595,3.346000,1,64,1,0
del26,67108864,402653086,4,1,35044,0.030000,0.029553,3.234000,1,64,1,0
del26,67108864,402653086,64,1,244344,0.030000,0.027952,3.238000,1,64,1,0
del26,67108864,402653086,8,1,69496,0.030000,0.028285,3.185000,1,64,1,0
del26,67108864,402653086,1048576,2,30317872,0.030000,0.015625,28.842000,1,64,1,0
del26,67108864,402653086,128,2,354599,0.030000,0.028805,3.426000,1,64,1,0
del26,67108864,402653086,131072,2,10702687,0.030000,0.029297,10.305000,1,64,1,0
del26,67108864,402653086,16384,2,3953065,0.030000,0.029785,5.497000,1,64,1,0
del26,67108864,402653086,16,2,104154,0.030000,0.021652,3.256000,1,64,1,0
del26,67108864,402653086,2048,2,1447945,0.030000,0.029327,3.755000,1,64,1,0
del26,67108864,402653086,2,2,18257,0.030000,0.014634,3.209000,1,64,1,0
del26,67108864,402653086,32,2,166454,0.030000,0.028435,3.375000,1,64,1,0
del26,67108864,402653086,4,2,36279,0.030000,0.024041,3.268000,1,64,1,0
del26,67108864,402653086,64,2,247142,0.030000,0.028268,3.284000,1,64,1,0
del26,67108864,402653086,8,2,71165,0.030000,0.029591,3.306000,1,64,1,0
del26,67108864,402653086,1048576,3,30324371,0.030000,0.015625,28.694000,1,64,1,0
del26,67108864,402653086,128,3,354591,0.030000,0.028454,3.307000,1,64,1,0
del26,67108864,402653086,131072,3,10716173,0.030000,0.029297,10.244000,1,64,1,0
del26,67108864,402653086,16384,3,3912767,0.030000,0.029541,5.441000,1,64,1,0
del26,67108864,402653086,16,3,104544,0.030000,0.028060,3.274000,1,64,1,0
del26,67108864,402653086,2048,3,1435479,0.030000,0.028290,3.537000,1,64,1,0
del26,67108864,402653086,2,3,17689,0.030000,0.001939,3.237000,1,64,1,0
del26,67108864,402653086,32,3,167561,0.030000,0.028053,3.253000,1,64,1,0
del26,67108864,402653086,4,3,35616,0.030000,0.029398,3.278000,1,64,1,0
del26,67108864,402653086,64,3,247766,0.030000,0.027893,3.293000,1,64,1,0
del26,67108864,402653086,8,3,68394,0.030000,0.027393,3.220000,1,64,1,0
del26,67108864,402653086,1048576,4,30851466,0.030000,0.015625,28.308000,1,64,1,0
del26,67108864,402653086,128,4,358380,0.030000,0.028833,3.336000,1,64,1,0
del26,67108864,402653086,131072,4,10808381,0.030000,0.029297,10.246000,1,64,1,0
del26,67108864,402653086,16384,4,3928028,0.030000,0.029541,5.369000,1,64,1,0
del26,67108864,402653086,16,4,105709,0.030000,0.027030,3.269000,1,64,1,0
del26,67108864,402653086,2048,4,1455162,0.030000,0.029877,3.712000,1,64,1,0
del26,67108864,402653086,2,4,17566,0.030000,0.017920,3.312000,1,64,1,0
del26,67108864,402653086,32,4,167576,0.030000,0.025383,3.310000,1,64,1,0
del26,67108864,402653086,4,4,35448,0.030000,0.016870,3.157000,1,64,1,0
del26,67108864,402653086,64,4,250364,0.030000,0.028886,3.329000,1,64,1,0
del26,67108864,402653086,8,4,69318,0.030000,0.022223,3.229000,1,64,1,0
del26,67108864,402653086,1048576,5,30374151,0.030000,0.015625,28.558000,1,64,1,0
del26,67108864,402653086,128,5,353744,0.030000,0.028179,3.273000,1,64,1,0
del26,67108864,402653086,131072,5,10713645,0.030000,0.029297,10.298000,1,64,1,0
del26,67108864,402653086,16384,5,3929232,0.030000,0.029541,5.369000,1,64,1,0
del26,67108864,402653086,16,5,105775,0.030000,0.028223,3.237000,1,64,1,0
del26,67108864,402653086,2048,5,1429885,0.030000,0.026703,3.664000,1,64,1,0
del26,67108864,402653086,2,5,18229,0.030000,0.000238,3.195000,1,64,1,0
del26,67108864,402653086,32,5,166339,0.030000,0.028938,3.290000,1,64,1,0
del26,67108864,402653086,4,5,36146,0.030000,0.017412,3.260000,1,64,1,0
del26,67108864,402653086,64,5,243557,0.030000,0.028764,3.271000,1,64,1,0
del26,67108864,402653086,8,5,69451,0.030000,0.028250,3.208000,1,64,1,0
enwiki-2013,4203323,183879456,1048576,1,88718371,0.030000,0.000000,16.534000,1,64,1,0
enwiki-2013,4203323,183879456,128,1,41643505,0.030000,0.029970,4.415000,1,64,1,0
enwiki-2013,4203323,183879456,131072,1,83037675,0.030000,0.000000,11.365000,1,64,1,0
enwiki-2013,4203323,183879456,16384,1,73886227,0.030000,0.027237,7.460000,1,64,1,0
enwiki-2013,4203323,183879456,16,1,28115077,0.030000,0.029993,2.091000,1,64,1,0
enwiki-2013,4203323,183879456,2048,1,61830260,0.030000,0.029684,6.202000,1,64,1,0
enwiki-2013,4203323,183879456,2,1,9827394,0.030000,0.008847,1.946000,1,64,1,0
enwiki-2013,4203323,183879456,32,1,32288968,0.030000,0.029993,3.313000,1,64,1,0
enwiki-2013,4203323,183879456,4,1,17738237,0.030000,0.029999,1.942000,1,64,1,0
enwiki-2013,4203323,183879456,64,1,36875632,0.030000,0.029970,3.320000,1,64,1,0
enwiki-2013,4203323,183879456,8,1,22903440,0.030000,0.029997,1.954000,1,64,1,0
enwiki-2013,4203323,183879456,1048576,2,88725307,0.030000,0.000000,16.652000,1,64,1,0
enwiki-2013,4203323,183879456,128,2,41714426,0.030000,0.029970,3.970000,1,64,1,0
enwiki-2013,4203323,183879456,131072,2,83032749,0.030000,0.000000,11.323000,1,64,1,0
enwiki-2013,4203323,183879456,16384,2,73878636,0.030000,0.027237,6.291000,1,64,1,0
enwiki-2013,4203323,183879456,16,2,28145649,0.030000,0.029997,2.170000,1,64,1,0
enwiki-2013,4203323,183879456,2048,2,61834251,0.030000,0.029684,5.935000,1,64,1,0
enwiki-2013,4203323,183879456,2,2,9964544,0.030000,0.030000,1.803000,1,64,1,0
enwiki-2013,4203323,183879456,32,2,32401587,0.030000,0.029986,3.387000,1,64,1,0
enwiki-2013,4203323,183879456,4,2,17872664,0.030000,0.029997,1.941000,1,64,1,0
enwiki-2013,4203323,183879456,64,2,37139333,0.030000,0.029985,3.242000,1,64,1,0
enwiki-2013,4203323,183879456,8,2,23590279,0.030000,0.029999,2.128000,1,64,1,0
enwiki-2013,4203323,183879456,1048576,3,88723734,0.030000,0.000000,16.564000,1,64,1,0
enwiki-2013,4203323,183879456,128,3,41700427,0.030000,0.029970,4.001000,1,64,1,0
enwiki-2013,4203323,183879456,131072,3,83039145,0.030000,0.000000,10.095000,1,64,1,0
enwiki-2013,4203323,183879456,16384,3,73866289,0.030000,0.027237,7.840000,1,64,1,0
enwiki-2013,4203323,183879456,16,3,28223856,0.030000,0.029997,2.090000,1,64,1,0
enwiki-2013,4203323,183879456,2048,3,61867154,0.030000,0.029684,6.064000,1,64,1,0
enwiki-2013,4203323,183879456,2,3,9815987,0.030000,0.030000,1.867000,1,64,1,0
enwiki-2013,4203323,183879456,32,3,32316933,0.030000,0.029993,3.534000,1,64,1,0
enwiki-2013,4203323,183879456,4,3,17288159,0.030000,0.029998,2.049000,1,64,1,0
enwiki-2013,4203323,183879456,64,3,37031905,0.030000,0.029970,4.298000,1,64,1,0
enwiki-2013,4203323,183879456,8,3,23532896,0.030000,0.029997,2.077000,1,64,1,0
enwiki-2013,4203323,183879456,1048576,4,88720600,0.030000,0.000000,16.818000,1,64,1,0
enwiki-2013,4203323,183879456,128,4,41885336,0.030000,0.029970,3.978000,1,64,1,0
enwiki-2013,4203323,183879456,131072,4,83036314,0.030000,0.000000,11.355000,1,64,1,0
enwiki-2013,4203323,183879456,16384,4,73937247,0.030000,0.027237,7.651000,1,64,1,0
enwiki-2013,4203323,183879456,16,4,28373173,0.030000,0.029997,2.106000,1,64,1,0
enwiki-2013,4203323,183879456,2048,4,61684809,0.030000,0.029684,5.865000,1,64,1,0
enwiki-2013,4203323,183879456,2,4,10070714,0.030000,0.030000,1.829000,1,64,1,0
enwiki-2013,4203323,183879456,32,4,32523769,0.030000,0.029993,3.371000,1,64,1,0
enwiki-2013,4203323,183879456,4,4,17152879,0.030000,0.029998,2.015000,1,64,1,0
enwiki-2013,4203323,183879456,64,4,37073628,0.030000,0.029985,3.210000,1,64,1,0
enwiki-2013,4203323,183879456,8,4,23433165,0.030000,0.029997,2.055000,1,64,1,0
enwiki-2013,4203323,183879456,1048576,5,88718042,0.030000,0.000000,16.571000,1,64,1,0
enwiki-2013,4203323,183879456,128,5,41704695,0.030000,0.029970,3.974000,1,64,1,0
enwiki-2013,4203323,183879456,131072,5,83050206,0.030000,0.000000,10.381000,1,64,1,0
enwiki-2013,4203323,183879456,16384,5,73922092,0.030000,0.027237,7.492000,1,64,1,0
enwiki-2013,4203323,183879456,16,5,28061294,0.030000,0.029993,2.065000,1,64,1,0
enwiki-2013,4203323,183879456,2048,5,61716866,0.030000,0.029684,6.091000,1,64,1,0
enwiki-2013,4203323,183879456,2,5,10172114,0.030000,0.029981,1.865000,1,64,1,0
enwiki-2013,4203323,183879456,32,5,32674690,0.030000,0.029993,3.414000,1,64,1,0
enwiki-2013,4203323,183879456,4,5,17420347,0.030000,0.029998,1.904000,1,64,1,0
enwiki-2013,4203323,183879456,64,5,37364864,0.030000,0.029985,3.206000,1,64,1,0
enwiki-2013,4203323,183879456,8,5,23409741,0.030000,0.029997,2.126000,1,64,1,0
eu-2005,862664,32276936,1048576,1,16138468,0.030000,0.000000,4.221000,1,64,1,0
eu-2005,862664,32276936,128,1,3153890,0.030000,0.029970,1.018000,1,64,1,0
eu-2005,862664,32276936,131072,1,15031771,0.030000,0.000000,2.852000,1,64,1,0
eu-2005,862664,32276936,16384,1,12397211,0.030000,0.018868,1.734000,1,64,1,0
eu-2005,862664,32276936,16,1,321677,0.030000,0.029972,0.763000,1,64,1,0
eu-2005,862664,32276936,2048,1,8483505,0.030000,0.028436,1.218000,1,64,1,0
eu-2005,862664,32276936,2,1,18651,0.030000,0.019171,0.623000,1,64,1,0
eu-2005,862664,32276936,32,1,997122,0.030000,0.029971,0.733000,1,64,1,0
eu-2005,862664,32276936,4,1,82935,0.030000,0.029991,0.630000,1,64,1,0
eu-2005,862664,32276936,64,1,1884419,0.030000,0.029970,0.950000,1,64,1,0
eu-2005,862664,32276936,8,1,176099,0.030000,0.029982,0.765000,1,64,1,0
eu-2005,862664,32276936,1048576,2,16138468,0.030000,0.000000,4.561000,1,64,1,0
eu-2005,862664,32276936,128,2,3166047,0.030000,0.029970,1.031000,1,64,1,0
eu-2005,862664,32276936,131072,2,15033438,0.030000,0.000000,2.917000,1,64,1,0
eu-2005,862664,32276936,16384,2,12381116,0.030000,0.018868,1.664000,1,64,1,0
eu-2005,862664,32276936,16,2,311857,0.030000,0.029972,0.810000,1,64,1,0
eu-2005,862664,32276936,2048,2,8489553,0.030000,0.028436,1.272000,1,64,1,0
eu-2005,862664,32276936,2,2,20125,0.030000,0.027985,0.699000,1,64,1,0
eu-2005,862664,32276936,32,2,995769,0.030000,0.029971,0.800000,1,64,1,0
eu-2005,862664,32276936,4,2,74300,0.030000,0.029342,0.717000,1,64,1,0
eu-2005,862664,32276936,64,2,1850161,0.030000,0.029970,0.889000,1,64,1,0
eu-2005,862664,32276936,8,2,178983,0.030000,0.027839,0.856000,1,64,1,0
eu-2005,862664,32276936,1048576,3,16138468,0.030000,0.000000,4.427000,1,64,1,0
eu-2005,862664,32276936,128,3,3182821,0.030000,0.029970,0.937000,1,64,1,0
eu-2005,862664,32276936,131072,3,15035949,0.030000,0.000000,2.997000,1,64,1,0
eu-2005,862664,32276936,16384,3,12396975,0.030000,0.018868,1.841000,1,64,1,0
eu-2005,862664,32276936,16,3,315059,0.030000,0.029972,0.914000,1,64,1,0
eu-2005,862664,32276936,2048,3,8480805,0.030000,0.028436,1.251000,1,64,1,0
eu-2005,862664,32276936,2,3,18767,0.030000,0.018628,0.633000,1,64,1,0
eu-2005,862664,32276936,32,3,972326,0.030000,0.029934,0.770000,1,64,1,0
eu-2005,862664,32276936,4,3,97879,0.030000,0.011096,0.674000,1,64,1,0
eu-2005,862664,32276936,64,3,1899610,0.030000,0.029970,0.956000,1,64,1,0
eu-2005,862664,32276936,8,3,187638,0.030000,0.029536,0.758000,1,64,1,0
eu-2005,862664,32276936,1048576,4,16138468,0.030000,0.000000,4.538000,1,64,1,0
eu-2005,862664,32276936,128,4,3178337,0.030000,0.029970,0.956000,1,64,1,0
eu-2005,862664,32276936,131072,4,15036261,0.030000,0.000000,2.859000,1,64,1,0
eu-2005,862664,32276936,16384,4,12380965,0.030000,0.018868,1.858000,1,64,1,0
eu-2005,862664,32276936,16,4,331420,0.030000,0.029972,0.803000,1,64,1,0
eu-2005,862664,32276936,2048,4,8506297,0.030000,0.028436,1.202000,1,64,1,0
eu-2005,862664,32276936,2,4,18998,0.030000,0.006770,0.635000,1,64,1,0
eu-2005,862664,32276936,32,4,979140,0.030000,0.029934,0.781000,1,64,1,0
eu-2005,862664,32276936,4,4,95261,0.030000,0.028567,0.740000,1,64,1,0
eu-2005,862664,32276936,64,4,1852785,0.030000,0.029970,0.898000,1,64,1,0
eu-2005,862664,32276936,8,4,191861,0.030000,0.025901,0.863000,1,64,1,0
eu-2005,862664,32276936,1048576,5,16138468,0.030000,0.000000,4.380000,1,64,1,0
eu-2005,862664,32276936,128,5,3207580,0.030000,0.029970,1.024000,1,64,1,0
eu-2005,862664,32276936,131072,5,15031325,0.030000,0.000000,2.895000,1,64,1,0
eu-2005,862664,32276936,16384,5,12405190,0.030000,0.018868,1.902000,1,64,1,0
eu-2005,862664,32276936,16,5,331837,0.030000,0.029972,0.737000,1,64,1,0
eu-2005,862664,32276936,2048,5,8455934,0.030000,0.028436,1.099000,1,64,1,0
eu-2005,862664,32276936,2,5,21075,0.030000,0.016943,0.645000,1,64,1,0
eu-2005,862664,32276936,32,5,996947,0.030000,0.029971,0.828000,1,64,1,0
eu-2005,862664,32276936,4,5,99311,0.030000,0.027862,0.707000,1,64,1,0
eu-2005,862664,32276936,64,5,1872712,0.030000,0.029970,0.859000,1,64,1,0
eu-2005,862664,32276936,8,5,189059,0.030000,0.029156,0.875000,1,64,1,0
hugebubbles-00010,19458087,58359528,1048576,1,5748502,0.030000,0.000000,19.208000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,1,60839,0.030000,0.025359,1.652000,1,64,1,0
hugebubbles-00010,19458087,58359528,131072,1,1976015,0.030000,0.026846,5.609000,1,64,1,0
hugebubbles-00010,19458087,58359528,16384,1,710916,0.030000,0.029461,2.778000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,1,17688,0.030000,0.027932,1.563000,1,64,1,0
hugebubbles-00010,19458087,58359528,2048,1,254630,0.030000,0.029888,1.815000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,1,1777,0.030000,0.020251,1.572000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,1,27896,0.030000,0.026372,1.624000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,1,6065,0.030000,0.027267,1.568000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,1,41927,0.030000,0.026135,1.692000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,1,10389,0.030000,0.028384,1.589000,1,64,1,0
hugebubbles-00010,19458087,58359528,1048576,2,5757478,0.030000,0.000000,19.585000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,2,61209,0.030000,0.024859,1.619000,1,64,1,0
hugebubbles-00010,19458087,58359528,131072,2,1978590,0.030000,0.026846,5.565000,1,64,1,0
hugebubbles-00010,19458087,58359528,16384,2,712486,0.030000,0.029461,2.810000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,2,17735,0.030000,0.026118,1.634000,1,64,1,0
hugebubbles-00010,19458087,58359528,2048,2,255828,0.030000,0.029888,1.881000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,2,1830,0.030000,0.004729,1.549000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,2,27298,0.030000,0.026308,1.590000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,2,5998,0.030000,0.028272,1.519000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,2,41366,0.030000,0.025757,1.575000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,2,10635,0.030000,0.027497,1.580000,1,64,1,0
hugebubbles-00010,19458087,58359528,1048576,3,5747258,0.030000,0.000000,19.415000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,3,60695,0.030000,0.026832,1.610000,1,64,1,0
hugebubbles-00010,19458087,58359528,131072,3,1989398,0.030000,0.026846,5.513000,1,64,1,0
hugebubbles-00010,19458087,58359528,16384,3,714689,0.030000,0.029461,2.672000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,3,17494,0.030000,0.027754,1.542000,1,64,1,0
hugebubbles-00010,19458087,58359528,2048,3,254951,0.030000,0.029888,1.902000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,3,1689,0.030000,0.024618,1.481000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,3,27079,0.030000,0.026186,1.497000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,3,6173,0.030000,0.006331,1.606000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,3,40995,0.030000,0.027560,1.664000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,3,10233,0.030000,0.027664,1.604000,1,64,1,0
hugebubbles-00010,19458087,58359528,1048576,4,5782417,0.030000,0.000000,19.378000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,4,61266,0.030000,0.024136,1.654000,1,64,1,0
hugebubbles-00010,19458087,58359528,131072,4,2036106,0.030000,0.026846,5.502000,1,64,1,0
hugebubbles-00010,19458087,58359528,16384,4,716249,0.030000,0.029461,2.591000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,4,17606,0.030000,0.022267,1.577000,1,64,1,0
hugebubbles-00010,19458087,58359528,2048,4,254085,0.030000,0.029888,1.863000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,4,1787,0.030000,0.005341,1.478000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,4,27140,0.030000,0.024497,1.644000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,4,5984,0.030000,0.024106,1.548000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,4,41131,0.030000,0.025126,1.668000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,4,10156,0.030000,0.026573,1.560000,1,64,1,0
hugebubbles-00010,19458087,58359528,1048576,5,5796520,0.030000,0.000000,19.419000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,5,60827,0.030000,0.027030,1.729000,1,64,1,0
hugebubbles-00010,19458087,58359528,131072,5,1975779,0.030000,0.026846,5.567000,1,64,1,0
hugebubbles-00010,19458087,58359528,16384,5,710169,0.030000,0.029461,2.656000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,5,17251,0.030000,0.025510,1.629000,1,64,1,0
hugebubbles-00010,19458087,58359528,2048,5,254476,0.030000,0.029888,1.888000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,5,1740,0.030000,0.020154,1.535000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,5,27466,0.030000,0.025382,1.604000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,5,6092,0.030000,0.027712,1.530000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,5,41302,0.030000,0.027425,1.621000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,5,10147,0.030000,0.026393,1.591000,1,64,1,0
in-2004,1382867,27182946,1048576,1,13346625,0.030000,0.000000,4.652000,1,64,1,0
in-2004,1382867,27182946,128,1,111802,0.030000,0.029989,0.807000,1,64,1,0
in-2004,1382867,27182946,131072,1,11759420,0.030000,0.000000,2.975000,1,64,1,0
in-2004,1382867,27182946,16384,1,8758862,0.030000,0.023529,1.641000,1,64,1,0
in-2004,1382867,27182946,16,1,21574,0.030000,0.029596,0.729000,1,64,1,0
in-2004,1382867,27182946,2048,1,4608354,0.030000,0.029586,1.172000,1,64,1,0
in-2004,1382867,27182946,2,1,3282,0.030000,0.024181,0.687000,1,64,1,0
in-2004,1382867,27182946,32,1,28078,0.030000,0.029781,0.724000,1,64,1,0
in-2004,1382867,27182946,4,1,7564,0.030000,0.028598,0.724000,1,64,1,0
in-2004,1382867,27182946,64,1,39143,0.030000,0.029943,0.700000,1,64,1,0
in-2004,1382867,27182946,8,1,13286,0.030000,0.029306,0.691000,1,64,1,0
in-2004,1382867,27182946,1048576,2,13348118,0.030000,0.000000,4.596000,1,64,1,0
in-2004,1382867,27182946,128,2,113869,0.030000,0.029989,0.920000,1,64,1,0
in-2004,1382867,27182946,131072,2,11764651,0.030000,0.000000,3.008000,1,64,1,0
in-2004,1382867,27182946,16384,2,8764596,0.030000,0.023529,1.592000,1,64,1,0
in-2004,1382867,27182946,16,2,23031,0.030000,0.028809,0.756000,1,64,1,0
in-2004,1382867,27182946,2048,2,4653522,0.030000,0.029586,1.248000,1,64,1,0
in-2004,1382867,27182946,2,2,3349,0.030000,0.023390,0.689000,1,64,1,0
in-2004,1382867,27182946,32,2,25300,0.030000,0.029110,0.636000,1,64,1,0
in-2004,1382867,27182946,4,2,7840,0.030000,0.029419,0.702000,1,64,1,0
in-2004,1382867,27182946,64,2,37616,0.030000,0.029943,0.807000,1,64,1,0
in-2004,1382867,27182946,8,2,13237,0.030000,0.029387,0.633000,1,64,1,0
in-2004,1382867,27182946,1048576,3,13348175,0.030000,0.000000,4.737000,1,64,1,0
in-2004,1382867,27182946,128,3,111736,0.030000,0.029989,0.841000,1,64,1,0
in-2004,1382867,27182946,131072,3,11762865,0.030000,0.000000,2.908000,1,64,1,0
in-2004,1382867,27182946,16384,3,8756126,0.030000,0.023529,1.606000,1,64,1,0
in-2004,1382867,27182946,16,3,22087,0.030000,0.029989,0.687000,1,64,1,0
in-2004,1382867,27182946,2048,3,4682677,0.030000,0.029586,1.163000,1,64,1,0
in-2004,1382867,27182946,2,3,3254,0.030000,0.029640,0.591000,1,64,1,0
in-2004,1382867,27182946,32,3,27193,0.030000,0.029943,0.728000,1,64,1,0
in-2004,1382867,27182946,4,3,8348,0.030000,0.027796,0.703000,1,64,1,0
in-2004,1382867,27182946,64,3,40372,0.030000,0.029989,0.686000,1,64,1,0
in-2004,1382867,27182946,8,3,13144,0.030000,0.028629,0.655000,1,64,1,0
in-2004,1382867,27182946,1048576,4,13348049,0.030000,0.000000,4.894000,1,64,1,0
in-2004,1382867,27182946,128,4,109495,0.030000,0.029989,0.825000,1,64,1,0
in-2004,1382867,27182946,131072,4,11761685,0.030000,0.000000,2.922000,1,64,1,0
in-2004,1382867,27182946,16384,4,8760063,0.030000,0.023529,1.546000,1,64,1,0
in-2004,1382867,27182946,16,4,21995,0.030000,0.028762,0.723000,1,64,1,0
in-2004,1382867,27182946,2048,4,4666587,0.030000,0.029586,1.216000,1,64,1,0
in-2004,1382867,27182946,2,4,3219,0.030000,0.028521,0.688000,1,64,1,0
in-2004,1382867,27182946,32,4,26450,0.030000,0.029989,0.668000,1,64,1,0
in-2004,1382867,27182946,4,4,7906,0.030000,0.028919,0.653000,1,64,1,0
in-2004,1382867,27182946,64,4,41815,0.030000,0.029850,0.652000,1,64,1,0
in-2004,1382867,27182946,8,4,13933,0.030000,0.029503,0.691000,1,64,1,0
in-2004,1382867,27182946,1048576,5,13348796,0.030000,0.000000,4.777000,1,64,1,0
in-2004,1382867,27182946,128,5,115454,0.030000,0.029989,0.885000,1,64,1,0
in-2004,1382867,27182946,131072,5,11761254,0.030000,0.000000,2.933000,1,64,1,0
in-2004,1382867,27182946,16384,5,8750582,0.030000,0.023529,1.502000,1,64,1,0
in-2004,1382867,27182946,16,5,23397,0.030000,0.029445,0.738000,1,64,1,0
in-2004,1382867,27182946,2048,5,4611988,0.030000,0.029586,1.138000,1,64,1,0
in-2004,1382867,27182946,2,5,3449,0.030000,0.029084,0.600000,1,64,1,0
in-2004,1382867,27182946,32,5,26173,0.030000,0.029920,0.703000,1,64,1,0
in-2004,1382867,27182946,4,5,7871,0.030000,0.029353,0.675000,1,64,1,0
in-2004,1382867,27182946,64,5,40757,0.030000,0.029989,0.738000,1,64,1,0
in-2004,1382867,27182946,8,5,12717,0.030000,0.029462,0.642000,1,64,1,0
nlpkkt240,27993600,746478752,1048576,1,248448079,0.030000,0.000000,39.983000,1,64,1,0
nlpkkt240,27993600,746478752,128,1,14213673,0.030000,0.029282,2.637000,1,64,1,0
nlpkkt240,27993600,746478752,131072,1,138134188,0.030000,0.028037,12.530000,1,64,1,0
nlpkkt240,27993600,746478752,16384,1,72703732,0.030000,0.029842,6.670000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,5759944,0.030000,0.028954,2.480000,1,64,1,0
nlpkkt240,27993600,746478752,2048,1,37570781,0.030000,0.029922,5.242000,1,64,1,0
nlpkkt240,27993600,746478752,2,1,1231940,0.030000,0.018989,2.359000,1,64,1,0
nlpkkt240,27993600,746478752,32,1,7999901,0.030000,0.029904,2.565000,1,64,1,0
nlpkkt240,27993600,746478752,4,1,2470634,0.030000,0.029033,2.400000,1,64,1,0
nlpkkt240,27993600,746478752,64,1,10752112,0.030000,0.029991,2.492000,1,64,1,0
nlpkkt240,27993600,746478752,8,1,3728217,0.030000,0.029971,2.456000,1,64,1,0
nlpkkt240,27993600,746478752,1048576,2,249471469,0.030000,0.000000,39.311000,1,64,1,0
nlpkkt240,27993600,746478752,128,2,14228428,0.030000,0.029977,2.551000,1,64,1,0
nlpkkt240,27993600,746478752,131072,2,137294464,0.030000,0.028037,12.705000,1,64,1,0
nlpkkt240,27993600,746478752,16384,2,72680082,0.030000,0.029257,6.712000,1,64,1,0
nlpkkt240,27993600,746478752,16,2,5779796,0.030000,0.029510,2.565000,1,64,1,0
nlpkkt240,27993600,746478752,2048,2,37392248,0.030000,0.029922,5.345000,1,64,1,0
nlpkkt240,27993600,746478752,2,2,1257203,0.030000,0.029989,2.309000,1,64,1,0
nlpkkt240,27993600,746478752,32,2,8155918,0.030000,0.029985,2.564000,1,64,1,0
nlpkkt240,27993600,746478752,4,2,2431090,0.030000,0.026437,2.353000,1,64,1,0
nlpkkt240,27993600,746478752,64,2,10692452,0.030000,0.029877,2.588000,1,64,1,0
nlpkkt240,27993600,746478752,8,2,3673086,0.030000,0.029693,2.432000,1,64,1,0
nlpkkt240,27993600,746478752,1048576,3,248218674,0.030000,0.000000,40.147000,1,64,1,0
nlpkkt240,27993600,746478752,128,3,14318066,0.030000,0.029049,2.660000,1,64,1,0
nlpkkt240,27993600,746478752,131072,3,138490741,0.030000,0.028037,12.491000,1,64,1,0
nlpkkt240,27993600,746478752,16384,3,72719577,0.030000,0.029257,6.512000,1,64,1,0
nlpkkt240,27993600,746478752,16,3,5876883,0.030000,0.029830,2.525000,1,64,1,0
nlpkkt240,27993600,746478752,2048,3,37374799,0.030000,0.029922,5.322000,1,64,1,0
nlpkkt240,27993600,746478752,2,3,1238183,0.030000,0.004131,2.352000,1,64,1,0
nlpkkt240,27993600,746478752,32,3,8009399,0.030000,0.029220,2.625000,1,64,1,0
nlpkkt240,27993600,746478752,4,3,2444348,0.030000,0.029456,2.364000,1,64,1,0
nlpkkt240,27993600,746478752,64,3,10722767,0.030000,0.029973,2.647000,1,64,1,0
nlpkkt240,27993600,746478752,8,3,3659832,0.030000,0.029626,2.449000,1,64,1,0
nlpkkt240,27993600,746478752,1048576,4,248713615,0.030000,0.000000,39.956000,1,64,1,0
nlpkkt240,27993600,746478752,128,4,14254798,0.030000,0.029890,2.595000,1,64,1,0
nlpkkt240,27993600,746478752,131072,4,137296183,0.030000,0.028037,12.466000,1,64,1,0
nlpkkt240,27993600,746478752,16384,4,72713193,0.030000,0.029257,6.621000,1,64,1,0
nlpkkt240,27993600,746478752,16,4,5755916,0.030000,0.029555,2.547000,1,64,1,0
nlpkkt240,27993600,746478752,2048,4,37425765,0.030000,0.029922,5.287000,1,64,1,0
nlpkkt240,27993600,746478752,2,4,1243810,0.030000,0.025639,2.427000,1,64,1,0
nlpkkt240,27993600,746478752,32,4,8013676,0.030000,0.029859,2.617000,1,64,1,0
nlpkkt240,27993600,746478752,4,4,2459486,0.030000,0.029299,2.433000,1,64,1,0
nlpkkt240,27993600,746478752,64,4,10672147,0.030000,0.029282,2.578000,1,64,1,0
nlpkkt240,27993600,746478752,8,4,3723342,0.030000,0.026749,2.387000,1,64,1,0
nlpkkt240,27993600,746478752,1048576,5,248447492,0.030000,0.000000,40.141000,1,64,1,0
nlpkkt240,27993600,746478752,128,5,14233136,0.030000,0.029593,2.550000,1,64,1,0
nlpkkt240,27993600,746478752,131072,5,137258327,0.030000,0.028037,12.532000,1,64,1,0
nlpkkt240,27993600,746478752,16384,5,72677553,0.030000,0.029257,6.752000,1,64,1,0
nlpkkt240,27993600,746478752,16,5,5834772,0.030000,0.028959,2.433000,1,64,1,0
nlpkkt240,27993600,746478752,2048,5,37361159,0.030000,0.029922,5.269000,1,64,1,0
nlpkkt240,27993600,746478752,2,5,1241045,0.030000,0.001895,2.322000,1,64,1,0
nlpkkt240,27993600,746478752,32,5,8146005,0.030000,0.029432,2.574000,1,64,1,0
nlpkkt240,27993600,746478752,4,5,2451071,0.030000,0.028694,2.390000,1,64,1,0
nlpkkt240,27993600,746478752,64,5,10728758,0.030000,0.029707,2.568000,1,64,1,0
nlpkkt240,27993600,746478752,8,5,3665265,0.030000,0.029930,2.376000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,1048576,1,16342422,0.030000,0.000000,7.375000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,128,1,656865,0.030000,0.024396,0.840000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,131072,1,9891921,0.030000,0.000000,4.550000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,16384,1,4863682,0.030000,0.022901,1.788000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,16,1,244139,0.030000,0.022093,0.540000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,2048,1,2065078,0.030000,0.028626,1.184000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,2,1,10784,0.030000,0.010606,0.472000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,32,1,349308,0.030000,0.019491,0.622000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,4,1,34178,0.030000,0.015475,0.535000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,64,1,483851,0.030000,0.024755,0.770000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,8,1,132615,0.030000,0.024710,0.583000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,1048576,2,16343792,0.030000,0.000000,7.457000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,128,2,650681,0.030000,0.024754,0.841000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,131072,2,9869463,0.030000,0.000000,4.339000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,16384,2,4829214,0.030000,0.022901,1.783000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,16,2,229935,0.030000,0.022652,0.593000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,2048,2,2057075,0.030000,0.029580,1.237000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,2,2,11252,0.030000,0.012267,0.541000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,32,2,357547,0.030000,0.019416,0.664000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,4,2,34576,0.030000,0.028667,0.528000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,64,2,502952,0.030000,0.029825,0.796000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,8,2,130628,0.030000,0.024318,0.578000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,1048576,3,16343732,0.030000,0.000000,7.296000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,128,3,658733,0.030000,0.029049,0.796000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,131072,3,9877905,0.030000,0.000000,4.520000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,16384,3,4865701,0.030000,0.022901,1.750000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,16,3,229097,0.030000,0.020609,0.618000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,2048,3,2099508,0.030000,0.029580,1.142000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,2,3,11737,0.030000,0.018730,0.449000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,32,3,349514,0.030000,0.020758,0.812000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,4,3,34306,0.030000,0.017800,0.532000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,64,3,481954,0.030000,0.025620,0.721000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,8,3,129287,0.030000,0.025787,0.542000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,1048576,4,16341139,0.030000,0.000000,7.420000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,128,4,651828,0.030000,0.023621,0.892000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,131072,4,9876270,0.030000,0.000000,4.517000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,16384,4,4826366,0.030000,0.022901,1.637000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,16,4,233067,0.030000,0.023621,0.556000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,2048,4,2071177,0.030000,0.029580,1.122000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,2,4,10862,0.030000,0.011670,0.509000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,32,4,345903,0.030000,0.016612,0.735000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,4,4,34217,0.030000,0.028585,0.507000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,64,4,484324,0.030000,0.027409,0.809000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,8,4,131650,0.030000,0.024318,0.498000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,1048576,5,16343224,0.030000,0.000000,7.332000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,128,5,651704,0.030000,0.026007,0.931000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,131072,5,9884439,0.030000,0.000000,4.451000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,16384,5,4819845,0.030000,0.022901,1.785000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,16,5,236913,0.030000,0.018708,0.629000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,2048,5,2090652,0.030000,0.029580,1.300000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,2,5,11120,0.030000,0.019670,0.473000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,32,5,353568,0.030000,0.019550,0.567000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,4,5,35788,0.030000,0.028466,0.511000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,64,5,494202,0.030000,0.028244,0.783000,1,64,1,0
packing-500x100x100-b050,2145839,34976486,8,5,132365,0.030000,0.026138,0.543000,1,64,1,0
rgg_n26_s0,67108858,1149107290,1048576,1,95087033,0.030000,0.015625,33.271000,1,64,1,0
rgg_n26_s0,67108858,1149107290,128,1,753960,0.030000,0.029674,4.209000,1,64,1,0
rgg_n26_s0,67108858,1149107290,131072,1,27609002,0.030000,0.029297,13.289000,1,64,1,0
rgg_n26_s0,67108858,1149107290,16384,1,9217905,0.030000,0.029785,7.560000,1,64,1,0
rgg_n26_s0,67108858,1149107290,16,1,224555,0.030000,0.028417,4.043000,1,64,1,0
rgg_n26_s0,67108858,1149107290,2048,1,3191944,0.030000,0.029968,4.288000,1,64,1,0
rgg_n26_s0,67108858,1149107290,2,1,37848,0.030000,0.020680,4.012000,1,64,1,0
rgg_n26_s0,67108858,1149107290,32,1,351607,0.030000,0.028655,3.936000,1,64,1,0
rgg_n26_s0,67108858,1149107290,4,1,75190,0.030000,0.029102,3.961000,1,64,1,0
rgg_n26_s0,67108858,1149107290,64,1,529684,0.030000,0.029823,4.080000,1,64,1,0
rgg_n26_s0,67108858,1149107290,8,1,147435,0.030000,0.028721,3.983000,1,64,1,0
rgg_n26_s0,67108858,1149107290,1048576,2,94786439,0.030000,0.015625,33.417000,1,64,1,0
rgg_n26_s0,67108858,1149107290,128,2,767709,0.030000,0.029503,4.120000,1,64,1,0
rgg_n26_s0,67108858,1149107290,131072,2,27875789,0.030000,0.029297,13.517000,1,64,1,0
rgg_n26_s0,67108858,1149107290,16384,2,9098377,0.030000,0.029785,7.378000,1,64,1,0
rgg_n26_s0,67108858,1149107290,16,2,222840,0.030000,0.029695,4.053000,1,64,1,0
rgg_n26_s0,67108858,1149107290,2048,2,3130846,0.030000,0.029968,4.254000,1,64,1,0
rgg_n26_s0,67108858,1149107290,2,2,38384,0.030000,0.003458,3.945000,1,64,1,0
rgg_n26_s0,67108858,1149107290,32,2,364231,0.030000,0.029227,3.994000,1,64,1,0
rgg_n26_s0,67108858,1149107290,4,2,74155,0.030000,0.022361,3.955000,1,64,1,0
rgg_n26_s0,67108858,1149107290,64,2,525221,0.030000,0.029790,4.053000,1,64,1,0
rgg_n26_s0,67108858,1149107290,8,2,151966,0.030000,0.027351,4.002000,1,64,1,0
rgg_n26_s0,67108858,1149107290,1048576,3,96731125,0.030000,0.015625,33.126000,1,64,1,0
rgg_n26_s0,67108858,1149107290,128,3,760480,0.030000,0.029617,4.054000,1,64,1,0
rgg_n26_s0,67108858,1149107290,131072,3,27595102,0.030000,0.029297,13.473000,1,64,1,0
rgg_n26_s0,67108858,1149107290,16384,3,9130190,0.030000,0.029785,7.452000,1,64,1,0
rgg_n26_s0,67108858,1149107290,16,3,220293,0.030000,0.028288,3.950000,1,64,1,0
rgg_n26_s0,67108858,1149107290,2048,3,3145530,0.030000,0.029968,4.210000,1,64,1,0
rgg_n26_s0,67108858,1149107290,2,3,37698,0.030000,0.028421,3.982000,1,64,1,0
rgg_n26_s0,67108858,1149107290,32,3,358171,0.030000,0.029269,4.030000,1,64,1,0
rgg_n26_s0,67108858,1149107290,4,3,74983,0.030000,0.020740,4.024000,1,64,1,0
rgg_n26_s0,67108858,1149107290,64,3,525550,0.030000,0.029681,4.044000,1,64,1,0
rgg_n26_s0,67108858,1149107290,8,3,146338,0.030000,0.028772,4.033000,1,64,1,0
rgg_n26_s0,67108858,1149107290,1048576,4,95702165,0.030000,0.015625,33.042000,1,64,1,0
rgg_n26_s0,67108858,1149107290,128,4,759563,0.030000,0.029709,4.033000,1,64,1,0
rgg_n26_s0,67108858,1149107290,131072,4,28343160,0.030000,0.029297,13.474000,1,64,1,0
rgg_n26_s0,67108858,1149107290,16384,4,9329415,0.030000,0.029785,7.393000,1,64,1,0
rgg_n26_s0,67108858,1149107290,16,4,225144,0.030000,0.027554,3.972000,1,64,1,0
rgg_n26_s0,67108858,1149107290,2048,4,3171607,0.030000,0.029968,4.274000,1,64,1,0
rgg_n26_s0,67108858,1149107290,2,4,38801,0.030000,0.029551,3.997000,1,64,1,0
rgg_n26_s0,67108858,1149107290,32,4,356087,0.030000,0.029801,4.002000,1,64,1,0
rgg_n26_s0,67108858,1149107290,4,4,74923,0.030000,0.027973,3.976000,1,64,1,0
rgg_n26_s0,67108858,1149107290,64,4,531463,0.030000,0.029847,4.097000,1,64,1,0
rgg_n26_s0,67108858,1149107290,8,4,146194,0.030000,0.024144,4.000000,1,64,1,0
rgg_n26_s0,67108858,1149107290,1048576,5,95285625,0.030000,0.015625,33.013000,1,64,1,0
rgg_n26_s0,67108858,1149107290,128,5,765176,0.030000,0.029743,4.055000,1,64,1,0
rgg_n26_s0,67108858,1149107290,131072,5,28818070,0.030000,0.029297,13.428000,1,64,1,0
rgg_n26_s0,67108858,1149107290,16384,5,9106367,0.030000,0.029785,7.444000,1,64,1,0
rgg_n26_s0,67108858,1149107290,16,5,227093,0.030000,0.029454,4.083000,1,64,1,0
rgg_n26_s0,67108858,1149107290,2048,5,3136677,0.030000,0.029938,4.172000,1,64,1,0
rgg_n26_s0,67108858,1149107290,2,5,38547,0.030000,0.002957,3.908000,1,64,1,0
rgg_n26_s0,67108858,1149107290,32,5,354181,0.030000,0.028418,4.064000,1,64,1,0
rgg_n26_s0,67108858,1149107290,4,5,75599,0.030000,0.025570,4.037000,1,64,1,0
rgg_n26_s0,67108858,1149107290,64,5,521082,0.030000,0.029621,4.005000,1,64,1,0
rgg_n26_s0,67108858,1149107290,8,5,150500,0.030000,0.026102,4.002000,1,64,1,0
sk-2005,50636059,3620126660,1048576,1,1619076448,0.030000,0.020408,51.360000,1,64,1,0
sk-2005,50636059,3620126660,128,1,113991280,0.030000,0.029998,10.016000,1,64,1,0
sk-2005,50636059,3620126660,131072,1,1414612794,0.030000,0.028424,29.946000,1,64,1,0
sk-2005,50636059,3620126660,16384,1,1112750727,0.030000,0.029764,18.114000,1,64,1,0
sk-2005,50636059,3620126660,16,1,29106599,0.030000,0.029999,9.486000,1,64,1,0
sk-2005,50636059,3620126660,2048,1,615046318,0.030000,0.029970,11.900000,1,64,1,0
sk-2005,50636059,3620126660,2,1,3976511,0.030000,0.012035,9.653000,1,64,1,0
sk-2005,50636059,3620126660,32,1,52244827,0.030000,0.030000,9.602000,1,64,1,0
sk-2005,50636059,3620126660,4,1,6232876,0.030000,0.029215,9.375000,1,64,1,0
sk-2005,50636059,3620126660,64,1,100475820,0.030000,0.029999,9.688000,1,64,1,0
sk-2005,50636059,3620126660,8,1,10359649,0.030000,0.029840,9.163000,1,64,1,0
sk-2005,50636059,3620126660,1048576,2,1619610426,0.030000,0.020408,52.146000,1,64,1,0
sk-2005,50636059,3620126660,128,2,123568751,0.030000,0.029998,10.070000,1,64,1,0
sk-2005,50636059,3620126660,131072,2,1414892098,0.030000,0.028424,29.562000,1,64,1,0
sk-2005,50636059,3620126660,16384,2,1113603280,0.030000,0.029764,18.439000,1,64,1,0
sk-2005,50636059,3620126660,16,2,23489039,0.030000,0.030000,9.481000,1,64,1,0
sk-2005,50636059,3620126660,2048,2,614311536,0.030000,0.029970,11.700000,1,64,1,0
sk-2005,50636059,3620126660,2,2,3819938,0.030000,0.012889,9.578000,1,64,1,0
sk-2005,50636059,3620126660,32,2,61305901,0.030000,0.030000,9.849000,1,64,1,0
sk-2005,50636059,3620126660,4,2,8318708,0.030000,0.029737,9.412000,1,64,1,0
sk-2005,50636059,3620126660,64,2,117594682,0.030000,0.029999,9.970000,1,64,1,0
sk-2005,50636059,3620126660,8,2,9323472,0.030000,0.030000,9.232000,1,64,1,0
sk-2005,50636059,3620126660,1048576,3,1619530835,0.030000,0.020408,51.154000,1,64,1,0
sk-2005,50636059,3620126660,128,3,121278418,0.030000,0.029998,10.123000,1,64,1,0
sk-2005,50636059,3620126660,131072,3,1414851340,0.030000,0.028424,29.631000,1,64,1,0
sk-2005,50636059,3620126660,16384,3,1113725715,0.030000,0.029764,18.302000,1,64,1,0
sk-2005,50636059,3620126660,16,3,29746585,0.030000,0.030000,9.481000,1,64,1,0
sk-2005,50636059,3620126660,2048,3,616776475,0.030000,0.029970,11.853000,1,64,1,0
sk-2005,50636059,3620126660,2,3,6965901,0.030000,0.030000,9.467000,1,64,1,0
sk-2005,50636059,3620126660,32,3,60559425,0.030000,0.030000,9.848000,1,64,1,0
sk-2005,50636059,3620126660,4,3,8918420,0.030000,0.029028,9.321000,1,64,1,0
sk-2005,50636059,3620126660,64,3,105009282,0.030000,0.029999,9.830000,1,64,1,0
sk-2005,50636059,3620126660,8,3,11581252,0.030000,0.029996,9.295000,1,64,1,0
sk-2005,50636059,3620126660,1048576,4,1619075031,0.030000,0.020408,52.195000,1,64,1,0
sk-2005,50636059,3620126660,128,4,97759591,0.030000,0.029995,9.995000,1,64,1,0
sk-2005,50636059,3620126660,131072,4,1414684715,0.030000,0.028424,29.217000,1,64,1,0
sk-2005,50636059,3620126660,16384,4,1113076132,0.030000,0.029764,18.547000,1,64,1,0
sk-2005,50636059,3620126660,16,4,24004124,0.030000,0.029999,9.456000,1,64,1,0
sk-2005,50636059,3620126660,2048,4,619032254,0.030000,0.029970,11.885000,1,64,1,0
sk-2005,50636059,3620126660,2,4,3754408,0.030000,0.029118,9.473000,1,64,1,0
sk-2005,50636059,3620126660,32,4,58927972,0.030000,0.030000,9.685000,1,64,1,0
sk-2005,50636059,3620126660,4,4,6570000,0.030000,0.027707,9.330000,1,64,1,0
sk-2005,50636059,3620126660,64,4,102101104,0.030000,0.029999,9.701000,1,64,1,0
sk-2005,50636059,3620126660,8,4,9741860,0.030000,0.029620,9.320000,1,64,1,0
sk-2005,50636059,3620126660,1048576,5,1619271848,0.030000,0.020408,52.654000,1,64,1,0
sk-2005,50636059,3620126660,128,5,135013721,0.030000,0.029995,10.013000,1,64,1,0
sk-2005,50636059,3620126660,131072,5,1414975019,0.030000,0.028424,29.294000,1,64,1,0
sk-2005,50636059,3620126660,16384,5,1113528662,0.030000,0.029764,18.253000,1,64,1,0
sk-2005,50636059,3620126660,16,5,29038726,0.030000,0.030000,9.508000,1,64,1,0
sk-2005,50636059,3620126660,2048,5,617382810,0.030000,0.029970,11.841000,1,64,1,0
sk-2005,50636059,3620126660,2,5,4643172,0.030000,0.029177,9.496000,1,64,1,0
sk-2005,50636059,3620126660,32,5,65934617,0.030000,0.029999,9.906000,1,64,1,0
sk-2005,50636059,3620126660,4,5,7317985,0.030000,0.029671,9.242000,1,64,1,0
sk-2005,50636059,3620126660,64,5,102316482,0.030000,0.029999,9.975000,1,64,1,0
sk-2005,50636059,3620126660,8,5,10280543,0.030000,0.030000,9.253000,1,64,1,0
uk-2002,18483186,523574516,1048576,1,223338720,0.030000,0.000000,26.545000,1,64,1,0
uk-2002,18483186,523574516,128,1,2222661,0.030000,0.029995,2.375000,1,64,1,0
uk-2002,18483186,523574516,131072,1,156959984,0.030000,0.028169,10.366000,1,64,1,0
uk-2002,18483186,523574516,16384,1,47806205,0.030000,0.029178,5.008000,1,64,1,0
uk-2002,18483186,523574516,16,1,1531058,0.030000,0.029999,2.254000,1,64,1,0
uk-2002,18483186,523574516,2048,1,6177282,0.030000,0.029965,3.524000,1,64,1,0
uk-2002,18483186,523574516,2,1,397633,0.030000,0.030000,2.184000,1,64,1,0
uk-2002,18483186,523574516,32,1,1648904,0.030000,0.029998,2.297000,1,64,1,0
uk-2002,18483186,523574516,4,1,798002,0.030000,0.029302,2.240000,1,64,1,0
uk-2002,18483186,523574516,64,1,1893230,0.030000,0.029998,2.450000,1,64,1,0
uk-2002,18483186,523574516,8,1,1146209,0.030000,0.030000,2.285000,1,64,1,0
uk-2002,18483186,523574516,1048576,2,223319471,0.030000,0.000000,26.614000,1,64,1,0
uk-2002,18483186,523574516,128,2,2247528,0.030000,0.029995,2.397000,1,64,1,0
uk-2002,18483186,523574516,131072,2,157034598,0.030000,0.028169,10.482000,1,64,1,0
uk-2002,18483186,523574516,16384,2,47742937,0.030000,0.029178,4.957000,1,64,1,0
uk-2002,18483186,523574516,16,2,1535985,0.030000,0.029999,2.380000,1,64,1,0
uk-2002,18483186,523574516,2048,2,6164547,0.030000,0.029965,3.413000,1,64,1,0
uk-2002,18483186,523574516,2,2,394529,0.030000,0.030000,2.287000,1,64,1,0
uk-2002,18483186,523574516,32,2,1648045,0.030000,0.029998,2.160000,1,64,1,0
uk-2002,18483186,523574516,4,2,806869,0.030000,0.030000,2.134000,1,64,1,0
uk-2002,18483186,523574516,64,2,1908783,0.030000,0.029995,2.502000,1,64,1,0
uk-2002,18483186,523574516,8,2,1177180,0.030000,0.030000,2.315000,1,64,1,0
uk-2002,18483186,523574516,1048576,3,223322271,0.030000,0.000000,26.743000,1,64,1,0
uk-2002,18483186,523574516,128,3,2234521,0.030000,0.029995,2.333000,1,64,1,0
uk-2002,18483186,523574516,131072,3,156949482,0.030000,0.028169,10.529000,1,64,1,0
uk-2002,18483186,523574516,16384,3,47804563,0.030000,0.029178,5.026000,1,64,1,0
uk-2002,18483186,523574516,16,3,1502887,0.030000,0.029999,2.351000,1,64,1,0
uk-2002,18483186,523574516,2048,3,6261398,0.030000,0.029965,3.494000,1,64,1,0
uk-2002,18483186,523574516,2,3,385632,0.030000,0.030000,2.239000,1,64,1,0
uk-2002,18483186,523574516,32,3,1656941,0.030000,0.029998,2.166000,1,64,1,0
uk-2002,18483186,523574516,4,3,819465,0.030000,0.030000,2.274000,1,64,1,0
uk-2002,18483186,523574516,64,3,1900727,0.030000,0.029998,2.395000,1,64,1,0
uk-2002,18483186,523574516,8,3,1192403,0.030000,0.030000,2.208000,1,64,1,0
uk-2002,18483186,523574516,1048576,4,223323366,0.030000,0.000000,26.629000,1,64,1,0
uk-2002,18483186,523574516,128,4,2223285,0.030000,0.029995,2.436000,1,64,1,0
uk-2002,18483186,523574516,131072,4,157045962,0.030000,0.028169,10.394000,1,64,1,0
uk-2002,18483186,523574516,16384,4,47733921,0.030000,0.029178,4.859000,1,64,1,0
uk-2002,18483186,523574516,16,4,1530527,0.030000,0.029999,2.324000,1,64,1,0
uk-2002,18483186,523574516,2048,4,6238288,0.030000,0.029965,3.548000,1,64,1,0
uk-2002,18483186,523574516,2,4,396021,0.030000,0.030000,2.229000,1,64,1,0
uk-2002,18483186,523574516,32,4,1643764,0.030000,0.029998,2.216000,1,64,1,0
uk-2002,18483186,523574516,4,4,804515,0.030000,0.030000,2.257000,1,64,1,0
uk-2002,18483186,523574516,64,4,1869558,0.030000,0.029998,2.394000,1,64,1,0
uk-2002,18483186,523574516,8,4,1167214,0.030000,0.029351,2.172000,1,64,1,0
uk-2002,18483186,523574516,1048576,5,223327844,0.030000,0.000000,26.629000,1,64,1,0
uk-2002,18483186,523574516,128,5,2206188,0.030000,0.029995,2.579000,1,64,1,0
uk-2002,18483186,523574516,131072,5,156982356,0.030000,0.028169,10.446000,1,64,1,0
uk-2002,18483186,523574516,16384,5,47751000,0.030000,0.029178,4.944000,1,64,1,0
uk-2002,18483186,523574516,16,5,1516463,0.030000,0.029999,2.238000,1,64,1,0
uk-2002,18483186,523574516,2048,5,6185736,0.030000,0.029965,3.532000,1,64,1,0
uk-2002,18483186,523574516,2,5,399299,0.030000,0.029417,2.391000,1,64,1,0
uk-2002,18483186,523574516,32,5,1660775,0.030000,0.029216,2.323000,1,64,1,0
uk-2002,18483186,523574516,4,5,813772,0.030000,0.029710,2.304000,1,64,1,0
uk-2002,18483186,523574516,64,5,1877093,0.030000,0.029998,2.401000,1,64,1,0
uk-2002,18483186,523574516,8,5,1187251,0.030000,0.029015,2.136000,1,64,1,0
uk-2007-05,105153952,6603753128,1048576,1,2810126560,0.030000,0.029703,83.304000,1,64,1,0
uk-2007-05,105153952,6603753128,128,1,8522683,0.030000,0.029999,14.084000,1,64,1,0
uk-2007-05,105153952,6603753128,131072,1,2166536943,0.030000,0.029703,47.991000,1,64,1,0
uk-2007-05,105153952,6603753128,16384,1,1141712233,0.030000,0.029858,27.299000,1,64,1,0
uk-2007-05,105153952,6603753128,16,1,4268968,0.030000,0.030000,13.602000,1,64,1,0
uk-2007-05,105153952,6603753128,2048,1,72414883,0.030000,0.029995,16.861000,1,64,1,0
uk-2007-05,105153952,6603753128,2,1,1185105,0.030000,0.029700,13.290000,1,64,1,0
uk-2007-05,105153952,6603753128,32,1,5706731,0.030000,0.030000,13.486000,1,64,1,0
uk-2007-05,105153952,6603753128,4,1,2154655,0.030000,0.030000,13.248000,1,64,1,0
uk-2007-05,105153952,6603753128,64,1,5812770,0.030000,0.030000,13.837000,1,64,1,0
uk-2007-05,105153952,6603753128,8,1,3226734,0.030000,0.029705,13.533000,1,64,1,0
uk-2007-05,105153952,6603753128,1048576,2,2810689047,0.030000,0.029703,82.167000,1,64,1,0
uk-2007-05,105153952,6603753128,128,2,8984018,0.030000,0.029999,14.001000,1,64,1,0
uk-2007-05,105153952,6603753128,131072,2,2165518884,0.030000,0.029703,50.127000,1,64,1,0
uk-2007-05,105153952,6603753128,16384,2,1140620155,0.030000,0.029858,27.578000,1,64,1,0
uk-2007-05,105153952,6603753128,16,2,4285041,0.030000,0.030000,13.751000,1,64,1,0
uk-2007-05,105153952,6603753128,2048,2,68717668,0.030000,0.029995,17.110000,1,64,1,0
uk-2007-05,105153952,6603753128,2,2,1051738,0.030000,0.030000,13.140000,1,64,1,0
uk-2007-05,105153952,6603753128,32,2,5197105,0.030000,0.030000,13.445000,1,64,1,0
uk-2007-05,105153952,6603753128,4,2,2234616,0.030000,0.030000,13.379000,1,64,1,0
uk-2007-05,105153952,6603753128,64,2,5975220,0.030000,0.030000,13.696000,1,64,1,0
uk-2007-05,105153952,6603753128,8,2,3193800,0.030000,0.030000,13.541000,1,64,1,0
uk-2007-05,105153952,6603753128,1048576,3,2810893675,0.030000,0.029703,82.968000,1,64,1,0
uk-2007-05,105153952,6603753128,128,3,8776431,0.030000,0.029999,13.873000,1,64,1,0
uk-2007-05,105153952,6603753128,131072,3,2166594147,0.030000,0.029703,48.583000,1,64,1,0
uk-2007-05,105153952,6603753128,16384,3,1143851235,0.030000,0.029858,28.092000,1,64,1,0
uk-2007-05,105153952,6603753128,16,3,4338045,0.030000,0.030000,13.571000,1,64,1,0
uk-2007-05,105153952,6603753128,2048,3,74156311,0.030000,0.029995,16.894000,1,64,1,0
uk-2007-05,105153952,6603753128,2,3,1033820,0.030000,0.029708,13.410000,1,64,1,0
uk-2007-05,105153952,6603753128,32,3,5259278,0.030000,0.030000,13.584000,1,64,1,0
uk-2007-05,105153952,6603753128,4,3,2135596,0.030000,0.029330,13.543000,1,64,1,0
uk-2007-05,105153952,6603753128,64,3,5804365,0.030000,0.030000,13.594000,1,64,1,0
uk-2007-05,105153952,6603753128,8,3,3237323,0.030000,0.030000,13.504000,1,64,1,0
uk-2007-05,105153952,6603753128,1048576,4,2810693238,0.030000,0.029703,82.295000,1,64,1,0
uk-2007-05,105153952,6603753128,128,4,8483800,0.030000,0.029999,14.119000,1,64,1,0
uk-2007-05,105153952,6603753128,131072,4,2166898152,0.030000,0.029703,47.790000,1,64,1,0
uk-2007-05,105153952,6603753128,16384,4,1145466116,0.030000,0.029858,27.298000,1,64,1,0
uk-2007-05,105153952,6603753128,16,4,4244138,0.030000,0.030000,13.570000,1,64,1,0
uk-2007-05,105153952,6603753128,2048,4,67281991,0.030000,0.029995,17.402000,1,64,1,0
uk-2007-05,105153952,6603753128,2,4,1070086,0.030000,0.029793,13.371000,1,64,1,0
uk-2007-05,105153952,6603753128,32,4,5141225,0.030000,0.030000,13.796000,1,64,1,0
uk-2007-05,105153952,6603753128,4,4,2149236,0.030000,0.030000,13.400000,1,64,1,0
uk-2007-05,105153952,6603753128,64,4,6018701,0.030000,0.030000,13.546000,1,64,1,0
uk-2007-05,105153952,6603753128,8,4,3351639,0.030000,0.030000,13.397000,1,64,1,0
uk-2007-05,105153952,6603753128,1048576,5,2810573187,0.030000,0.029703,82.247000,1,64,1,0
uk-2007-05,105153952,6603753128,128,5,9344838,0.030000,0.029999,14.145000,1,64,1,0
uk-2007-05,105153952,6603753128,131072,5,2166519867,0.030000,0.029703,47.398000,1,64,1,0
uk-2007-05,105153952,6603753128,16384,5,1142448985,0.030000,0.029858,27.882000,1,64,1,0
uk-2007-05,105153952,6603753128,16,5,4136751,0.030000,0.030000,13.515000,1,64,1,0
uk-2007-05,105153952,6603753128,2048,5,69792341,0.030000,0.029995,16.797000,1,64,1,0
uk-2007-05,105153952,6603753128,2,5,1001644,0.030000,0.028193,13.287000,1,64,1,0
uk-2007-05,105153952,6603753128,32,5,5333612,0.030000,0.030000,13.513000,1,64,1,0
uk-2007-05,105153952,6603753128,4,5,2174994,0.030000,0.029316,13.512000,1,64,1,0
uk-2007-05,105153952,6603753128,64,5,5916395,0.030000,0.030000,13.655000,1,64,1,0
uk-2007-05,105153952,6603753128,8,5,3327387,0.030000,0.029789,13.497000,1,64,1,0
youtube,1134890,5975246,1048576,1,2911587,0.030000,0.000000,4.793000,1,64,1,0
youtube,1134890,5975246,128,1,1196888,0.030000,0.029886,1.130000,1,64,1,0
youtube,1134890,5975246,131072,1,2281759,0.030000,0.000000,3.331000,1,64,1,0
youtube,1134890,5975246,16384,1,1918543,0.030000,0.028571,2.237000,1,64,1,0
youtube,1134890,5975246,16,1,716303,0.030000,0.029973,0.977000,1,64,1,0
youtube,1134890,5975246,2048,1,1617501,0.030000,0.028829,1.627000,1,64,1,0
youtube,1134890,5975246,2,1,177281,0.030000,0.005957,0.829000,1,64,1,0
youtube,1134890,5975246,32,1,909777,0.030000,0.029944,0.894000,1,64,1,0
youtube,1134890,5975246,4,1,352314,0.030000,0.029976,0.911000,1,64,1,0
youtube,1134890,5975246,64,1,1062725,0.030000,0.029888,1.080000,1,64,1,0
youtube,1134890,5975246,8,1,531209,0.030000,0.029987,0.873000,1,64,1,0
youtube,1134890,5975246,1048576,2,2908927,0.030000,0.000000,4.861000,1,64,1,0
youtube,1134890,5975246,128,2,1206334,0.030000,0.029886,1.042000,1,64,1,0
youtube,1134890,5975246,131072,2,2280893,0.030000,0.000000,3.187000,1,64,1,0
youtube,1134890,5975246,16384,2,1918993,0.030000,0.028571,2.192000,1,64,1,0
youtube,1134890,5975246,16,2,698471,0.030000,0.029973,0.923000,1,64,1,0
youtube,1134890,5975246,2048,2,1614990,0.030000,0.028829,1.619000,1,64,1,0
youtube,1134890,5975246,2,2,181781,0.030000,0.004993,0.888000,1,64,1,0
youtube,1134890,5975246,32,2,910943,0.030000,0.029944,0.906000,1,64,1,0
youtube,1134890,5975246,4,2,347611,0.030000,0.029363,0.943000,1,64,1,0
youtube,1134890,5975246,64,2,1068286,0.030000,0.029888,1.081000,1,64,1,0
youtube,1134890,5975246,8,2,563208,0.030000,0.029987,1.065000,1,64,1,0
youtube,1134890,5975246,1048576,3,2912361,0.030000,0.000000,4.871000,1,64,1,0
youtube,1134890,5975246,128,3,1203683,0.030000,0.029886,1.007000,1,64,1,0
youtube,1134890,5975246,131072,3,2281052,0.030000,0.000000,3.302000,1,64,1,0
youtube,1134890,5975246,16384,3,1918210,0.030000,0.028571,2.302000,1,64,1,0
youtube,1134890,5975246,16,3,731253,0.030000,0.029987,1.017000,1,64,1,0
youtube,1134890,5975246,2048,3,1617877,0.030000,0.028829,1.659000,1,64,1,0
youtube,1134890,5975246,2,3,174629,0.030000,0.007113,0.854000,1,64,1,0
youtube,1134890,5975246,32,3,912096,0.030000,0.029944,0.986000,1,64,1,0
youtube,1134890,5975246,4,3,341065,0.030000,0.029592,0.953000,1,64,1,0
youtube,1134890,5975246,64,3,1071444,0.030000,0.029944,1.192000,1,64,1,0
youtube,1134890,5975246,8,3,516287,0.030000,0.029987,0.932000,1,64,1,0
youtube,1134890,5975246,1048576,4,2912236,0.030000,0.000000,4.815000,1,64,1,0
youtube,1134890,5975246,128,4,1212712,0.030000,0.029886,1.094000,1,64,1,0
youtube,1134890,5975246,131072,4,2281817,0.030000,0.000000,3.148000,1,64,1,0
youtube,1134890,5975246,16384,4,1918729,0.030000,0.028571,2.188000,1,64,1,0
youtube,1134890,5975246,16,4,703810,0.030000,0.029973,1.007000,1,64,1,0
youtube,1134890,5975246,2048,4,1615755,0.030000,0.028829,1.664000,1,64,1,0
youtube,1134890,5975246,2,4,175863,0.030000,0.004940,0.872000,1,64,1,0
youtube,1134890,5975246,32,4,913108,0.030000,0.029944,0.882000,1,64,1,0
youtube,1134890,5975246,4,4,343026,0.030000,0.026480,1.000000,1,64,1,0
youtube,1134890,5975246,64,4,1081780,0.030000,0.029888,1.044000,1,64,1,0
youtube,1134890,5975246,8,4,542586,0.030000,0.029994,0.953000,1,64,1,0
youtube,1134890,5975246,1048576,5,2910631,0.030000,0.000000,4.895000,1,64,1,0
youtube,1134890,5975246,128,5,1202341,0.030000,0.029886,1.212000,1,64,1,0
youtube,1134890,5975246,131072,5,2281911,0.030000,0.000000,3.207000,1,64,1,0
youtube,1134890,5975246,16384,5,1918638,0.030000,0.028571,2.215000,1,64,1,0
youtube,1134890,5975246,16,5,729919,0.030000,0.029973,1.003000,1,64,1,0
youtube,1134890,5975246,2048,5,1614538,0.030000,0.028829,1.702000,1,64,1,0
youtube,1134890,5975246,2,5,174151,0.030000,0.006764,0.844000,1,64,1,0
youtube,1134890,5975246,32,5,910880,0.030000,0.029944,0.972000,1,64,1,0
youtube,1134890,5975246,4,5,347065,0.030000,0.028588,0.909000,1,64,1,0
youtube,1134890,5975246,64,5,1086826,0.030000,0.029888,1.169000,1,64,1,0
youtube,1134890,5975246,8,5,526004,0.030000,0.029987,0.865000,1,64,1,0


==> experiments/quality/LP.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
com-orkut.ungraph,3072627,234370166,128,1,52988361,0.030000,0.029994,31.256000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,1,30695096,0.030000,0.029994,8.855000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,1,631869,0.030000,0.029999,7.260000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,1,39506814,0.030000,0.029994,10.138000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,1,14908790,0.030000,0.029874,7.491000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,1,47452863,0.030000,0.029994,25.123000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,1,25028231,0.030000,0.029754,8.069000,1,64,1,0
del26_3d,67108864,1042545824,128,1,12677304,0.030000,0.029999,5.795000,1,64,1,0
del26_3d,67108864,1042545824,16,1,6486479,0.030000,0.029797,4.152000,1,64,1,0
del26_3d,67108864,1042545824,2,1,1724855,0.030000,0.006382,4.136000,1,64,1,0
del26_3d,67108864,1042545824,32,1,8028088,0.030000,0.029884,4.272000,1,64,1,0
del26_3d,67108864,1042545824,4,1,3406607,0.030000,0.027076,4.164000,1,64,1,0
del26_3d,67108864,1042545824,64,1,9985714,0.030000,0.029927,4.240000,1,64,1,0
del26_3d,67108864,1042545824,8,1,5065386,0.030000,0.029987,4.114000,1,64,1,0
del27_3d,134217728,2085147648,128,1,20301428,0.030000,0.029994,8.352000,1,64,1,0
del27_3d,134217728,2085147648,16,1,10475922,0.030000,0.029801,8.121000,1,64,1,0
del27_3d,134217728,2085147648,2,1,2796198,0.030000,0.022680,8.161000,1,64,1,0
del27_3d,134217728,2085147648,32,1,13150316,0.030000,0.029961,8.168000,1,64,1,0
del27_3d,134217728,2085147648,4,1,5510675,0.030000,0.020373,8.223000,1,64,1,0
del27_3d,134217728,2085147648,64,1,16155596,0.030000,0.029933,8.203000,1,64,1,0
del27_3d,134217728,2085147648,8,1,8068317,0.030000,0.024033,8.255000,1,64,1,0
del27,134217728,606413354,128,1,338024,0.030000,0.029557,4.881000,1,64,1,0
del27,134217728,606413354,16,1,120782,0.030000,0.028411,4.741000,1,64,1,0
del27,134217728,606413354,2,1,31429,0.030000,0.001616,4.870000,1,64,1,0
del27,134217728,606413354,32,1,172825,0.030000,0.029758,4.726000,1,64,1,0
del27,134217728,606413354,4,1,60890,0.030000,0.012281,4.712000,1,64,1,0
del27,134217728,606413354,64,1,241248,0.030000,0.029986,4.778000,1,64,1,0
del27,134217728,606413354,8,1,88024,0.030000,0.027241,4.696000,1,64,1,0
enwiki-2018,5616414,234488590,128,1,53279553,0.030000,0.029992,18.731000,1,64,1,0
enwiki-2018,5616414,234488590,16,1,34096220,0.030000,0.029998,5.331000,1,64,1,0
enwiki-2018,5616414,234488590,2,1,12832478,0.030000,0.026941,4.518000,1,64,1,0
enwiki-2018,5616414,234488590,32,1,41368412,0.030000,0.029964,6.224000,1,64,1,0
enwiki-2018,5616414,234488590,4,1,22052577,0.030000,0.029492,4.673000,1,64,1,0
enwiki-2018,5616414,234488590,64,1,46846762,0.030000,0.029992,8.177000,1,64,1,0
enwiki-2018,5616414,234488590,8,1,28823953,0.030000,0.029999,4.808000,1,64,1,0
europe.osm,50912018,108109320,128,1,5868,0.030000,0.028769,3.870000,1,64,1,0
europe.osm,50912018,108109320,16,1,1318,0.030000,0.029139,3.550000,1,64,1,0
europe.osm,50912018,108109320,2,1,176,0.030000,0.021667,3.632000,1,64,1,0
europe.osm,50912018,108109320,32,1,2131,0.030000,0.027122,3.543000,1,64,1,0
europe.osm,50912018,108109320,4,1,446,0.030000,0.021819,3.586000,1,64,1,0
europe.osm,50912018,108109320,64,1,3670,0.030000,0.029723,3.601000,1,64,1,0
europe.osm,50912018,108109320,8,1,751,0.030000,0.027567,3.601000,1,64,1,0
it-2004,41291318,2054949894,128,1,23369403,0.030000,0.029998,10.453000,1,64,1,0
it-2004,41291318,2054949894,16,1,3239561,0.030000,0.029999,8.482000,1,64,1,0
it-2004,41291318,2054949894,2,1,1119062,0.030000,0.026655,8.058000,1,64,1,0
it-2004,41291318,2054949894,32,1,7335985,0.030000,0.029999,8.793000,1,64,1,0
it-2004,41291318,2054949894,4,1,2114130,0.030000,0.029117,8.148000,1,64,1,0
it-2004,41291318,2054949894,64,1,17408058,0.030000,0.029999,9.605000,1,64,1,0
it-2004,41291318,2054949894,8,1,2763418,0.030000,0.028076,8.169000,1,64,1,0
kmer_A2a,170372459,359883478,128,1,4899038,0.030000,0.029525,54.313000,1,64,1,0
kmer_A2a,170372459,359883478,16,1,4141178,0.030000,0.029957,51.480000,1,64,1,0
kmer_A2a,170372459,359883478,2,1,1550057,0.030000,0.029786,52.776000,1,64,1,0
kmer_A2a,170372459,359883478,32,1,4465679,0.030000,0.029720,51.035000,1,64,1,0
kmer_A2a,170372459,359883478,4,1,2717644,0.030000,0.029580,54.110000,1,64,1,0
kmer_A2a,170372459,359883478,64,1,4722776,0.030000,0.029777,52.426000,1,64,1,0
kmer_A2a,170372459,359883478,8,1,3586311,0.030000,0.029719,52.147000,1,64,1,0
kmer_P1a,138896082,296930692,128,1,3923486,0.030000,0.029863,43.617000,1,64,1,0
kmer_P1a,138896082,296930692,16,1,3347705,0.030000,0.029958,41.072000,1,64,1,0
kmer_P1a,138896082,296930692,2,1,1505848,0.030000,0.026107,44.302000,1,64,1,0
kmer_P1a,138896082,296930692,32,1,3555814,0.030000,0.029513,40.707000,1,64,1,0
kmer_P1a,138896082,296930692,4,1,2418951,0.030000,0.029513,42.854000,1,64,1,0
kmer_P1a,138896082,296930692,64,1,3767385,0.030000,0.029999,41.723000,1,64,1,0
kmer_P1a,138896082,296930692,8,1,2981781,0.030000,0.028528,41.740000,1,64,1,0
kmer_U1a,64678340,132787258,128,1,735116,0.030000,0.029363,17.289000,1,64,1,0
kmer_U1a,64678340,132787258,16,1,657238,0.030000,0.029902,16.656000,1,64,1,0
kmer_U1a,64678340,132787258,2,1,305307,0.030000,0.029947,17.587000,1,64,1,0
kmer_U1a,64678340,132787258,32,1,695589,0.030000,0.029138,16.555000,1,64,1,0
kmer_U1a,64678340,132787258,4,1,487838,0.030000,0.029053,16.948000,1,64,1,0
kmer_U1a,64678340,132787258,64,1,719752,0.030000,0.029720,16.816000,1,64,1,0
kmer_U1a,64678340,132787258,8,1,595921,0.030000,0.028848,16.750000,1,64,1,0
kmer_V1r,214004392,465409664,128,1,11669742,0.030000,0.029484,77.851000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,10088754,0.030000,0.029971,69.909000,1,64,1,0
kmer_V1r,214004392,465409664,2,1,3842139,0.030000,0.029935,72.422000,1,64,1,0
kmer_V1r,214004392,465409664,32,1,10808785,0.030000,0.029768,69.763000,1,64,1,0
kmer_V1r,214004392,465409664,4,1,6824837,0.030000,0.028816,70.338000,1,64,1,0
kmer_V1r,214004392,465409664,64,1,11313874,0.030000,0.029895,72.782000,1,64,1,0
kmer_V1r,214004392,465409664,8,1,8751161,0.030000,0.029072,69.373000,1,64,1,0
rgg26_3d,67108864,755904090,128,1,4041202,0.030000,0.029940,4.055000,1,64,1,0
rgg26_3d,67108864,755904090,16,1,1650444,0.030000,0.028745,3.475000,1,64,1,0
rgg26_3d,67108864,755904090,2,1,360904,0.030000,0.017257,3.462000,1,64,1,0
rgg26_3d,67108864,755904090,32,1,2283186,0.030000,0.029678,3.807000,1,64,1,0
rgg26_3d,67108864,755904090,4,1,699985,0.030000,0.016426,3.463000,1,64,1,0
rgg26_3d,67108864,755904090,64,1,3060159,0.030000,0.029993,3.921000,1,64,1,0
rgg26_3d,67108864,755904090,8,1,1052982,0.030000,0.029355,3.473000,1,64,1,0
rgg27_3d,134217728,1575628350,128,1,7021444,0.030000,0.029996,8.164000,1,64,1,0
rgg27_3d,134217728,1575628350,16,1,2843308,0.030000,0.029967,7.007000,1,64,1,0
rgg27_3d,134217728,1575628350,2,1,603158,0.030000,0.021893,7.118000,1,64,1,0
rgg27_3d,134217728,1575628350,32,1,3979813,0.030000,0.029777,7.016000,1,64,1,0
rgg27_3d,134217728,1575628350,4,1,1201775,0.030000,0.028008,6.945000,1,64,1,0
rgg27_3d,134217728,1575628350,64,1,5322034,0.030000,0.029794,7.851000,1,64,1,0
rgg27_3d,134217728,1575628350,8,1,1827724,0.030000,0.029799,6.991000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,1,1187499,0.030000,0.029952,8.254000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,352704,0.030000,0.028495,7.729000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,1,58725,0.030000,0.025181,7.691000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,1,554101,0.030000,0.029910,7.780000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,1,116735,0.030000,0.027927,7.771000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,1,818915,0.030000,0.029728,7.819000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,1,222540,0.030000,0.021836,7.729000,1,64,1,0
twitter-2010,41652230,2405026092,128,1,847155631,0.030000,0.029999,198.331000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,607092866,0.030000,0.030000,146.966000,1,64,1,0
twitter-2010,41652230,2405026092,2,1,247092820,0.030000,0.029761,135.244000,1,64,1,0
twitter-2010,41652230,2405026092,32,1,705165357,0.030000,0.029999,155.587000,1,64,1,0
twitter-2010,41652230,2405026092,4,1,386119867,0.030000,0.024809,118.768000,1,64,1,0
twitter-2010,41652230,2405026092,64,1,783335702,0.030000,0.029999,170.606000,1,64,1,0
twitter-2010,41652230,2405026092,8,1,458943242,0.030000,0.030000,139.040000,1,64,1,0
uk-2005,39459923,1566054250,128,1,60272107,0.030000,0.029999,14.583000,1,64,1,0
uk-2005,39459923,1566054250,16,1,3375632,0.030000,0.030000,9.749000,1,64,1,0
uk-2005,39459923,1566054250,2,1,955032,0.030000,0.029707,8.862000,1,64,1,0
uk-2005,39459923,1566054250,32,1,27137629,0.030000,0.029999,11.424000,1,64,1,0
uk-2005,39459923,1566054250,4,1,2015990,0.030000,0.023552,8.955000,1,64,1,0
uk-2005,39459923,1566054250,64,1,48326747,0.030000,0.029999,12.652000,1,64,1,0
uk-2005,39459923,1566054250,8,1,2758186,0.030000,0.027454,9.452000,1,64,1,0
webbase-2001,118142143,1709619522,128,1,12907485,0.030000,0.029999,17.086000,1,64,1,0
webbase-2001,118142143,1709619522,16,1,9449503,0.030000,0.029995,13.257000,1,64,1,0
webbase-2001,118142143,1709619522,2,1,3413945,0.030000,0.029997,13.045000,1,64,1,0
webbase-2001,118142143,1709619522,32,1,10630217,0.030000,0.030000,14.034000,1,64,1,0
webbase-2001,118142143,1709619522,4,1,6072452,0.030000,0.024509,12.936000,1,64,1,0
webbase-2001,118142143,1709619522,64,1,11629432,0.030000,0.030000,15.750000,1,64,1,0
webbase-2001,118142143,1709619522,8,1,7977300,0.030000,0.029764,12.957000,1,64,1,0
amazon,400727,4699738,128,1,335238,0.030000,0.029703,0.919000,1,64,1,0
amazon,400727,4699738,16,1,177848,0.030000,0.029985,0.561000,1,64,1,0
amazon,400727,4699738,2,1,45342,0.030000,0.029541,0.328000,1,64,1,0
amazon,400727,4699738,32,1,224335,0.030000,0.029945,0.667000,1,64,1,0
amazon,400727,4699738,4,1,92601,0.030000,0.029995,0.368000,1,64,1,0
amazon,400727,4699738,64,1,277393,0.030000,0.029863,0.763000,1,64,1,0
amazon,400727,4699738,8,1,134099,0.030000,0.029985,0.385000,1,64,1,0
arabic-2005,22744077,1107806146,128,1,10361626,0.030000,0.029996,6.092000,1,64,1,0
arabic-2005,22744077,1107806146,16,1,1736490,0.030000,0.030000,5.010000,1,64,1,0
arabic-2005,22744077,1107806146,2,1,484786,0.030000,0.024990,4.570000,1,64,1,0
arabic-2005,22744077,1107806146,32,1,2301218,0.030000,0.029999,5.203000,1,64,1,0
arabic-2005,22744077,1107806146,4,1,1018481,0.030000,0.029212,4.761000,1,64,1,0
arabic-2005,22744077,1107806146,64,1,5408535,0.030000,0.029999,5.376000,1,64,1,0
arabic-2005,22744077,1107806146,8,1,1360925,0.030000,0.029872,4.803000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,1,1969200,0.030000,0.029987,1.611000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,1,723442,0.030000,0.028651,0.407000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,1,54518,0.030000,0.004725,0.369000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,1,1021288,0.030000,0.029994,0.434000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,1,181664,0.030000,0.029658,0.381000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,1,1466140,0.030000,0.029961,1.374000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,1,440484,0.030000,0.028936,0.387000,1,64,1,0
del26,67108864,402653086,128,1,352467,0.030000,0.029810,17.482000,1,64,1,0
del26,67108864,402653086,16,1,105749,0.030000,0.024472,17.051000,1,64,1,0
del26,67108864,402653086,2,1,18198,0.030000,0.027234,17.168000,1,64,1,0
del26,67108864,402653086,32,1,164068,0.030000,0.029710,17.015000,1,64,1,0
del26,67108864,402653086,4,1,35775,0.030000,0.028328,17.254000,1,64,1,0
del26,67108864,402653086,64,1,244469,0.030000,0.029981,17.161000,1,64,1,0
del26,67108864,402653086,8,1,66534,0.030000,0.025017,17.138000,1,64,1,0
enwiki-2013,4206289,183879456,128,1,42990126,0.030000,0.029974,16.536000,1,64,1,0
enwiki-2013,4206289,183879456,16,1,27687688,0.030000,0.029997,4.273000,1,64,1,0
enwiki-2013,4206289,183879456,2,1,9789162,0.030000,0.022719,3.249000,1,64,1,0
enwiki-2013,4206289,183879456,32,1,32523662,0.030000,0.029997,4.895000,1,64,1,0
enwiki-2013,4206289,183879456,4,1,18057779,0.030000,0.028353,3.480000,1,64,1,0
enwiki-2013,4206289,183879456,64,1,37812929,0.030000,0.029989,10.892000,1,64,1,0
enwiki-2013,4206289,183879456,8,1,23258297,0.030000,0.029999,3.714000,1,64,1,0
eu-2005,862664,32276936,128,1,3489393,0.030000,0.029970,1.519000,1,64,1,0
eu-2005,862664,32276936,16,1,341145,0.030000,0.029990,0.574000,1,64,1,0
eu-2005,862664,32276936,2,1,20718,0.030000,0.029993,0.398000,1,64,1,0
eu-2005,862664,32276936,32,1,1009863,0.030000,0.029971,0.789000,1,64,1,0
eu-2005,862664,32276936,4,1,74802,0.030000,0.029986,0.438000,1,64,1,0
eu-2005,862664,32276936,64,1,2089600,0.030000,0.029970,1.082000,1,64,1,0
eu-2005,862664,32276936,8,1,168195,0.030000,0.029982,0.478000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,1,62294,0.030000,0.029707,4.247000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,1,18351,0.030000,0.029045,3.843000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,1,1877,0.030000,0.008519,3.862000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,1,28076,0.030000,0.029882,3.855000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,1,6315,0.030000,0.009313,3.814000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,1,42621,0.030000,0.029526,3.895000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,1,10996,0.030000,0.029094,3.823000,1,64,1,0
in-2004,1382906,27182946,128,1,113292,0.030000,0.029989,0.901000,1,64,1,0
in-2004,1382906,27182946,16,1,24182,0.030000,0.029989,0.344000,1,64,1,0
in-2004,1382906,27182946,2,1,3186,0.030000,0.029963,0.273000,1,64,1,0
in-2004,1382906,27182946,32,1,24517,0.030000,0.029989,0.392000,1,64,1,0
in-2004,1382906,27182946,4,1,7688,0.030000,0.029951,0.294000,1,64,1,0
in-2004,1382906,27182946,64,1,41537,0.030000,0.029989,0.622000,1,64,1,0
in-2004,1382906,27182946,8,1,13255,0.030000,0.029989,0.306000,1,64,1,0
nlpkkt240,27993600,746478752,128,1,14361509,0.030000,0.029895,6.901000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,5917439,0.030000,0.029827,6.479000,1,64,1,0
nlpkkt240,27993600,746478752,2,1,1235284,0.030000,0.010483,6.562000,1,64,1,0
nlpkkt240,27993600,746478752,32,1,8059975,0.030000,0.029481,6.710000,1,64,1,0
nlpkkt240,27993600,746478752,4,1,2483806,0.030000,0.028619,6.454000,1,64,1,0
nlpkkt240,27993600,746478752,64,1,10836804,0.030000,0.029920,6.794000,1,64,1,0
nlpkkt240,27993600,746478752,8,1,3773091,0.030000,0.029058,6.440000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,1,678792,0.030000,0.029943,0.778000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,1,229776,0.030000,0.029982,0.249000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,1,11148,0.030000,0.027044,0.218000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,1,351734,0.030000,0.029989,0.282000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,1,34834,0.030000,0.023040,0.229000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,1,497341,0.030000,0.029974,0.680000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,1,132549,0.030000,0.029970,0.240000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,1,766841,0.030000,0.029642,3.888000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,1,227283,0.030000,0.029674,3.503000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,1,38210,0.030000,0.026803,3.710000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,1,354839,0.030000,0.029262,3.506000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,1,76454,0.030000,0.020687,3.525000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,1,524661,0.030000,0.029788,3.772000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,1,139021,0.030000,0.023953,3.478000,1,64,1,0
sk-2005,50636151,3620126660,128,1,82076108,0.030000,0.029998,28.174000,1,64,1,0
sk-2005,50636151,3620126660,16,1,17550674,0.030000,0.029937,24.781000,1,64,1,0
sk-2005,50636151,3620126660,2,1,2829353,0.030000,0.013233,23.087000,1,64,1,0
sk-2005,50636151,3620126660,32,1,30691025,0.030000,0.030000,24.366000,1,64,1,0
sk-2005,50636151,3620126660,4,1,5887668,0.030000,0.030000,23.932000,1,64,1,0
sk-2005,50636151,3620126660,64,1,49209790,0.030000,0.029999,25.736000,1,64,1,0
sk-2005,50636151,3620126660,8,1,8576784,0.030000,0.030000,24.445000,1,64,1,0
uk-2002,18520343,523574516,128,1,2219449,0.030000,0.029995,3.469000,1,64,1,0
uk-2002,18520343,523574516,16,1,1470111,0.030000,0.029964,2.576000,1,64,1,0
uk-2002,18520343,523574516,2,1,420087,0.030000,0.010859,2.315000,1,64,1,0
uk-2002,18520343,523574516,32,1,1614552,0.030000,0.029993,2.861000,1,64,1,0
uk-2002,18520343,523574516,4,1,819432,0.030000,0.029847,2.327000,1,64,1,0
uk-2002,18520343,523574516,64,1,1785737,0.030000,0.029999,3.140000,1,64,1,0
uk-2002,18520343,523574516,8,1,1231326,0.030000,0.029848,2.406000,1,64,1,0
uk-2007-05,105896435,6603753128,128,1,7721529,0.030000,0.029999,25.363000,1,64,1,0
uk-2007-05,105896435,6603753128,16,1,4068918,0.030000,0.029366,21.419000,1,64,1,0
uk-2007-05,105896435,6603753128,2,1,1069228,0.030000,0.029998,21.178000,1,64,1,0
uk-2007-05,105896435,6603753128,32,1,4911565,0.030000,0.029974,22.191000,1,64,1,0
uk-2007-05,105896435,6603753128,4,1,2094573,0.030000,0.028684,21.103000,1,64,1,0
uk-2007-05,105896435,6603753128,64,1,5747964,0.030000,0.029999,22.446000,1,64,1,0
uk-2007-05,105896435,6603753128,8,1,3045737,0.030000,0.029981,20.983000,1,64,1,0
youtube,1134890,5975246,128,1,1184324,0.030000,0.029999,2.853000,1,64,1,0
youtube,1134890,5975246,16,1,720584,0.030000,0.029987,0.902000,1,64,1,0
youtube,1134890,5975246,2,1,172934,0.030000,0.028993,0.636000,1,64,1,0
youtube,1134890,5975246,32,1,911248,0.030000,0.029972,1.202000,1,64,1,0
youtube,1134890,5975246,4,1,338409,0.030000,0.029998,0.639000,1,64,1,0
youtube,1134890,5975246,64,1,1057553,0.030000,0.029944,1.727000,1,64,1,0
youtube,1134890,5975246,8,1,513081,0.030000,0.029994,0.707000,1,64,1,0


==> experiments/quality/MtKaHyPar.csv <==
Graph,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
com-orkut.ungraph,128,1,48882469,0.030000,0.029994,33.523208,1,1,64,0
com-orkut.ungraph,16,1,27742889,0.030000,0.029999,13.564420,1,1,64,0
com-orkut.ungraph,2,1,614960,0.030000,0.025513,6.271911,1,1,64,0
com-orkut.ungraph,32,1,35285356,0.030000,0.029994,17.190153,1,1,64,0
com-orkut.ungraph,4,1,13075020,0.030000,0.029999,10.695227,1,1,64,0
com-orkut.ungraph,64,1,42312724,0.030000,0.029994,22.159631,1,1,64,0
com-orkut.ungraph,8,1,21965351,0.030000,0.029999,12.370119,1,1,64,0
com-orkut.ungraph,128,2,49045876,0.030000,0.029994,32.788507,1,1,64,0
com-orkut.ungraph,16,2,28185935,0.030000,0.029999,13.150856,1,1,64,0
com-orkut.ungraph,2,2,613094,0.030000,0.025088,6.659449,1,1,64,0
com-orkut.ungraph,32,2,35456756,0.030000,0.029994,17.430552,1,1,64,0
com-orkut.ungraph,4,2,13459996,0.030000,0.029999,11.690846,1,1,64,0
com-orkut.ungraph,64,2,41866530,0.030000,0.029994,23.009224,1,1,64,0
com-orkut.ungraph,8,2,21644264,0.030000,0.029999,12.292991,1,1,64,0
com-orkut.ungraph,128,3,48948987,0.030000,0.029994,32.144035,1,1,64,0
com-orkut.ungraph,16,3,27894942,0.030000,0.029999,13.532963,1,1,64,0
com-orkut.ungraph,2,3,612526,0.030000,0.024914,6.350702,1,1,64,0
com-orkut.ungraph,32,3,35562369,0.030000,0.029994,17.438584,1,1,64,0
com-orkut.ungraph,4,3,13360617,0.030000,0.029999,9.797471,1,1,64,0
com-orkut.ungraph,64,3,41990852,0.030000,0.029994,23.015277,1,1,64,0
com-orkut.ungraph,8,3,21338838,0.030000,0.029999,11.585170,1,1,64,0
com-orkut.ungraph,128,4,48922626,0.030000,0.029994,32.897351,1,1,64,0
com-orkut.ungraph,16,4,28803084,0.030000,0.029999,13.881450,1,1,64,0
com-orkut.ungraph,2,4,616196,0.030000,0.026682,6.363865,1,1,64,0
com-orkut.ungraph,32,4,35990597,0.030000,0.029994,17.537040,1,1,64,0
com-orkut.ungraph,4,4,12967985,0.030000,0.029999,10.684869,1,1,64,0
com-orkut.ungraph,64,4,42357946,0.030000,0.029994,22.043525,1,1,64,0
com-orkut.ungraph,8,4,21851892,0.030000,0.029999,12.309895,1,1,64,0
com-orkut.ungraph,128,5,48785345,0.030000,0.029994,32.725854,1,1,64,0
com-orkut.ungraph,16,5,28685789,0.030000,0.029999,14.112619,1,1,64,0
com-orkut.ungraph,2,5,614040,0.030000,0.025728,6.616388,1,1,64,0
com-orkut.ungraph,32,5,35040278,0.030000,0.029994,16.571256,1,1,64,0
com-orkut.ungraph,4,5,13452152,0.030000,0.029999,10.334471,1,1,64,0
com-orkut.ungraph,64,5,41819111,0.030000,0.029994,23.045799,1,1,64,0
com-orkut.ungraph,8,5,21917168,0.030000,0.029999,11.802579,1,1,64,0
del26_3d,128,1,10887454,0.030000,0.029995,36.481344,1,1,64,0
del26_3d,16,1,5592143,0.030000,0.027641,19.972428,1,1,64,0
del26_3d,2,1,1592610,0.030000,0.020723,16.978323,1,1,64,0
del26_3d,32,1,7021507,0.030000,0.029568,22.504932,1,1,64,0
del26_3d,4,1,3052220,0.030000,0.027106,17.529677,1,1,64,0
del26_3d,64,1,8687884,0.030000,0.029983,27.722164,1,1,64,0
del26_3d,8,1,4359549,0.030000,0.020634,18.797992,1,1,64,0
del26_3d,128,2,10909994,0.030000,0.029997,36.340068,1,1,64,0
del26_3d,16,2,5658875,0.030000,0.027730,20.361527,1,1,64,0
del26_3d,2,2,1583296,0.030000,0.026600,16.771656,1,1,64,0
del26_3d,32,2,6963871,0.030000,0.029907,22.837163,1,1,64,0
del26_3d,4,2,3020561,0.030000,0.025346,17.522635,1,1,64,0
del26_3d,64,2,8660649,0.030000,0.029987,27.343254,1,1,64,0
del26_3d,8,2,4425053,0.030000,0.028555,18.501539,1,1,64,0
del26_3d,128,3,10881452,0.030000,0.029999,36.349098,1,1,64,0
del26_3d,16,3,5611462,0.030000,0.027876,20.354675,1,1,64,0
del26_3d,2,3,1588220,0.030000,0.028651,16.930738,1,1,64,0
del26_3d,32,3,6993550,0.030000,0.029178,22.971450,1,1,64,0
del26_3d,4,3,3020654,0.030000,0.025938,17.194760,1,1,64,0
del26_3d,64,3,8625042,0.030000,0.029985,26.892077,1,1,64,0
del26_3d,8,3,4352793,0.030000,0.028697,18.519838,1,1,64,0
del26_3d,128,4,10925995,0.030000,0.029995,36.257968,1,1,64,0
del26_3d,16,4,5643551,0.030000,0.027801,20.291701,1,1,64,0
del26_3d,2,4,1550350,0.030000,0.013114,16.685567,1,1,64,0
del26_3d,32,4,7017917,0.030000,0.029881,22.795778,1,1,64,0
del26_3d,4,4,3126209,0.030000,0.023908,17.570882,1,1,64,0
del26_3d,64,4,8592753,0.030000,0.029948,27.199749,1,1,64,0
del26_3d,8,4,4310922,0.030000,0.024586,18.283140,1,1,64,0
del26_3d,128,5,10915300,0.030000,0.029995,36.402878,1,1,64,0
del26_3d,16,5,5757936,0.030000,0.029927,21.365273,1,1,64,0
del26_3d,2,5,1572231,0.030000,0.029121,17.022217,1,1,64,0
del26_3d,32,5,7039068,0.030000,0.029843,23.105215,1,1,64,0
del26_3d,4,5,3001298,0.030000,0.024698,17.327620,1,1,64,0
del26_3d,64,5,8675896,0.030000,0.029981,27.171618,1,1,64,0
del26_3d,8,5,4297431,0.030000,0.025762,18.175995,1,1,64,0
del27_3d,128,1,17512730,0.030000,0.029998,69.491063,1,1,64,0
del27_3d,16,1,8841380,0.030000,0.028060,39.028599,1,1,64,0
del27_3d,2,1,2488708,0.030000,0.024277,33.527613,1,1,64,0
del27_3d,32,1,11320279,0.030000,0.028435,44.127173,1,1,64,0
del27_3d,4,1,4832336,0.030000,0.026065,34.581882,1,1,64,0
del27_3d,64,1,13768188,0.030000,0.029873,52.183893,1,1,64,0
del27_3d,8,1,6861791,0.030000,0.026733,36.000675,1,1,64,0
del27_3d,128,2,17354075,0.030000,0.029988,68.865131,1,1,64,0
del27_3d,16,2,9049420,0.030000,0.029067,39.498919,1,1,64,0
del27_3d,2,2,2487181,0.030000,0.018974,33.479802,1,1,64,0
del27_3d,32,2,11304287,0.030000,0.029891,44.328526,1,1,64,0
del27_3d,4,2,4878041,0.030000,0.029711,35.340392,1,1,64,0
del27_3d,64,2,13862327,0.030000,0.029174,51.164874,1,1,64,0
del27_3d,8,2,6924899,0.030000,0.029174,36.673062,1,1,64,0
del27_3d,128,3,17404207,0.030000,0.029990,68.271471,1,1,64,0
del27_3d,16,3,9053856,0.030000,0.029218,39.724095,1,1,64,0
del27_3d,2,3,2633630,0.030000,0.006990,33.590269,1,1,64,0
del27_3d,32,3,11151050,0.030000,0.029840,44.129770,1,1,64,0
del27_3d,4,3,4874820,0.030000,0.029715,39.514626,1,1,64,0
del27_3d,64,3,13870573,0.030000,0.029993,51.018035,1,1,64,0
del27_3d,8,3,6998810,0.030000,0.028070,36.354310,1,1,64,0
del27_3d,128,4,17363465,0.030000,0.029999,67.630546,1,1,64,0
del27_3d,16,4,8905021,0.030000,0.029087,39.489548,1,1,64,0
del27_3d,2,4,2551919,0.030000,0.024869,33.491535,1,1,64,0
del27_3d,32,4,11261550,0.030000,0.029980,45.324583,1,1,64,0
del27_3d,4,4,4877863,0.030000,0.021616,34.237265,1,1,64,0
del27_3d,64,4,13789289,0.030000,0.029975,52.921058,1,1,64,0
del27_3d,8,4,6954110,0.030000,0.027822,35.916827,1,1,64,0
del27_3d,128,5,17438872,0.030000,0.029987,68.496539,1,1,64,0
del27_3d,16,5,8958561,0.030000,0.029686,39.953546,1,1,64,0
del27_3d,2,5,2452725,0.030000,0.002762,33.264049,1,1,64,0
del27_3d,32,5,11226214,0.030000,0.029989,45.064966,1,1,64,0
del27_3d,4,5,4843755,0.030000,0.027344,35.033058,1,1,64,0
del27_3d,64,5,13855217,0.030000,0.029938,52.820713,1,1,64,0
del27_3d,8,5,6903527,0.030000,0.022917,36.133787,1,1,64,0
del27,128,1,285517,0.030000,0.029648,28.371314,1,1,64,0
del27,16,1,101990,0.030000,0.029133,17.682363,1,1,64,0
del27,2,1,26297,0.030000,0.003262,15.684907,1,1,64,0
del27,32,1,146589,0.030000,0.029100,19.591246,1,1,64,0
del27,4,1,50102,0.030000,0.018182,15.930074,1,1,64,0
del27,64,1,202375,0.030000,0.028961,22.593021,1,1,64,0
del27,8,1,74015,0.030000,0.022861,16.360333,1,1,64,0
del27,128,2,286647,0.030000,0.029517,28.206476,1,1,64,0
del27,16,2,102448,0.030000,0.025006,17.483752,1,1,64,0
del27,2,2,26982,0.030000,0.029156,15.623740,1,1,64,0
del27,32,2,145380,0.030000,0.028357,19.156915,1,1,64,0
del27,4,2,50236,0.030000,0.020543,15.899929,1,1,64,0
del27,64,2,203542,0.030000,0.028539,22.546739,1,1,64,0
del27,8,2,75006,0.030000,0.023461,16.781934,1,1,64,0
del27,128,3,285755,0.030000,0.029357,28.283228,1,1,64,0
del27,16,3,101169,0.030000,0.028149,17.360093,1,1,64,0
del27,2,3,26710,0.030000,0.004920,15.642923,1,1,64,0
del27,32,3,146001,0.030000,0.029143,19.229372,1,1,64,0
del27,4,3,51336,0.030000,0.027214,15.998562,1,1,64,0
del27,64,3,202812,0.030000,0.029150,22.319624,1,1,64,0
del27,8,3,74482,0.030000,0.027767,16.590760,1,1,64,0
del27,128,4,284305,0.030000,0.029388,28.412292,1,1,64,0
del27,16,4,102866,0.030000,0.029604,17.526379,1,1,64,0
del27,2,4,27920,0.030000,0.028654,15.694700,1,1,64,0
del27,32,4,145677,0.030000,0.028904,19.125236,1,1,64,0
del27,4,4,50695,0.030000,0.020713,15.899715,1,1,64,0
del27,64,4,201885,0.030000,0.028689,22.382972,1,1,64,0
del27,8,4,76107,0.030000,0.027163,16.749715,1,1,64,0
del27,128,5,287055,0.030000,0.029723,28.376760,1,1,64,0
del27,16,5,103535,0.030000,0.029277,17.531261,1,1,64,0
del27,2,5,26590,0.030000,0.008384,15.631191,1,1,64,0
del27,32,5,145298,0.030000,0.029612,19.490429,1,1,64,0
del27,4,5,50439,0.030000,0.024381,15.977685,1,1,64,0
del27,64,5,204226,0.030000,0.029490,22.511054,1,1,64,0
del27,8,5,76562,0.030000,0.028366,16.512059,1,1,64,0
enwiki-2018,128,1,50215854,0.030000,0.029990,32.685132,1,1,64,0
enwiki-2018,16,1,32634255,0.030000,0.029999,14.409019,1,1,64,0
enwiki-2018,2,1,12738088,0.030000,0.022491,9.122325,1,1,64,0
enwiki-2018,32,1,39095177,0.030000,0.029996,17.838999,1,1,64,0
enwiki-2018,4,1,20681626,0.030000,0.030000,11.348450,1,1,64,0
enwiki-2018,64,1,44839929,0.030000,0.029990,22.541523,1,1,64,0
enwiki-2018,8,1,26766135,0.030000,0.029999,12.556762,1,1,64,0
enwiki-2018,128,2,50205980,0.030000,0.029990,32.394990,1,1,64,0
enwiki-2018,16,2,32755101,0.030000,0.029999,14.487178,1,1,64,0
enwiki-2018,2,2,12607521,0.030000,0.023661,9.255575,1,1,64,0
enwiki-2018,32,2,39275012,0.030000,0.029996,17.709176,1,1,64,0
enwiki-2018,4,2,20503615,0.030000,0.030000,11.070032,1,1,64,0
enwiki-2018,64,2,44719805,0.030000,0.029990,22.526901,1,1,64,0
enwiki-2018,8,2,26858829,0.030000,0.029999,12.541069,1,1,64,0
enwiki-2018,128,3,50364774,0.030000,0.029990,31.981880,1,1,64,0
enwiki-2018,16,3,32796996,0.030000,0.029999,14.755156,1,1,64,0
enwiki-2018,2,3,11967867,0.030000,0.030000,9.454611,1,1,64,0
enwiki-2018,32,3,39017907,0.030000,0.029996,17.270921,1,1,64,0
enwiki-2018,4,3,20735342,0.030000,0.030000,10.874219,1,1,64,0
enwiki-2018,64,3,44671272,0.030000,0.029990,22.398355,1,1,64,0
enwiki-2018,8,3,27126034,0.030000,0.029999,12.481591,1,1,64,0
enwiki-2018,128,4,50098921,0.030000,0.029990,33.738344,1,1,64,0
enwiki-2018,16,4,32555435,0.030000,0.029999,14.288765,1,1,64,0
enwiki-2018,2,4,11889127,0.030000,0.030000,8.519731,1,1,64,0
enwiki-2018,32,4,39161991,0.030000,0.029996,17.663274,1,1,64,0
enwiki-2018,4,4,20888184,0.030000,0.030000,10.895871,1,1,64,0
enwiki-2018,64,4,45039201,0.030000,0.029990,22.944328,1,1,64,0
enwiki-2018,8,4,26416793,0.030000,0.029999,12.853283,1,1,64,0
enwiki-2018,128,5,50349727,0.030000,0.029990,32.552472,1,1,64,0
enwiki-2018,16,5,33030126,0.030000,0.029999,14.649504,1,1,64,0
enwiki-2018,2,5,11801110,0.030000,0.030000,7.551675,1,1,64,0
enwiki-2018,32,5,39131585,0.030000,0.029996,17.562154,1,1,64,0
enwiki-2018,4,5,20805261,0.030000,0.030000,10.807715,1,1,64,0
enwiki-2018,64,5,44704693,0.030000,0.029990,22.287974,1,1,64,0
enwiki-2018,8,5,27118013,0.030000,0.029999,12.784522,1,1,64,0
europe.osm,128,1,5659,0.030000,0.027912,7.866637,1,1,64,0
europe.osm,16,1,1388,0.030000,0.023448,4.486911,1,1,64,0
europe.osm,2,1,208,0.030000,0.028235,3.895427,1,1,64,0
europe.osm,32,1,2029,0.030000,0.027696,5.085025,1,1,64,0
europe.osm,4,1,485,0.030000,0.027431,4.043133,1,1,64,0
europe.osm,64,1,3417,0.030000,0.027349,6.062386,1,1,64,0
europe.osm,8,1,860,0.030000,0.026371,4.177050,1,1,64,0
europe.osm,128,2,5519,0.030000,0.028103,7.905104,1,1,64,0
europe.osm,16,2,1307,0.030000,0.025154,4.562479,1,1,64,0
europe.osm,2,2,203,0.030000,0.025456,3.819466,1,1,64,0
europe.osm,32,2,2103,0.030000,0.026704,5.148686,1,1,64,0
europe.osm,4,2,516,0.030000,0.016321,3.910288,1,1,64,0
europe.osm,64,2,3427,0.030000,0.026685,6.083833,1,1,64,0
europe.osm,8,2,785,0.030000,0.021362,4.189764,1,1,64,0
europe.osm,128,3,5458,0.030000,0.026677,7.886107,1,1,64,0
europe.osm,16,3,1333,0.030000,0.022563,4.480892,1,1,64,0
europe.osm,2,3,254,0.030000,0.027024,3.903536,1,1,64,0
europe.osm,32,3,2171,0.030000,0.026397,5.080925,1,1,64,0
europe.osm,4,3,437,0.030000,0.025809,3.950835,1,1,64,0
europe.osm,64,3,3507,0.030000,0.026732,6.086228,1,1,64,0
europe.osm,8,3,827,0.030000,0.013251,4.154712,1,1,64,0
europe.osm,128,4,5669,0.030000,0.026894,7.852456,1,1,64,0
europe.osm,16,4,1347,0.030000,0.024300,4.516760,1,1,64,0
europe.osm,2,4,244,0.030000,0.027809,3.855510,1,1,64,0
europe.osm,32,4,2047,0.030000,0.027881,5.071505,1,1,64,0
europe.osm,4,4,467,0.030000,0.023361,4.001265,1,1,64,0
europe.osm,64,4,3326,0.030000,0.027754,6.138186,1,1,64,0
europe.osm,8,4,828,0.030000,0.019472,4.168783,1,1,64,0
europe.osm,128,5,5588,0.030000,0.028872,7.905537,1,1,64,0
europe.osm,16,5,1237,0.030000,0.025926,4.506278,1,1,64,0
europe.osm,2,5,221,0.030000,0.020610,3.883469,1,1,64,0
europe.osm,32,5,2168,0.030000,0.027662,5.181681,1,1,64,0
europe.osm,4,5,476,0.030000,0.015197,3.964429,1,1,64,0
europe.osm,64,5,3366,0.030000,0.027600,6.129193,1,1,64,0
europe.osm,8,5,812,0.030000,0.013468,4.135715,1,1,64,0
it-2004,128,1,22203469,0.030000,0.029998,47.172595,1,1,64,0
it-2004,16,1,2916436,0.030000,0.029489,34.122973,1,1,64,0
it-2004,2,1,493940,0.030000,0.029718,31.510705,1,1,64,0
it-2004,32,1,5388641,0.030000,0.029999,35.376241,1,1,64,0
it-2004,4,1,1581755,0.030000,0.029999,32.829452,1,1,64,0
it-2004,64,1,16392255,0.030000,0.029999,39.992228,1,1,64,0
it-2004,8,1,2339419,0.030000,0.029503,33.345316,1,1,64,0
it-2004,128,2,22269092,0.030000,0.029998,45.040206,1,1,64,0
it-2004,16,2,2972509,0.030000,0.029943,33.600051,1,1,64,0
it-2004,2,2,488769,0.030000,0.029982,32.125490,1,1,64,0
it-2004,32,2,5593309,0.030000,0.029999,34.622990,1,1,64,0
it-2004,4,2,1774523,0.030000,0.029999,31.577365,1,1,64,0
it-2004,64,2,16168555,0.030000,0.029999,37.190253,1,1,64,0
it-2004,8,2,2362639,0.030000,0.029994,32.235608,1,1,64,0
it-2004,128,3,22195171,0.030000,0.029998,45.228339,1,1,64,0
it-2004,16,3,2904054,0.030000,0.029949,33.138340,1,1,64,0
it-2004,2,3,583861,0.030000,0.029996,32.016804,1,1,64,0
it-2004,32,3,5746441,0.030000,0.029999,35.215979,1,1,64,0
it-2004,4,3,1486923,0.030000,0.029654,31.107476,1,1,64,0
it-2004,64,3,16526525,0.030000,0.029999,39.221325,1,1,64,0
it-2004,8,3,2313702,0.030000,0.029569,32.401184,1,1,64,0
it-2004,128,4,22142498,0.030000,0.029998,44.717576,1,1,64,0
it-2004,16,4,2910547,0.030000,0.029458,32.942670,1,1,64,0
it-2004,2,4,489583,0.030000,0.029791,31.264361,1,1,64,0
it-2004,32,4,5071569,0.030000,0.029999,35.740252,1,1,64,0
it-2004,4,4,1510291,0.030000,0.029997,32.326023,1,1,64,0
it-2004,64,4,16351648,0.030000,0.029999,40.579054,1,1,64,0
it-2004,8,4,2320801,0.030000,0.029673,33.055499,1,1,64,0
it-2004,128,5,22175737,0.030000,0.029998,44.010573,1,1,64,0
it-2004,16,5,2965885,0.030000,0.029820,33.527368,1,1,64,0
it-2004,2,5,593612,0.030000,0.029718,31.600278,1,1,64,0
it-2004,32,5,5383438,0.030000,0.029999,33.651520,1,1,64,0
it-2004,4,5,1633856,0.030000,0.029659,33.050086,1,1,64,0
it-2004,64,5,16461657,0.030000,0.029999,39.151022,1,1,64,0
it-2004,8,5,2364156,0.030000,0.029948,33.437629,1,1,64,0
kmer_A2a,128,1,4232908,0.030000,0.030000,65.703592,1,1,64,0
kmer_A2a,16,1,3285620,0.030000,0.030000,46.534439,1,1,64,0
kmer_A2a,2,1,1197307,0.030000,0.000000,29.222311,1,1,64,0
kmer_A2a,32,1,3724528,0.030000,0.030000,48.965868,1,1,64,0
kmer_A2a,4,1,1955249,0.030000,0.029999,35.560199,1,1,64,0
kmer_A2a,64,1,3993435,0.030000,0.030000,54.606474,1,1,64,0
kmer_A2a,8,1,2647040,0.030000,0.030000,44.323796,1,1,64,0
kmer_A2a,128,2,4230482,0.030000,0.030000,66.251314,1,1,64,0
kmer_A2a,16,2,3286952,0.030000,0.030000,46.352829,1,1,64,0
kmer_A2a,2,2,1198419,0.030000,0.000000,29.322018,1,1,64,0
kmer_A2a,32,2,3725628,0.030000,0.030000,49.785175,1,1,64,0
kmer_A2a,4,2,2017324,0.030000,0.029999,36.250314,1,1,64,0
kmer_A2a,64,2,3986990,0.030000,0.030000,55.312882,1,1,64,0
kmer_A2a,8,2,2686739,0.030000,0.030000,45.088705,1,1,64,0
kmer_A2a,128,3,4223231,0.030000,0.030000,66.485701,1,1,64,0
kmer_A2a,16,3,3289127,0.030000,0.030000,45.382257,1,1,64,0
kmer_A2a,2,3,1197871,0.030000,0.000000,29.358500,1,1,64,0
kmer_A2a,32,3,3726523,0.030000,0.030000,49.525350,1,1,64,0
kmer_A2a,4,3,1950008,0.030000,0.029999,36.121755,1,1,64,0
kmer_A2a,64,3,4016183,0.030000,0.030000,54.923727,1,1,64,0
kmer_A2a,8,3,2638472,0.030000,0.030000,39.330815,1,1,64,0
kmer_A2a,128,4,4234289,0.030000,0.030000,66.286712,1,1,64,0
kmer_A2a,16,4,3308936,0.030000,0.030000,45.791079,1,1,64,0
kmer_A2a,2,4,1196436,0.030000,0.000000,29.081242,1,1,64,0
kmer_A2a,32,4,3708570,0.030000,0.030000,49.215728,1,1,64,0
kmer_A2a,4,4,1986724,0.030000,0.016483,36.958246,1,1,64,0
kmer_A2a,64,4,3986223,0.030000,0.030000,54.093663,1,1,64,0
kmer_A2a,8,4,2684852,0.030000,0.030000,42.210762,1,1,64,0
kmer_A2a,128,5,4233677,0.030000,0.030000,66.590787,1,1,64,0
kmer_A2a,16,5,3278030,0.030000,0.030000,46.789923,1,1,64,0
kmer_A2a,2,5,1197773,0.030000,0.000000,29.279625,1,1,64,0
kmer_A2a,32,5,3744420,0.030000,0.030000,49.568153,1,1,64,0
kmer_A2a,4,5,1955431,0.030000,0.030000,37.252966,1,1,64,0
kmer_A2a,64,5,3986190,0.030000,0.030000,54.947025,1,1,64,0
kmer_A2a,8,5,2619889,0.030000,0.029233,39.012159,1,1,64,0
kmer_P1a,128,1,3227817,0.030000,0.029999,66.836026,1,1,64,0
kmer_P1a,16,1,2670524,0.030000,0.030000,54.271219,1,1,64,0
kmer_P1a,2,1,1154934,0.030000,0.000000,44.059326,1,1,64,0
kmer_P1a,32,1,2939199,0.030000,0.030000,55.874202,1,1,64,0
kmer_P1a,4,1,1825109,0.030000,0.030000,51.619162,1,1,64,0
kmer_P1a,64,1,3071734,0.030000,0.030000,59.580895,1,1,64,0
kmer_P1a,8,1,2385707,0.030000,0.030000,53.039328,1,1,64,0
kmer_P1a,128,2,3226757,0.030000,0.029997,66.809680,1,1,64,0
kmer_P1a,16,2,2676994,0.030000,0.030000,53.741423,1,1,64,0
kmer_P1a,2,2,1081171,0.030000,0.000000,42.794131,1,1,64,0
kmer_P1a,32,2,2906860,0.030000,0.030000,55.513327,1,1,64,0
kmer_P1a,4,2,1819634,0.030000,0.029999,50.321598,1,1,64,0
kmer_P1a,64,2,3068172,0.030000,0.030000,59.843358,1,1,64,0
kmer_P1a,8,2,2368748,0.030000,0.030000,54.594799,1,1,64,0
kmer_P1a,128,3,3225663,0.030000,0.029998,66.880254,1,1,64,0
kmer_P1a,16,3,2685708,0.030000,0.030000,54.165300,1,1,64,0
kmer_P1a,2,3,1147572,0.030000,0.000000,46.704247,1,1,64,0
kmer_P1a,32,3,2897844,0.030000,0.030000,55.717912,1,1,64,0
kmer_P1a,4,3,1851378,0.030000,0.000164,49.976702,1,1,64,0
kmer_P1a,64,3,3074170,0.030000,0.030000,59.944268,1,1,64,0
kmer_P1a,8,3,2346921,0.030000,0.030000,53.295971,1,1,64,0
kmer_P1a,128,4,3229749,0.030000,0.029998,67.239603,1,1,64,0
kmer_P1a,16,4,2693724,0.030000,0.030000,53.720412,1,1,64,0
kmer_P1a,2,4,1066421,0.030000,0.000000,42.455189,1,1,64,0
kmer_P1a,32,4,2914123,0.030000,0.030000,54.874375,1,1,64,0
kmer_P1a,4,4,1847240,0.030000,0.029991,46.103667,1,1,64,0
kmer_P1a,64,4,3075875,0.030000,0.030000,59.818821,1,1,64,0
kmer_P1a,8,4,2365196,0.030000,0.030000,54.642218,1,1,64,0
kmer_P1a,128,5,3233139,0.030000,0.029999,67.994532,1,1,64,0
kmer_P1a,16,5,2697869,0.030000,0.030000,54.407817,1,1,64,0
kmer_P1a,2,5,1070401,0.030000,0.000000,42.642803,1,1,64,0
kmer_P1a,32,5,2908825,0.030000,0.030000,55.878377,1,1,64,0
kmer_P1a,4,5,1850608,0.030000,0.030000,52.698125,1,1,64,0
kmer_P1a,64,5,3070650,0.030000,0.030000,59.382174,1,1,64,0
kmer_P1a,8,5,2349602,0.030000,0.029999,52.533092,1,1,64,0
kmer_U1a,128,1,648353,0.030000,0.007698,17.012914,1,1,64,0
kmer_U1a,16,1,544407,0.030000,0.030000,11.898024,1,1,64,0
kmer_U1a,2,1,217120,0.030000,0.000000,8.774130,1,1,64,0
kmer_U1a,32,1,590575,0.030000,0.029999,12.147712,1,1,64,0
kmer_U1a,4,1,370409,0.030000,0.024777,9.686756,1,1,64,0
kmer_U1a,64,1,624095,0.030000,0.026789,13.495978,1,1,64,0
kmer_U1a,8,1,469576,0.030000,0.016837,10.308118,1,1,64,0
kmer_U1a,128,2,648628,0.030000,0.015347,17.017481,1,1,64,0
kmer_U1a,16,2,554341,0.030000,0.030000,11.753015,1,1,64,0
kmer_U1a,2,2,218263,0.030000,0.000000,8.749286,1,1,64,0
kmer_U1a,32,2,589578,0.030000,0.029999,11.813485,1,1,64,0
kmer_U1a,4,2,369245,0.030000,0.028982,9.792879,1,1,64,0
kmer_U1a,64,2,623947,0.030000,0.021780,13.488229,1,1,64,0
kmer_U1a,8,2,471737,0.030000,0.029999,10.976027,1,1,64,0
kmer_U1a,128,3,647358,0.030000,0.010796,16.987632,1,1,64,0
kmer_U1a,16,3,542992,0.030000,0.030000,11.681709,1,1,64,0
kmer_U1a,2,3,218860,0.030000,0.000000,9.313872,1,1,64,0
kmer_U1a,32,3,592907,0.030000,0.029999,12.184406,1,1,64,0
kmer_U1a,4,3,372037,0.030000,0.023736,9.682666,1,1,64,0
kmer_U1a,64,3,624995,0.030000,0.025668,13.444148,1,1,64,0
kmer_U1a,8,3,468727,0.030000,0.026926,10.043720,1,1,64,0
kmer_U1a,128,4,648753,0.030000,0.013750,17.028513,1,1,64,0
kmer_U1a,16,4,546386,0.030000,0.030000,11.598106,1,1,64,0
kmer_U1a,2,4,218618,0.030000,0.000000,9.139898,1,1,64,0
kmer_U1a,32,4,592175,0.030000,0.029999,12.150797,1,1,64,0
kmer_U1a,4,4,367190,0.030000,0.008340,9.690693,1,1,64,0
kmer_U1a,64,4,624461,0.030000,0.017130,13.480145,1,1,64,0
kmer_U1a,8,4,473841,0.030000,0.029999,11.709449,1,1,64,0
kmer_U1a,128,5,646366,0.030000,0.008130,17.042618,1,1,64,0
kmer_U1a,16,5,543833,0.030000,0.030000,11.899436,1,1,64,0
kmer_U1a,2,5,217228,0.030000,0.000000,9.119890,1,1,64,0
kmer_U1a,32,5,590594,0.030000,0.029999,12.245494,1,1,64,0
kmer_U1a,4,5,369571,0.030000,0.023277,9.624468,1,1,64,0
kmer_U1a,64,5,624629,0.030000,0.023824,13.494094,1,1,64,0
kmer_U1a,8,5,470317,0.030000,0.015584,10.213500,1,1,64,0
kmer_V1r,128,1,10126784,0.030000,0.017405,105.603131,1,1,64,0
kmer_V1r,16,1,8193541,0.030000,0.030000,81.184341,1,1,64,0
kmer_V1r,2,1,2478654,0.030000,0.011041,45.815000,1,1,64,0
kmer_V1r,32,1,9015060,0.030000,0.030000,85.841420,1,1,64,0
kmer_V1r,4,1,4905306,0.030000,0.029999,65.316234,1,1,64,0
kmer_V1r,64,1,9662627,0.030000,0.030000,93.119025,1,1,64,0
kmer_V1r,8,1,6828955,0.030000,0.030000,70.659495,1,1,64,0
kmer_V1r,128,2,10131811,0.030000,0.015396,105.768455,1,1,64,0
kmer_V1r,16,2,8193281,0.030000,0.030000,79.333703,1,1,64,0
kmer_V1r,2,2,2473630,0.030000,0.010896,44.494181,1,1,64,0
kmer_V1r,32,2,9095000,0.030000,0.030000,87.023610,1,1,64,0
kmer_V1r,4,2,4906713,0.030000,0.029999,65.301829,1,1,64,0
kmer_V1r,64,2,9680665,0.030000,0.030000,91.596255,1,1,64,0
kmer_V1r,8,2,6832745,0.030000,0.030000,70.752646,1,1,64,0
kmer_V1r,128,3,10126997,0.030000,0.019877,105.898749,1,1,64,0
kmer_V1r,16,3,8177614,0.030000,0.030000,80.295628,1,1,64,0
kmer_V1r,2,3,2476944,0.030000,0.010525,45.973572,1,1,64,0
kmer_V1r,32,3,8987528,0.030000,0.030000,84.659714,1,1,64,0
kmer_V1r,4,3,4913751,0.030000,0.030000,64.942551,1,1,64,0
kmer_V1r,64,3,9647844,0.030000,0.030000,91.350908,1,1,64,0
kmer_V1r,8,3,6843556,0.030000,0.030000,72.070956,1,1,64,0
kmer_V1r,128,4,10128184,0.030000,0.021331,105.747169,1,1,64,0
kmer_V1r,16,4,8153591,0.030000,0.030000,80.634004,1,1,64,0
kmer_V1r,2,4,2475384,0.030000,0.009675,45.620888,1,1,64,0
kmer_V1r,32,4,9038016,0.030000,0.030000,84.367148,1,1,64,0
kmer_V1r,4,4,4893665,0.030000,0.030000,66.653501,1,1,64,0
kmer_V1r,64,4,9659211,0.030000,0.030000,90.905749,1,1,64,0
kmer_V1r,8,4,6850387,0.030000,0.030000,70.577636,1,1,64,0
kmer_V1r,128,5,10144544,0.030000,0.022698,105.757477,1,1,64,0
kmer_V1r,16,5,8177335,0.030000,0.030000,80.525513,1,1,64,0
kmer_V1r,2,5,2476239,0.030000,0.010762,45.215754,1,1,64,0
kmer_V1r,32,5,8999105,0.030000,0.030000,87.227942,1,1,64,0
kmer_V1r,4,5,4883284,0.030000,0.029999,61.226499,1,1,64,0
kmer_V1r,64,5,9646692,0.030000,0.030000,89.001640,1,1,64,0
kmer_V1r,8,5,6849114,0.030000,0.029999,71.504669,1,1,64,0
rgg26_3d,128,1,3496428,0.030000,0.029854,25.562685,1,1,64,0
rgg26_3d,16,1,1431156,0.030000,0.029434,14.939220,1,1,64,0
rgg26_3d,2,1,310527,0.030000,0.015782,12.976761,1,1,64,0
rgg26_3d,32,1,1961309,0.030000,0.029246,16.557087,1,1,64,0
rgg26_3d,4,1,612688,0.030000,0.028459,12.910096,1,1,64,0
rgg26_3d,64,1,2639156,0.030000,0.029642,19.905964,1,1,64,0
rgg26_3d,8,1,911085,0.030000,0.029226,13.770995,1,1,64,0
rgg26_3d,128,2,3515601,0.030000,0.029635,25.460750,1,1,64,0
rgg26_3d,16,2,1400003,0.030000,0.029357,15.029399,1,1,64,0
rgg26_3d,2,2,328724,0.030000,0.013884,12.816818,1,1,64,0
rgg26_3d,32,2,1958609,0.030000,0.029523,16.752523,1,1,64,0
rgg26_3d,4,2,600769,0.030000,0.028371,13.075291,1,1,64,0
rgg26_3d,64,2,2656623,0.030000,0.029744,19.780547,1,1,64,0
rgg26_3d,8,2,928643,0.030000,0.029624,13.949102,1,1,64,0
rgg26_3d,128,3,3524583,0.030000,0.029816,25.682108,1,1,64,0
rgg26_3d,16,3,1420469,0.030000,0.029471,14.811497,1,1,64,0
rgg26_3d,2,3,316959,0.030000,0.028136,12.826417,1,1,64,0
rgg26_3d,32,3,1984246,0.030000,0.029310,16.672190,1,1,64,0
rgg26_3d,4,3,607235,0.030000,0.023763,13.192393,1,1,64,0
rgg26_3d,64,3,2617246,0.030000,0.029679,19.801877,1,1,64,0
rgg26_3d,8,3,931390,0.030000,0.026155,13.621404,1,1,64,0
rgg26_3d,128,4,3514797,0.030000,0.029936,26.005750,1,1,64,0
rgg26_3d,16,4,1422331,0.030000,0.029492,15.069685,1,1,64,0
rgg26_3d,2,4,312818,0.030000,0.022765,12.417397,1,1,64,0
rgg26_3d,32,4,1997646,0.030000,0.029496,16.482126,1,1,64,0
rgg26_3d,4,4,599485,0.030000,0.028321,13.284704,1,1,64,0
rgg26_3d,64,4,2615633,0.030000,0.029663,19.699274,1,1,64,0
rgg26_3d,8,4,912060,0.030000,0.028938,13.784949,1,1,64,0
rgg26_3d,128,5,3488859,0.030000,0.029749,25.617784,1,1,64,0
rgg26_3d,16,5,1432386,0.030000,0.029428,14.873696,1,1,64,0
rgg26_3d,2,5,339279,0.030000,0.028889,12.736015,1,1,64,0
rgg26_3d,32,5,1974742,0.030000,0.029054,16.493449,1,1,64,0
rgg26_3d,4,5,602360,0.030000,0.023520,13.266449,1,1,64,0
rgg26_3d,64,5,2629164,0.030000,0.029674,19.789421,1,1,64,0
rgg26_3d,8,5,913544,0.030000,0.029686,13.997436,1,1,64,0
rgg27_3d,128,1,6038370,0.030000,0.029816,50.303384,1,1,64,0
rgg27_3d,16,1,0,0.030000,0.000000,0.000000,1,1,64,1
rgg27_3d,2,1,544000,0.030000,0.026706,26.362402,1,1,64,0
rgg27_3d,32,1,3369716,0.030000,0.029508,33.350004,1,1,64,0
rgg27_3d,4,1,1059465,0.030000,0.029722,27.163729,1,1,64,0
rgg27_3d,64,1,4564329,0.030000,0.029418,39.246867,1,1,64,0
rgg27_3d,8,1,1639473,0.030000,0.029420,27.811740,1,1,64,0
rgg27_3d,128,2,6065739,0.030000,0.029762,50.667158,1,1,64,0
rgg27_3d,16,2,2449905,0.030000,0.029496,29.717530,1,1,64,0
rgg27_3d,2,2,519623,0.030000,0.004565,25.884249,1,1,64,0
rgg27_3d,32,2,3378912,0.030000,0.029439,33.037561,1,1,64,0
rgg27_3d,4,2,1041498,0.030000,0.023844,26.807932,1,1,64,0
rgg27_3d,64,2,4522918,0.030000,0.029753,38.872144,1,1,64,0
rgg27_3d,8,2,1561708,0.030000,0.029335,27.739084,1,1,64,0
rgg27_3d,128,3,6044159,0.030000,0.029715,50.145503,1,1,64,0
rgg27_3d,16,3,2511242,0.030000,0.029338,30.002682,1,1,64,0
rgg27_3d,2,3,550841,0.030000,0.004174,26.097371,1,1,64,0
rgg27_3d,32,3,3378474,0.030000,0.029409,33.062730,1,1,64,0
rgg27_3d,4,3,1060584,0.030000,0.028555,27.036969,1,1,64,0
rgg27_3d,64,3,4544268,0.030000,0.029649,38.542797,1,1,64,0
rgg27_3d,8,3,1594150,0.030000,0.027169,28.086838,1,1,64,0
rgg27_3d,128,4,6042131,0.030000,0.029767,50.323880,1,1,64,0
rgg27_3d,16,4,2431670,0.030000,0.029556,29.814632,1,1,64,0
rgg27_3d,2,4,539895,0.030000,0.002102,26.330383,1,1,64,0
rgg27_3d,32,4,3399728,0.030000,0.029485,33.828303,1,1,64,0
rgg27_3d,4,4,1073866,0.030000,0.029431,26.573606,1,1,64,0
rgg27_3d,64,4,4522227,0.030000,0.029703,38.530433,1,1,64,0
rgg27_3d,8,4,1569445,0.030000,0.029084,27.895342,1,1,64,0
rgg27_3d,128,5,6042911,0.030000,0.029638,50.582615,1,1,64,0
rgg27_3d,16,5,2435146,0.030000,0.029777,30.271917,1,1,64,0
rgg27_3d,2,5,540016,0.030000,0.004131,26.349652,1,1,64,0
rgg27_3d,32,5,3409141,0.030000,0.029677,32.875975,1,1,64,0
rgg27_3d,4,5,1060272,0.030000,0.011694,26.787862,1,1,64,0
rgg27_3d,64,5,4508320,0.030000,0.029692,38.626985,1,1,64,0
rgg27_3d,8,5,1600559,0.030000,0.029580,27.839419,1,1,64,0
rgg_n_2_27_s0,128,1,1077670,0.030000,0.029834,45.930267,1,1,64,0
rgg_n_2_27_s0,16,1,317975,0.030000,0.029635,33.065875,1,1,64,0
rgg_n_2_27_s0,2,1,54530,0.030000,0.010268,31.229240,1,1,64,0
rgg_n_2_27_s0,32,1,496991,0.030000,0.029931,35.429081,1,1,64,0
rgg_n_2_27_s0,4,1,108127,0.030000,0.027727,31.649723,1,1,64,0
rgg_n_2_27_s0,64,1,728372,0.030000,0.029673,38.214972,1,1,64,0
rgg_n_2_27_s0,8,1,204618,0.030000,0.028689,32.095358,1,1,64,0
rgg_n_2_27_s0,128,2,1078311,0.030000,0.029950,45.902173,1,1,64,0
rgg_n_2_27_s0,16,2,321195,0.030000,0.026273,33.286715,1,1,64,0
rgg_n_2_27_s0,2,2,59609,0.030000,0.010259,30.940733,1,1,64,0
rgg_n_2_27_s0,32,2,494783,0.030000,0.029886,35.507857,1,1,64,0
rgg_n_2_27_s0,4,2,108287,0.030000,0.024405,31.688794,1,1,64,0
rgg_n_2_27_s0,64,2,728128,0.030000,0.029183,38.846907,1,1,64,0
rgg_n_2_27_s0,8,2,215715,0.030000,0.021658,32.157580,1,1,64,0
rgg_n_2_27_s0,128,3,1077392,0.030000,0.029983,45.728498,1,1,64,0
rgg_n_2_27_s0,16,3,323492,0.030000,0.025803,33.479311,1,1,64,0
rgg_n_2_27_s0,2,3,58692,0.030000,0.005818,30.301365,1,1,64,0
rgg_n_2_27_s0,32,3,493625,0.030000,0.029875,35.547122,1,1,64,0
rgg_n_2_27_s0,4,3,104888,0.030000,0.015918,31.444490,1,1,64,0
rgg_n_2_27_s0,64,3,735338,0.030000,0.029906,38.959149,1,1,64,0
rgg_n_2_27_s0,8,3,205983,0.030000,0.029592,31.606932,1,1,64,0
rgg_n_2_27_s0,128,4,1073011,0.030000,0.029677,45.736504,1,1,64,0
rgg_n_2_27_s0,16,4,324836,0.030000,0.029818,33.418579,1,1,64,0
rgg_n_2_27_s0,2,4,56053,0.030000,0.008690,31.147038,1,1,64,0
rgg_n_2_27_s0,32,4,492289,0.030000,0.029790,35.515970,1,1,64,0
rgg_n_2_27_s0,4,4,109321,0.030000,0.027631,31.577617,1,1,64,0
rgg_n_2_27_s0,64,4,740605,0.030000,0.029942,38.899197,1,1,64,0
rgg_n_2_27_s0,8,4,210869,0.030000,0.017429,32.241971,1,1,64,0
rgg_n_2_27_s0,128,5,1087263,0.030000,0.029854,44.936708,1,1,64,0
rgg_n_2_27_s0,16,5,317542,0.030000,0.029891,33.341195,1,1,64,0
rgg_n_2_27_s0,2,5,55105,0.030000,0.006266,31.105958,1,1,64,0
rgg_n_2_27_s0,32,5,497414,0.030000,0.029921,35.470357,1,1,64,0
rgg_n_2_27_s0,4,5,108606,0.030000,0.016248,31.558803,1,1,64,0
rgg_n_2_27_s0,64,5,739455,0.030000,0.029724,38.855562,1,1,64,0
rgg_n_2_27_s0,8,5,205681,0.030000,0.021292,31.886494,1,1,64,0
twitter-2010,128,1,703830260,0.030000,0.029999,564.949463,1,1,64,0
twitter-2010,16,1,459587462,0.030000,0.030000,348.206483,1,1,64,0
twitter-2010,2,1,157108445,0.030000,0.000212,140.131591,1,1,64,0
twitter-2010,32,1,555359978,0.030000,0.029999,381.289977,1,1,64,0
twitter-2010,4,1,219142177,0.030000,0.030000,225.923831,1,1,64,0
twitter-2010,64,1,638172383,0.030000,0.029999,445.790079,1,1,64,0
twitter-2010,8,1,331628859,0.030000,0.030000,254.309371,1,1,64,0
twitter-2010,128,2,706629222,0.030000,0.029999,531.310360,1,1,64,0
twitter-2010,16,2,464791453,0.030000,0.030000,286.623682,1,1,64,0
twitter-2010,2,2,155718202,0.030000,0.017291,135.924153,1,1,64,0
twitter-2010,32,2,557144364,0.030000,0.029999,353.093684,1,1,64,0
twitter-2010,4,2,218942830,0.030000,0.030000,184.768698,1,1,64,0
twitter-2010,64,2,637275171,0.030000,0.029999,454.975906,1,1,64,0
twitter-2010,8,2,331091295,0.030000,0.030000,272.568372,1,1,64,0
twitter-2010,128,3,706099071,0.030000,0.029999,511.967433,1,1,64,0
twitter-2010,16,3,456845182,0.030000,0.030000,291.456911,1,1,64,0
twitter-2010,2,3,156344625,0.030000,0.000000,138.621737,1,1,64,0
twitter-2010,32,3,557864193,0.030000,0.029999,375.615386,1,1,64,0
twitter-2010,4,3,218456249,0.030000,0.030000,207.004710,1,1,64,0
twitter-2010,64,3,637766349,0.030000,0.029999,437.710400,1,1,64,0
twitter-2010,8,3,331646628,0.030000,0.030000,258.302957,1,1,64,0
twitter-2010,128,4,710826847,0.030000,0.029999,551.893785,1,1,64,0
twitter-2010,16,4,461056584,0.030000,0.030000,304.522776,1,1,64,0
twitter-2010,2,4,156452153,0.030000,0.030000,136.411979,1,1,64,0
twitter-2010,32,4,557819112,0.030000,0.029999,380.708424,1,1,64,0
twitter-2010,4,4,217267984,0.030000,0.030000,162.820292,1,1,64,0
twitter-2010,64,4,636219802,0.030000,0.029999,411.025140,1,1,64,0
twitter-2010,8,4,331263059,0.030000,0.030000,281.296088,1,1,64,0
twitter-2010,128,5,707942518,0.030000,0.029999,550.233820,1,1,64,0
twitter-2010,16,5,457155948,0.030000,0.030000,307.201086,1,1,64,0
twitter-2010,2,5,155889228,0.030000,0.000005,132.888108,1,1,64,0
twitter-2010,32,5,552052541,0.030000,0.029999,395.976353,1,1,64,0
twitter-2010,4,5,218318634,0.030000,0.030000,173.161556,1,1,64,0
twitter-2010,64,5,637867827,0.030000,0.029999,434.554490,1,1,64,0
twitter-2010,8,5,332492099,0.030000,0.030000,262.702840,1,1,64,0
uk-2005,128,1,58655388,0.030000,0.029999,50.519431,1,1,64,0
uk-2005,16,1,3106290,0.030000,0.029776,30.079744,1,1,64,0
uk-2005,2,1,931330,0.030000,0.029293,27.883791,1,1,64,0
uk-2005,32,1,22519212,0.030000,0.029999,37.724090,1,1,64,0
uk-2005,4,1,1614551,0.030000,0.029994,28.749008,1,1,64,0
uk-2005,64,1,46348246,0.030000,0.029999,43.045107,1,1,64,0
uk-2005,8,1,2559435,0.030000,0.029702,27.644405,1,1,64,0
uk-2005,128,2,58476142,0.030000,0.029999,40.724556,1,1,64,0
uk-2005,16,2,3220348,0.030000,0.029820,31.904984,1,1,64,0
uk-2005,2,2,927057,0.030000,0.028796,26.091043,1,1,64,0
uk-2005,32,2,22531726,0.030000,0.029999,34.418732,1,1,64,0
uk-2005,4,2,1708620,0.030000,0.029730,26.782457,1,1,64,0
uk-2005,64,2,46529076,0.030000,0.029999,42.228290,1,1,64,0
uk-2005,8,2,2541500,0.030000,0.029784,27.988593,1,1,64,0
uk-2005,128,3,58720200,0.030000,0.029999,52.708755,1,1,64,0
uk-2005,16,3,3209218,0.030000,0.029527,30.047561,1,1,64,0
uk-2005,2,3,927173,0.030000,0.028792,26.327409,1,1,64,0
uk-2005,32,3,22440068,0.030000,0.029999,31.861564,1,1,64,0
uk-2005,4,3,1635098,0.030000,0.029841,27.384567,1,1,64,0
uk-2005,64,3,46575307,0.030000,0.029999,50.129258,1,1,64,0
uk-2005,8,3,2547564,0.030000,0.029482,28.522762,1,1,64,0
uk-2005,128,4,58297471,0.030000,0.029999,51.364186,1,1,64,0
uk-2005,16,4,3163983,0.030000,0.029528,27.717355,1,1,64,0
uk-2005,2,4,929815,0.030000,0.028769,27.672808,1,1,64,0
uk-2005,32,4,22479059,0.030000,0.029999,33.948135,1,1,64,0
uk-2005,4,4,1627359,0.030000,0.029898,28.154384,1,1,64,0
uk-2005,64,4,46572779,0.030000,0.029999,42.102862,1,1,64,0
uk-2005,8,4,2687957,0.030000,0.029715,27.485685,1,1,64,0
uk-2005,128,5,58584055,0.030000,0.029999,42.277388,1,1,64,0
uk-2005,16,5,3213504,0.030000,0.029548,27.710538,1,1,64,0
uk-2005,2,5,912529,0.030000,0.027771,28.619692,1,1,64,0
uk-2005,32,5,22533747,0.030000,0.029999,33.273777,1,1,64,0
uk-2005,4,5,1631566,0.030000,0.029825,27.107095,1,1,64,0
uk-2005,64,5,46406891,0.030000,0.029999,40.816501,1,1,64,0
uk-2005,8,5,2618521,0.030000,0.029678,30.290264,1,1,64,0
webbase-2001,128,1,11965179,0.030000,0.029920,65.530711,1,1,64,0
webbase-2001,16,1,0,0.030000,0.000000,0.000000,1,1,64,1
webbase-2001,2,1,1536825,0.030000,0.029804,43.305773,1,1,64,0
webbase-2001,32,1,10162062,0.030000,0.029693,51.112175,1,1,64,0
webbase-2001,4,1,4580722,0.030000,0.029601,44.196202,1,1,64,0
webbase-2001,64,1,11219843,0.030000,0.029815,56.515550,1,1,64,0
webbase-2001,8,1,7419992,0.030000,0.029999,46.134937,1,1,64,0
webbase-2001,128,2,12158296,0.030000,0.029901,66.427362,1,1,64,0
webbase-2001,16,2,9752576,0.030000,0.029999,49.291702,1,1,64,0
webbase-2001,2,2,1548263,0.030000,0.029765,42.929187,1,1,64,0
webbase-2001,32,2,10563608,0.030000,0.029992,51.453143,1,1,64,0
webbase-2001,4,2,4701009,0.030000,0.029999,43.831219,1,1,64,0
webbase-2001,64,2,11456126,0.030000,0.029781,56.454907,1,1,64,0
webbase-2001,8,2,7475542,0.030000,0.029999,46.939642,1,1,64,0
webbase-2001,128,3,12295405,0.030000,0.029985,67.247405,1,1,64,0
webbase-2001,16,3,9763688,0.030000,0.029999,48.909201,1,1,64,0
webbase-2001,2,3,1788251,0.030000,0.029768,41.852726,1,1,64,0
webbase-2001,32,3,10823175,0.030000,0.029998,52.505022,1,1,64,0
webbase-2001,4,3,4513566,0.030000,0.030000,44.639362,1,1,64,0
webbase-2001,64,3,11559261,0.030000,0.029963,56.815679,1,1,64,0
webbase-2001,8,3,7378140,0.030000,0.029999,46.454746,1,1,64,0
webbase-2001,128,4,12436511,0.030000,0.029940,66.998893,1,1,64,0
webbase-2001,16,4,9150551,0.030000,0.029998,47.618586,1,1,64,0
webbase-2001,2,4,1879529,0.030000,0.029765,42.859166,1,1,64,0
webbase-2001,32,4,10570213,0.030000,0.029950,51.629544,1,1,64,0
webbase-2001,4,4,4502283,0.030000,0.029905,43.702489,1,1,64,0
webbase-2001,64,4,11571852,0.030000,0.029972,55.926912,1,1,64,0
webbase-2001,8,4,7136419,0.030000,0.029929,45.423880,1,1,64,0
webbase-2001,128,5,12219747,0.030000,0.029962,66.024905,1,1,64,0
webbase-2001,16,5,8839239,0.030000,0.029944,47.851090,1,1,64,0
webbase-2001,2,5,1582345,0.030000,0.029813,42.888756,1,1,64,0
webbase-2001,32,5,10794237,0.030000,0.029997,51.265806,1,1,64,0
webbase-2001,4,5,4502002,0.030000,0.029851,44.257523,1,1,64,0
webbase-2001,64,5,11554892,0.030000,0.029905,56.908644,1,1,64,0
webbase-2001,8,5,6990200,0.030000,0.029999,45.923429,1,1,64,0
amazon,128,1,326379,0.030000,0.029703,1.049424,1,1,64,0
amazon,16,1,172917,0.030000,0.029905,0.522150,1,1,64,0
amazon,2,1,45126,0.030000,0.029975,0.295541,1,1,64,0
amazon,32,1,220221,0.030000,0.029945,0.631621,1,1,64,0
amazon,4,1,88859,0.030000,0.029985,0.382410,1,1,64,0
amazon,64,1,274253,0.030000,0.029863,0.824874,1,1,64,0
amazon,8,1,136026,0.030000,0.029906,0.410916,1,1,64,0
amazon,128,2,328349,0.030000,0.029703,1.046456,1,1,64,0
amazon,16,2,170483,0.030000,0.029905,0.504747,1,1,64,0
amazon,2,2,43183,0.030000,0.029965,0.312313,1,1,64,0
amazon,32,2,221462,0.030000,0.029945,0.639509,1,1,64,0
amazon,4,2,89850,0.030000,0.029985,0.371143,1,1,64,0
amazon,64,2,272024,0.030000,0.029863,0.803433,1,1,64,0
amazon,8,2,132519,0.030000,0.029965,0.447186,1,1,64,0
amazon,16,3,172868,0.030000,0.029945,0.518899,1,1,64,0
amazon,2,3,44022,0.030000,0.029980,0.299425,1,1,64,0
amazon,4,3,88752,0.030000,0.029985,0.389423,1,1,64,0
amazon,8,3,132159,0.030000,0.029985,0.442870,1,1,64,0
arabic-2005,128,1,8768603,0.030000,0.029996,21.543647,1,1,64,0
arabic-2005,16,1,1558859,0.030000,0.029974,17.748067,1,1,64,0
arabic-2005,2,1,112614,0.030000,0.029896,16.393239,1,1,64,0
arabic-2005,32,1,1999404,0.030000,0.029964,18.564685,1,1,64,0
arabic-2005,4,1,630216,0.030000,0.029523,17.248124,1,1,64,0
arabic-2005,64,1,4402891,0.030000,0.029999,20.368331,1,1,64,0
arabic-2005,8,1,1161149,0.030000,0.029880,17.098058,1,1,64,0
arabic-2005,128,2,8755113,0.030000,0.029996,21.764621,1,1,64,0
arabic-2005,16,2,1523397,0.030000,0.029989,17.937120,1,1,64,0
arabic-2005,2,2,119771,0.030000,0.029895,16.628188,1,1,64,0
arabic-2005,32,2,1980901,0.030000,0.029982,18.567649,1,1,64,0
arabic-2005,4,2,715462,0.030000,0.029867,18.213048,1,1,64,0
arabic-2005,64,2,4257066,0.030000,0.029999,20.589529,1,1,64,0
arabic-2005,8,2,1114615,0.030000,0.029996,17.539232,1,1,64,0
arabic-2005,16,3,1649728,0.030000,0.029994,18.260095,1,1,64,0
arabic-2005,2,3,112115,0.030000,0.029871,16.163804,1,1,64,0
arabic-2005,4,3,624089,0.030000,0.029998,16.952291,1,1,64,0
arabic-2005,8,3,1094787,0.030000,0.029996,17.011466,1,1,64,0
channel-500x100x100-b050,128,1,1730767,0.030000,0.029987,3.771395,1,1,64,0
channel-500x100x100-b050,16,1,620409,0.030000,0.029984,1.776124,1,1,64,0
channel-500x100x100-b050,2,1,49529,0.030000,0.020946,1.299698,1,1,64,0
channel-500x100x100-b050,32,1,888403,0.030000,0.029987,2.095771,1,1,64,0
channel-500x100x100-b050,4,1,155017,0.030000,0.022859,1.413006,1,1,64,0
channel-500x100x100-b050,64,1,1271050,0.030000,0.029987,2.689242,1,1,64,0
channel-500x100x100-b050,8,1,370977,0.030000,0.019150,1.549232,1,1,64,0
channel-500x100x100-b050,128,2,1725674,0.030000,0.029987,3.770896,1,1,64,0
channel-500x100x100-b050,16,2,615569,0.030000,0.026692,1.800081,1,1,64,0
channel-500x100x100-b050,2,2,53648,0.030000,0.000115,1.311884,1,1,64,0
channel-500x100x100-b050,32,2,879195,0.030000,0.029994,2.131806,1,1,64,0
channel-500x100x100-b050,4,2,162322,0.030000,0.012731,1.417274,1,1,64,0
channel-500x100x100-b050,64,2,1264657,0.030000,0.029974,2.722887,1,1,64,0
channel-500x100x100-b050,8,2,381080,0.030000,0.029997,1.722399,1,1,64,0
channel-500x100x100-b050,16,3,616533,0.030000,0.029988,1.769664,1,1,64,0
channel-500x100x100-b050,2,3,51960,0.030000,0.000036,1.278750,1,1,64,0
channel-500x100x100-b050,4,3,163447,0.030000,0.017247,1.389390,1,1,64,0
channel-500x100x100-b050,8,3,367196,0.030000,0.016871,1.572777,1,1,64,0
del26,128,1,305109,0.030000,0.029932,15.031021,1,1,64,0
del26,16,1,92885,0.030000,0.028702,9.664726,1,1,64,0
del26,2,1,16594,0.030000,0.022397,8.811138,1,1,64,0
del26,32,1,139152,0.030000,0.029004,10.683706,1,1,64,0
del26,4,1,31343,0.030000,0.014584,9.046098,1,1,64,0
del26,64,1,208635,0.030000,0.029510,12.049811,1,1,64,0
del26,8,1,60238,0.030000,0.023516,9.125341,1,1,64,0
del26,128,2,305410,0.030000,0.029173,14.927260,1,1,64,0
del26,16,2,92804,0.030000,0.028384,9.713628,1,1,64,0
del26,2,2,16509,0.030000,0.004573,8.784239,1,1,64,0
del26,32,2,140584,0.030000,0.028881,10.722745,1,1,64,0
del26,4,2,31023,0.030000,0.020524,8.944075,1,1,64,0
del26,64,2,209190,0.030000,0.029681,12.121948,1,1,64,0
del26,8,2,60141,0.030000,0.022891,9.101265,1,1,64,0
del26,16,3,90986,0.030000,0.027624,9.699352,1,1,64,0
del26,2,3,15929,0.030000,0.018106,8.718659,1,1,64,0
del26,4,3,31093,0.030000,0.027275,8.772193,1,1,64,0
del26,8,3,59224,0.030000,0.027977,9.130413,1,1,64,0
enwiki-2013,128,1,40697670,0.030000,0.029970,25.475114,1,1,64,0
enwiki-2013,16,1,26629271,0.030000,0.029997,11.157386,1,1,64,0
enwiki-2013,2,1,10042656,0.030000,0.029169,7.303012,1,1,64,0
enwiki-2013,32,1,31374377,0.030000,0.029993,13.754157,1,1,64,0
enwiki-2013,4,1,16328795,0.030000,0.029999,8.713775,1,1,64,0
enwiki-2013,64,1,36127663,0.030000,0.029985,18.065814,1,1,64,0
enwiki-2013,8,1,21865442,0.030000,0.029999,9.652212,1,1,64,0
enwiki-2013,128,2,40632018,0.030000,0.029970,25.592907,1,1,64,0
enwiki-2013,16,2,26367085,0.030000,0.029997,11.326318,1,1,64,0
enwiki-2013,2,2,9566655,0.030000,0.030000,6.096180,1,1,64,0
enwiki-2013,32,2,31503671,0.030000,0.029993,13.322781,1,1,64,0
enwiki-2013,4,2,16979698,0.030000,0.029999,8.244766,1,1,64,0
enwiki-2013,64,2,36027211,0.030000,0.029985,17.986646,1,1,64,0
enwiki-2013,8,2,21724987,0.030000,0.029999,9.335302,1,1,64,0
enwiki-2013,16,3,26439373,0.030000,0.029997,10.882590,1,1,64,0
enwiki-2013,2,3,9842242,0.030000,0.018356,7.156297,1,1,64,0
enwiki-2013,4,3,16671585,0.030000,0.029999,8.803611,1,1,64,0
enwiki-2013,8,3,21855732,0.030000,0.029999,9.921152,1,1,64,0
eu-2005,128,1,3069892,0.030000,0.029970,3.352782,1,1,64,0
eu-2005,16,1,264453,0.030000,0.029990,0.983747,1,1,64,0
eu-2005,2,1,39005,0.030000,0.029998,0.709241,1,1,64,0
eu-2005,32,1,819494,0.030000,0.029971,1.296856,1,1,64,0
eu-2005,4,1,76710,0.030000,0.029991,0.746084,1,1,64,0
eu-2005,64,1,1734479,0.030000,0.029970,1.877159,1,1,64,0
eu-2005,8,1,171121,0.030000,0.029991,0.810920,1,1,64,0
eu-2005,128,2,3071690,0.030000,0.029970,2.714294,1,1,64,0
eu-2005,16,2,254357,0.030000,0.029990,0.949365,1,1,64,0
eu-2005,2,2,36389,0.030000,0.029998,0.698240,1,1,64,0
eu-2005,32,2,810411,0.030000,0.029971,1.367258,1,1,64,0
eu-2005,4,2,87114,0.030000,0.029996,0.797750,1,1,64,0
eu-2005,64,2,1721031,0.030000,0.029970,1.952415,1,1,64,0
eu-2005,8,2,173888,0.030000,0.029991,0.848294,1,1,64,0
eu-2005,16,3,286675,0.030000,0.029990,1.028308,1,1,64,0
eu-2005,2,3,33587,0.030000,0.029998,1.378832,1,1,64,0
eu-2005,4,3,90451,0.030000,0.029996,0.757466,1,1,64,0
eu-2005,8,3,179106,0.030000,0.029991,0.865998,1,1,64,0
hugebubbles-00010,128,1,55111,0.030000,0.028464,4.089202,1,1,64,0
hugebubbles-00010,16,1,15865,0.030000,0.028486,2.555860,1,1,64,0
hugebubbles-00010,2,1,1876,0.030000,0.003325,2.216642,1,1,64,0
hugebubbles-00010,32,1,24638,0.030000,0.023262,2.835757,1,1,64,0
hugebubbles-00010,4,1,5703,0.030000,0.027058,2.326479,1,1,64,0
hugebubbles-00010,64,1,37823,0.030000,0.028691,3.301478,1,1,64,0
hugebubbles-00010,8,1,9677,0.030000,0.024106,2.406207,1,1,64,0
hugebubbles-00010,128,2,55416,0.030000,0.029102,4.096757,1,1,64,0
hugebubbles-00010,16,2,16107,0.030000,0.027109,2.554240,1,1,64,0
hugebubbles-00010,2,2,1841,0.030000,0.026096,2.151408,1,1,64,0
hugebubbles-00010,32,2,25093,0.030000,0.026137,2.832776,1,1,64,0
hugebubbles-00010,4,2,5993,0.030000,0.010517,2.291934,1,1,64,0
hugebubbles-00010,64,2,37875,0.030000,0.028073,3.262955,1,1,64,0
hugebubbles-00010,8,2,9633,0.030000,0.023883,2.361612,1,1,64,0
hugebubbles-00010,16,3,16587,0.030000,0.027283,2.564926,1,1,64,0
hugebubbles-00010,2,3,1552,0.030000,0.014722,2.178999,1,1,64,0
hugebubbles-00010,4,3,5423,0.030000,0.021322,2.332334,1,1,64,0
hugebubbles-00010,8,3,9918,0.030000,0.025687,2.376945,1,1,64,0
in-2004,128,1,105973,0.030000,0.029989,1.521287,1,1,64,0
in-2004,16,1,17500,0.030000,0.029503,0.765462,1,1,64,0
in-2004,2,1,2224,0.030000,0.029896,0.619886,1,1,64,0
in-2004,32,1,22912,0.030000,0.029086,0.845203,1,1,64,0
in-2004,4,1,5869,0.030000,0.029868,0.651643,1,1,64,0
in-2004,64,1,34399,0.030000,0.029711,1.098191,1,1,64,0
in-2004,8,1,11088,0.030000,0.029815,0.704956,1,1,64,0
in-2004,128,2,112638,0.030000,0.029989,1.711577,1,1,64,0
in-2004,16,2,17716,0.030000,0.029746,0.755261,1,1,64,0
in-2004,2,2,2159,0.030000,0.029930,0.645403,1,1,64,0
in-2004,32,2,23122,0.030000,0.029896,0.883810,1,1,64,0
in-2004,4,2,6057,0.030000,0.029888,0.667388,1,1,64,0
in-2004,64,2,33618,0.030000,0.029989,1.105769,1,1,64,0
in-2004,8,2,12171,0.030000,0.029752,0.701876,1,1,64,0
in-2004,16,3,17566,0.030000,0.029642,0.765263,1,1,64,0
in-2004,2,3,2366,0.030000,0.029717,0.602260,1,1,64,0
in-2004,4,3,6881,0.030000,0.029746,0.652622,1,1,64,0
in-2004,8,3,11013,0.030000,0.029619,0.711715,1,1,64,0
nlpkkt240,128,1,12517246,0.030000,0.030000,32.792208,1,1,64,0
nlpkkt240,16,1,4927464,0.030000,0.029999,14.529373,1,1,64,0
nlpkkt240,2,1,1079971,0.030000,0.027635,12.570518,1,1,64,0
nlpkkt240,32,1,6875874,0.030000,0.030000,17.406280,1,1,64,0
nlpkkt240,4,1,2266866,0.030000,0.029045,12.980619,1,1,64,0
nlpkkt240,64,1,9288446,0.030000,0.030000,22.277595,1,1,64,0
nlpkkt240,8,1,3189456,0.030000,0.026355,13.225221,1,1,64,0
nlpkkt240,128,2,12491383,0.030000,0.030000,33.160386,1,1,64,0
nlpkkt240,16,2,4964864,0.030000,0.029887,15.105189,1,1,64,0
nlpkkt240,2,2,1090390,0.030000,0.012258,11.625058,1,1,64,0
nlpkkt240,32,2,6987536,0.030000,0.030000,17.461245,1,1,64,0
nlpkkt240,4,2,2164445,0.030000,0.020542,12.935875,1,1,64,0
nlpkkt240,64,2,9272671,0.030000,0.030000,22.488947,1,1,64,0
nlpkkt240,8,2,3226929,0.030000,0.029968,13.041117,1,1,64,0
nlpkkt240,16,3,4920582,0.030000,0.030000,14.978684,1,1,64,0
nlpkkt240,2,3,1134610,0.030000,0.015165,12.009830,1,1,64,0
nlpkkt240,4,3,2142243,0.030000,0.013018,12.511004,1,1,64,0
nlpkkt240,8,3,3238086,0.030000,0.029593,13.104859,1,1,64,0
packing-500x100x100-b050,128,1,605788,0.030000,0.029943,1.631150,1,1,64,0
packing-500x100x100-b050,16,1,208535,0.030000,0.029549,0.758412,1,1,64,0
packing-500x100x100-b050,2,1,10619,0.030000,0.007396,0.568494,1,1,64,0
packing-500x100x100-b050,32,1,316085,0.030000,0.029989,0.961490,1,1,64,0
packing-500x100x100-b050,4,1,32168,0.030000,0.029991,0.655513,1,1,64,0
packing-500x100x100-b050,64,1,448870,0.030000,0.029974,1.180007,1,1,64,0
packing-500x100x100-b050,8,1,123393,0.030000,0.018697,0.676212,1,1,64,0
packing-500x100x100-b050,128,2,598502,0.030000,0.029943,1.635991,1,1,64,0
packing-500x100x100-b050,16,2,211507,0.030000,0.029996,0.793662,1,1,64,0
packing-500x100x100-b050,2,2,11426,0.030000,0.025207,0.578301,1,1,64,0
packing-500x100x100-b050,32,2,316007,0.030000,0.029989,0.929276,1,1,64,0
packing-500x100x100-b050,4,2,32593,0.030000,0.006949,0.611772,1,1,64,0
packing-500x100x100-b050,64,2,442707,0.030000,0.029944,1.201275,1,1,64,0
packing-500x100x100-b050,8,2,120871,0.030000,0.026358,0.688038,1,1,64,0
packing-500x100x100-b050,16,3,206974,0.030000,0.029489,0.785346,1,1,64,0
packing-500x100x100-b050,2,3,11475,0.030000,0.029994,0.573749,1,1,64,0
packing-500x100x100-b050,4,3,31583,0.030000,0.026803,0.611102,1,1,64,0
packing-500x100x100-b050,8,3,120114,0.030000,0.025430,0.674826,1,1,64,0
rgg_n26_s0,128,1,696633,0.030000,0.029962,22.497040,1,1,64,0
rgg_n26_s0,16,1,209297,0.030000,0.028892,15.888851,1,1,64,0
rgg_n26_s0,2,1,35343,0.030000,0.029763,14.728720,1,1,64,0
rgg_n26_s0,32,1,320915,0.030000,0.029800,16.923543,1,1,64,0
rgg_n26_s0,4,1,68405,0.030000,0.018449,14.940560,1,1,64,0
rgg_n26_s0,64,1,472436,0.030000,0.029944,18.751840,1,1,64,0
rgg_n26_s0,8,1,134153,0.030000,0.026861,15.191327,1,1,64,0
rgg_n26_s0,128,2,695307,0.030000,0.029917,22.433395,1,1,64,0
rgg_n26_s0,16,2,200419,0.030000,0.029167,15.978127,1,1,64,0
rgg_n26_s0,2,2,35557,0.030000,0.007164,14.862184,1,1,64,0
rgg_n26_s0,32,2,319231,0.030000,0.029679,17.032486,1,1,64,0
rgg_n26_s0,4,2,69902,0.030000,0.016044,15.205927,1,1,64,0
rgg_n26_s0,64,2,478898,0.030000,0.029455,18.673616,1,1,64,0
rgg_n26_s0,8,2,132030,0.030000,0.029229,15.326425,1,1,64,0
rgg_n26_s0,16,3,214600,0.030000,0.029826,15.966702,1,1,64,0
rgg_n26_s0,2,3,38120,0.030000,0.000342,14.769195,1,1,64,0
rgg_n26_s0,4,3,69649,0.030000,0.022641,14.911565,1,1,64,0
rgg_n26_s0,8,3,132457,0.030000,0.029275,15.265209,1,1,64,0
sk-2005,128,1,68245726,0.030000,0.029998,98.112750,1,1,64,0
sk-2005,16,1,13875116,0.030000,0.030000,64.995121,1,1,64,0
sk-2005,2,1,3456371,0.030000,0.029726,56.412038,1,1,64,0
sk-2005,32,1,24552130,0.030000,0.030000,75.659302,1,1,64,0
sk-2005,4,1,5589951,0.030000,0.030000,61.412837,1,1,64,0
sk-2005,64,1,39451906,0.030000,0.029999,87.538312,1,1,64,0
sk-2005,8,1,8339778,0.030000,0.029999,60.835621,1,1,64,0
sk-2005,128,2,67790675,0.030000,0.029998,115.730160,1,1,64,0
sk-2005,16,2,12071154,0.030000,0.030000,63.110228,1,1,64,0
sk-2005,2,2,2945455,0.030000,0.029659,64.838226,1,1,64,0
sk-2005,32,2,22696621,0.030000,0.030000,72.671426,1,1,64,0
sk-2005,4,2,5100938,0.030000,0.029999,59.119839,1,1,64,0
sk-2005,64,2,40804312,0.030000,0.029999,90.214904,1,1,64,0
sk-2005,8,2,7949784,0.030000,0.029998,60.173594,1,1,64,0
sk-2005,16,3,12154187,0.030000,0.029997,68.994148,1,1,64,0
sk-2005,2,3,2678729,0.030000,0.029988,62.955899,1,1,64,0
sk-2005,4,3,4969018,0.030000,0.029999,57.397654,1,1,64,0
sk-2005,8,3,7194716,0.030000,0.030000,57.753369,1,1,64,0
uk-2002,128,1,2069405,0.030000,0.029988,12.352780,1,1,64,0
uk-2002,16,1,1345705,0.030000,0.029748,10.004968,1,1,64,0
uk-2002,2,1,210356,0.030000,0.029755,8.941443,1,1,64,0
uk-2002,32,1,1593130,0.030000,0.029705,10.465591,1,1,64,0
uk-2002,4,1,681695,0.030000,0.029771,9.134026,1,1,64,0
uk-2002,64,1,1747185,0.030000,0.029960,11.286182,1,1,64,0
uk-2002,8,1,1033669,0.030000,0.029993,9.419241,1,1,64,0
uk-2002,128,2,2093679,0.030000,0.029919,12.643377,1,1,64,0
uk-2002,16,2,1370497,0.030000,0.029725,9.830556,1,1,64,0
uk-2002,2,2,208529,0.030000,0.029772,8.880019,1,1,64,0
uk-2002,32,2,1584973,0.030000,0.029670,10.394877,1,1,64,0
uk-2002,4,2,693182,0.030000,0.029995,9.165893,1,1,64,0
uk-2002,64,2,1776126,0.030000,0.029774,11.239430,1,1,64,0
uk-2002,8,2,1013015,0.030000,0.029946,9.569159,1,1,64,0
uk-2002,16,3,1345132,0.030000,0.029803,10.018985,1,1,64,0
uk-2002,2,3,206430,0.030000,0.029790,8.893111,1,1,64,0
uk-2002,4,3,683456,0.030000,0.029996,9.233046,1,1,64,0
uk-2002,8,3,1026658,0.030000,0.029765,9.552564,1,1,64,0
uk-2007-05,128,1,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,16,1,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,2,1,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,32,1,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,4,1,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,64,1,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,8,1,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,128,2,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,16,2,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,2,2,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,32,2,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,4,2,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,64,2,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,8,2,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,16,3,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,2,3,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,4,3,0,0.030000,0.000000,0.000000,1,1,64,1
uk-2007-05,8,3,0,0.030000,0.000000,0.000000,1,1,64,1
youtube,128,1,1090395,0.030000,0.029999,2.728957,1,1,64,0
youtube,16,1,611299,0.030000,0.029987,1.396803,1,1,64,0
youtube,2,1,159097,0.030000,0.024298,0.675449,1,1,64,0
youtube,32,1,802243,0.030000,0.029972,1.760822,1,1,64,0
youtube,4,1,317417,0.030000,0.029998,0.865835,1,1,64,0
youtube,64,1,940232,0.030000,0.029944,2.343695,1,1,64,0
youtube,8,1,460635,0.030000,0.029987,1.075299,1,1,64,0
youtube,128,2,1074207,0.030000,0.029999,2.674633,1,1,64,0
youtube,16,2,617973,0.030000,0.029987,1.360842,1,1,64,0
youtube,2,2,159153,0.030000,0.027065,0.678996,1,1,64,0
youtube,32,2,794532,0.030000,0.029972,1.737274,1,1,64,0
youtube,4,2,319570,0.030000,0.029994,0.843629,1,1,64,0
youtube,64,2,946161,0.030000,0.029944,2.280463,1,1,64,0
youtube,8,2,448402,0.030000,0.029994,1.075619,1,1,64,0
youtube,2,3,160187,0.030000,0.029999,0.722532,1,1,64,0
youtube,4,3,311982,0.030000,0.029983,0.853203,1,1,64,0
youtube,8,3,476234,0.030000,0.029994,1.084916,1,1,64,0


==> experiments/quality/MtKaHyPar64-Ufm.csv <==
Graph,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
com-orkut.ungraph,128,1,48763667,0.030000,0.029994,39.085464,1,1,64,0
com-orkut.ungraph,16,1,28139629,0.030000,0.029999,15.454198,1,1,64,0
com-orkut.ungraph,2,1,612583,0.030000,0.025009,8.433411,1,1,64,0
com-orkut.ungraph,32,1,35144699,0.030000,0.029994,16.683509,1,1,64,0
com-orkut.ungraph,4,1,12887157,0.030000,0.029999,12.848324,1,1,64,0
com-orkut.ungraph,64,1,41951379,0.030000,0.029994,28.137526,1,1,64,0
com-orkut.ungraph,8,1,21766570,0.030000,0.029999,13.533015,1,1,64,0
com-orkut.ungraph,128,2,48857709,0.030000,0.029994,40.306437,1,1,64,0
com-orkut.ungraph,16,2,28223569,0.030000,0.029999,15.981228,1,1,64,0
com-orkut.ungraph,2,2,612506,0.030000,0.024975,8.074211,1,1,64,0
com-orkut.ungraph,32,2,35754669,0.030000,0.029994,20.251820,1,1,64,0
com-orkut.ungraph,4,2,12974364,0.030000,0.029999,12.676930,1,1,64,0
com-orkut.ungraph,64,2,42158361,0.030000,0.029994,27.470312,1,1,64,0
com-orkut.ungraph,8,2,21503715,0.030000,0.029999,14.020492,1,1,64,0
com-orkut.ungraph,128,3,48882081,0.030000,0.029994,38.181981,1,1,64,0
com-orkut.ungraph,16,3,28200362,0.030000,0.029999,15.937524,1,1,64,0
com-orkut.ungraph,2,3,614730,0.030000,0.025680,8.123176,1,1,64,0
com-orkut.ungraph,32,3,35833061,0.030000,0.029994,20.339252,1,1,64,0
com-orkut.ungraph,4,3,13273613,0.030000,0.029999,12.886141,1,1,64,0
com-orkut.ungraph,64,3,42168209,0.030000,0.029994,28.516785,1,1,64,0
com-orkut.ungraph,8,3,21709006,0.030000,0.029999,13.726022,1,1,64,0
com-orkut.ungraph,128,4,48787439,0.030000,0.029994,37.930016,1,1,64,0
com-orkut.ungraph,16,4,28110198,0.030000,0.029999,16.085910,1,1,64,0
com-orkut.ungraph,2,4,612548,0.030000,0.024934,8.739247,1,1,64,0
com-orkut.ungraph,32,4,35413430,0.030000,0.029994,19.857856,1,1,64,0
com-orkut.ungraph,4,4,13534894,0.030000,0.029999,12.095979,1,1,64,0
com-orkut.ungraph,64,4,42419421,0.030000,0.029994,26.646359,1,1,64,0
com-orkut.ungraph,8,4,21687799,0.030000,0.029999,12.549521,1,1,64,0
com-orkut.ungraph,128,5,48853804,0.030000,0.029994,38.103197,1,1,64,0
com-orkut.ungraph,16,5,28147698,0.030000,0.029999,15.989820,1,1,64,0
com-orkut.ungraph,2,5,612552,0.030000,0.024944,8.447332,1,1,64,0
com-orkut.ungraph,32,5,35066234,0.030000,0.029994,19.105769,1,1,64,0
com-orkut.ungraph,4,5,13130451,0.030000,0.029999,12.694908,1,1,64,0
com-orkut.ungraph,64,5,42005012,0.030000,0.029994,27.781244,1,1,64,0
com-orkut.ungraph,8,5,21236528,0.030000,0.029999,13.665253,1,1,64,0
del26_3d,128,1,10871716,0.030000,0.029993,50.610473,1,1,64,0
del26_3d,16,1,5686732,0.030000,0.029055,30.398553,1,1,64,0
del26_3d,2,1,1579676,0.030000,0.000000,24.622453,1,1,64,0
del26_3d,32,1,6970225,0.030000,0.029742,32.109279,1,1,64,0
del26_3d,4,1,3101619,0.030000,0.026072,25.617004,1,1,64,0
del26_3d,64,1,8679486,0.030000,0.029971,39.178017,1,1,64,0
del26_3d,8,1,4338046,0.030000,0.026451,27.821818,1,1,64,0
del26_3d,128,2,10913854,0.030000,0.029995,50.368363,1,1,64,0
del26_3d,16,2,5600858,0.030000,0.027418,29.830175,1,1,64,0
del26_3d,2,2,1563876,0.030000,0.001033,24.230145,1,1,64,0
del26_3d,32,2,7000021,0.030000,0.029987,33.373178,1,1,64,0
del26_3d,4,2,3068017,0.030000,0.028320,26.510710,1,1,64,0
del26_3d,64,2,8688084,0.030000,0.029924,39.026728,1,1,64,0
del26_3d,8,2,4392949,0.030000,0.025364,28.004354,1,1,64,0
del26_3d,128,3,10887563,0.030000,0.029997,51.175972,1,1,64,0
del26_3d,16,3,5687388,0.030000,0.028921,29.933747,1,1,64,0
del26_3d,2,3,1612505,0.030000,0.012766,25.181945,1,1,64,0
del26_3d,32,3,7010480,0.030000,0.029575,33.154585,1,1,64,0
del26_3d,4,3,3054318,0.030000,0.024300,26.076475,1,1,64,0
del26_3d,64,3,8685943,0.030000,0.029991,39.560522,1,1,64,0
del26_3d,8,3,4353044,0.030000,0.028801,27.606297,1,1,64,0
del26_3d,128,4,10913604,0.030000,0.029993,51.384070,1,1,64,0
del26_3d,16,4,5651307,0.030000,0.028328,29.494446,1,1,64,0
del26_3d,2,4,1646154,0.030000,0.001059,24.979283,1,1,64,0
del26_3d,32,4,7042757,0.030000,0.029987,32.965920,1,1,64,0
del26_3d,4,4,3034263,0.030000,0.024802,26.534452,1,1,64,0
del26_3d,64,4,8710741,0.030000,0.029930,39.321096,1,1,64,0
del26_3d,8,4,4304118,0.030000,0.024410,27.784037,1,1,64,0
del26_3d,128,5,10884855,0.030000,0.029991,51.153236,1,1,64,0
del26_3d,16,5,5633775,0.030000,0.029293,30.058991,1,1,64,0
del26_3d,2,5,1588575,0.030000,0.023241,24.979985,1,1,64,0
del26_3d,32,5,7019467,0.030000,0.029292,33.241520,1,1,64,0
del26_3d,4,5,3121875,0.030000,0.019902,26.720615,1,1,64,0
del26_3d,64,5,8626772,0.030000,0.029903,38.769986,1,1,64,0
del26_3d,8,5,4324675,0.030000,0.024182,26.869280,1,1,64,0
del27_3d,128,1,17278736,0.030000,0.029993,95.642965,1,1,64,0
del27_3d,16,1,8934536,0.030000,0.029356,59.355736,1,1,64,0
del27_3d,2,1,2557557,0.030000,0.016577,50.280963,1,1,64,0
del27_3d,32,1,11235905,0.030000,0.029419,63.975818,1,1,64,0
del27_3d,4,1,5069938,0.030000,0.026975,54.310806,1,1,64,0
del27_3d,64,1,13812505,0.030000,0.029965,76.554711,1,1,64,0
del27_3d,8,1,6943661,0.030000,0.024839,56.082035,1,1,64,0
del27_3d,128,2,17377965,0.030000,0.029995,98.439400,1,1,64,0
del27_3d,16,2,9040597,0.030000,0.028983,58.002803,1,1,64,0
del27_3d,2,2,2564372,0.030000,0.028795,51.759423,1,1,64,0
del27_3d,32,2,11181532,0.030000,0.029964,65.134611,1,1,64,0
del27_3d,4,2,4819173,0.030000,0.025722,51.699697,1,1,64,0
del27_3d,64,2,13785518,0.030000,0.029874,76.817915,1,1,64,0
del27_3d,8,2,6966667,0.030000,0.026482,54.824751,1,1,64,0
del27_3d,128,3,17369076,0.030000,0.029998,98.383445,1,1,64,0
del27_3d,16,3,8983052,0.030000,0.029594,59.650794,1,1,64,0
del27_3d,2,3,2502487,0.030000,0.024433,50.317889,1,1,64,0
del27_3d,32,3,11190291,0.030000,0.029573,64.482497,1,1,64,0
del27_3d,4,3,4892514,0.030000,0.026738,52.432498,1,1,64,0
del27_3d,64,3,13796925,0.030000,0.029993,75.030633,1,1,64,0
del27_3d,8,3,6986881,0.030000,0.027775,53.692975,1,1,64,0
del27_3d,128,4,17404523,0.030000,0.029995,98.596282,1,1,64,0
del27_3d,16,4,9140099,0.030000,0.029631,60.766258,1,1,64,0
del27_3d,2,4,2466163,0.030000,0.013906,51.286035,1,1,64,0
del27_3d,32,4,11200771,0.030000,0.029925,64.283367,1,1,64,0
del27_3d,4,4,4819903,0.030000,0.012036,52.932426,1,1,64,0
del27_3d,64,4,13851542,0.030000,0.029822,76.328068,1,1,64,0
del27_3d,8,4,6988330,0.030000,0.023180,54.290809,1,1,64,0
del27_3d,128,5,17441498,0.030000,0.029995,97.936601,1,1,64,0
del27_3d,16,5,9183072,0.030000,0.028067,57.940445,1,1,64,0
del27_3d,2,5,2604629,0.030000,0.008139,51.123666,1,1,64,0
del27_3d,32,5,11244226,0.030000,0.029866,64.838114,1,1,64,0
del27_3d,4,5,4955211,0.030000,0.026960,52.554312,1,1,64,0
del27_3d,64,5,13827070,0.030000,0.029971,76.620837,1,1,64,0
del27_3d,8,5,7026908,0.030000,0.029624,56.776997,1,1,64,0
del27,128,1,287145,0.030000,0.029511,47.302477,1,1,64,0
del27,16,1,104192,0.030000,0.025668,26.136943,1,1,64,0
del27,2,1,27515,0.030000,0.027526,23.115573,1,1,64,0
del27,32,1,145386,0.030000,0.028839,29.378098,1,1,64,0
del27,4,1,50719,0.030000,0.025812,23.346230,1,1,64,0
del27,64,1,204015,0.030000,0.029392,35.585528,1,1,64,0
del27,8,1,73081,0.030000,0.022665,23.997689,1,1,64,0
del27,128,2,284797,0.030000,0.029561,46.627029,1,1,64,0
del27,16,2,101637,0.030000,0.027497,26.408635,1,1,64,0
del27,2,2,27609,0.030000,0.028153,23.134215,1,1,64,0
del27,32,2,146857,0.030000,0.028690,29.102244,1,1,64,0
del27,4,2,51265,0.030000,0.028215,23.262173,1,1,64,0
del27,64,2,203029,0.030000,0.029632,35.586090,1,1,64,0
del27,8,2,76260,0.030000,0.021693,24.273981,1,1,64,0
del27,128,3,286674,0.030000,0.029218,46.717456,1,1,64,0
del27,16,3,102456,0.030000,0.027306,26.237836,1,1,64,0
del27,2,3,27297,0.030000,0.015586,22.710262,1,1,64,0
del27,32,3,145443,0.030000,0.028841,28.999896,1,1,64,0
del27,4,3,50977,0.030000,0.026132,23.528064,1,1,64,0
del27,64,3,203069,0.030000,0.029349,35.597483,1,1,64,0
del27,8,3,76016,0.030000,0.028291,24.560142,1,1,64,0
del27,128,4,286041,0.030000,0.029581,46.777790,1,1,64,0
del27,16,4,104083,0.030000,0.029647,26.581388,1,1,64,0
del27,2,4,26224,0.030000,0.003890,22.667243,1,1,64,0
del27,32,4,145430,0.030000,0.029736,29.263453,1,1,64,0
del27,4,4,50902,0.030000,0.028610,23.179767,1,1,64,0
del27,64,4,201994,0.030000,0.029085,35.863620,1,1,64,0
del27,8,4,77095,0.030000,0.028135,24.617681,1,1,64,0
del27,128,5,285372,0.030000,0.029582,47.214673,1,1,64,0
del27,16,5,102680,0.030000,0.026449,26.255754,1,1,64,0
del27,2,5,27382,0.030000,0.012077,22.623439,1,1,64,0
del27,32,5,146029,0.030000,0.029309,29.160419,1,1,64,0
del27,4,5,51334,0.030000,0.027828,23.628313,1,1,64,0
del27,64,5,202371,0.030000,0.029553,35.737502,1,1,64,0
del27,8,5,73866,0.030000,0.028339,24.025378,1,1,64,0
enwiki-2018,128,1,50098678,0.030000,0.029990,37.537351,1,1,64,0
enwiki-2018,16,1,32737064,0.030000,0.029999,17.213145,1,1,64,0
enwiki-2018,2,1,11970156,0.030000,0.030000,11.849650,1,1,64,0
enwiki-2018,32,1,39001659,0.030000,0.029996,21.195645,1,1,64,0
enwiki-2018,4,1,20899571,0.030000,0.030000,13.445467,1,1,64,0
enwiki-2018,64,1,44951667,0.030000,0.029990,27.314837,1,1,64,0
enwiki-2018,8,1,27143921,0.030000,0.029999,14.935620,1,1,64,0
enwiki-2018,128,2,50003252,0.030000,0.029990,37.850886,1,1,64,0
enwiki-2018,16,2,33007252,0.030000,0.029999,17.367037,1,1,64,0
enwiki-2018,2,2,13415952,0.030000,0.000000,11.261607,1,1,64,0
enwiki-2018,32,2,38832613,0.030000,0.029996,21.152357,1,1,64,0
enwiki-2018,4,2,20373588,0.030000,0.030000,12.868008,1,1,64,0
enwiki-2018,64,2,44913574,0.030000,0.029990,27.187216,1,1,64,0
enwiki-2018,8,2,27433537,0.030000,0.029999,14.961400,1,1,64,0
enwiki-2018,128,3,50382353,0.030000,0.029990,38.139423,1,1,64,0
enwiki-2018,16,3,32944428,0.030000,0.029999,17.169823,1,1,64,0
enwiki-2018,2,3,12136331,0.030000,0.030000,11.087869,1,1,64,0
enwiki-2018,32,3,39234610,0.030000,0.029996,20.866381,1,1,64,0
enwiki-2018,4,3,20764473,0.030000,0.030000,13.450848,1,1,64,0
enwiki-2018,64,3,44900864,0.030000,0.029990,27.716089,1,1,64,0
enwiki-2018,8,3,27473986,0.030000,0.029999,15.268610,1,1,64,0
enwiki-2018,128,4,50445574,0.030000,0.029990,38.942995,1,1,64,0
enwiki-2018,16,4,32755190,0.030000,0.029999,17.362531,1,1,64,0
enwiki-2018,2,4,11932951,0.030000,0.030000,10.660211,1,1,64,0
enwiki-2018,32,4,39414087,0.030000,0.029996,20.977298,1,1,64,0
enwiki-2018,4,4,20707839,0.030000,0.030000,13.471498,1,1,64,0
enwiki-2018,64,4,44821138,0.030000,0.029990,28.326500,1,1,64,0
enwiki-2018,8,4,27962944,0.030000,0.029999,15.717355,1,1,64,0
enwiki-2018,128,5,50289318,0.030000,0.029990,37.989421,1,1,64,0
enwiki-2018,16,5,32942039,0.030000,0.029999,17.475220,1,1,64,0
enwiki-2018,2,5,12341538,0.030000,0.000000,11.370811,1,1,64,0
enwiki-2018,32,5,38950193,0.030000,0.029996,20.746290,1,1,64,0
enwiki-2018,4,5,20766705,0.030000,0.030000,13.240124,1,1,64,0
enwiki-2018,64,5,44760432,0.030000,0.029990,27.646456,1,1,64,0
enwiki-2018,8,5,27501078,0.030000,0.029999,14.727714,1,1,64,0
europe.osm,128,1,5507,0.030000,0.026999,13.138748,1,1,64,0
europe.osm,16,1,1316,0.030000,0.020841,6.912055,1,1,64,0
europe.osm,2,1,235,0.030000,0.005581,5.604411,1,1,64,0
europe.osm,32,1,2129,0.030000,0.026080,7.778388,1,1,64,0
europe.osm,4,1,463,0.030000,0.019998,5.719469,1,1,64,0
europe.osm,64,1,3436,0.030000,0.028160,9.758961,1,1,64,0
europe.osm,8,1,833,0.030000,0.021600,6.084797,1,1,64,0
europe.osm,128,2,5533,0.030000,0.028078,13.273378,1,1,64,0
europe.osm,16,2,1360,0.030000,0.027881,6.974611,1,1,64,0
europe.osm,2,2,214,0.030000,0.002138,5.642908,1,1,64,0
europe.osm,32,2,2110,0.030000,0.026791,7.752842,1,1,64,0
europe.osm,4,2,465,0.030000,0.025763,5.778087,1,1,64,0
europe.osm,64,2,3397,0.030000,0.027081,9.887688,1,1,64,0
europe.osm,8,2,823,0.030000,0.025269,6.104420,1,1,64,0
europe.osm,128,3,5500,0.030000,0.027457,13.099648,1,1,64,0
europe.osm,16,3,1380,0.030000,0.019681,6.822617,1,1,64,0
europe.osm,2,3,192,0.030000,0.023109,5.598505,1,1,64,0
europe.osm,32,3,2242,0.030000,0.026402,7.783617,1,1,64,0
europe.osm,4,3,471,0.030000,0.016560,5.864805,1,1,64,0
europe.osm,64,3,3309,0.030000,0.028399,9.785275,1,1,64,0
europe.osm,8,3,789,0.030000,0.026309,6.195051,1,1,64,0
europe.osm,128,4,5390,0.030000,0.027985,13.286236,1,1,64,0
europe.osm,16,4,1230,0.030000,0.025335,6.818315,1,1,64,0
europe.osm,2,4,237,0.030000,0.022794,5.576171,1,1,64,0
europe.osm,32,4,2238,0.030000,0.027276,7.826333,1,1,64,0
europe.osm,4,4,474,0.030000,0.003949,5.696832,1,1,64,0
europe.osm,64,4,3436,0.030000,0.029278,9.663655,1,1,64,0
europe.osm,8,4,793,0.030000,0.020305,6.187812,1,1,64,0
europe.osm,128,5,5557,0.030000,0.027877,13.273033,1,1,64,0
europe.osm,16,5,1292,0.030000,0.022988,6.804784,1,1,64,0
europe.osm,2,5,209,0.030000,0.022971,5.629235,1,1,64,0
europe.osm,32,5,1895,0.030000,0.028067,7.767003,1,1,64,0
europe.osm,4,5,437,0.030000,0.011406,5.680446,1,1,64,0
europe.osm,64,5,3336,0.030000,0.027950,9.731842,1,1,64,0
europe.osm,8,5,927,0.030000,0.023292,6.135551,1,1,64,0
it-2004,128,1,22214917,0.030000,0.029998,62.118179,1,1,64,0
it-2004,16,1,2975038,0.030000,0.029558,47.440439,1,1,64,0
it-2004,2,1,660617,0.030000,0.029809,47.257275,1,1,64,0
it-2004,32,1,5323353,0.030000,0.029999,52.351731,1,1,64,0
it-2004,4,1,1479922,0.030000,0.029736,44.338133,1,1,64,0
it-2004,64,1,16377642,0.030000,0.029999,55.856853,1,1,64,0
it-2004,8,1,2390438,0.030000,0.029493,46.451373,1,1,64,0
it-2004,128,2,22219931,0.030000,0.029998,58.417920,1,1,64,0
it-2004,16,2,2944803,0.030000,0.029532,47.448433,1,1,64,0
it-2004,2,2,477758,0.030000,0.030000,44.163062,1,1,64,0
it-2004,32,2,5360248,0.030000,0.029999,50.906306,1,1,64,0
it-2004,4,2,1508829,0.030000,0.029646,47.522649,1,1,64,0
it-2004,64,2,16134922,0.030000,0.029999,55.212575,1,1,64,0
it-2004,8,2,2482703,0.030000,0.029281,45.387933,1,1,64,0
it-2004,128,3,22310185,0.030000,0.029998,59.901390,1,1,64,0
it-2004,16,3,2930041,0.030000,0.029607,48.655670,1,1,64,0
it-2004,2,3,524763,0.030000,0.029915,45.507286,1,1,64,0
it-2004,32,3,5365640,0.030000,0.029999,51.517809,1,1,64,0
it-2004,4,3,1546724,0.030000,0.029700,45.251865,1,1,64,0
it-2004,64,3,16397568,0.030000,0.029999,55.919968,1,1,64,0
it-2004,8,3,2407419,0.030000,0.029975,47.822000,1,1,64,0
it-2004,128,4,22255411,0.030000,0.029998,60.934087,1,1,64,0
it-2004,16,4,2906816,0.030000,0.029619,46.380486,1,1,64,0
it-2004,2,4,486314,0.030000,0.029920,44.703608,1,1,64,0
it-2004,32,4,5178380,0.030000,0.029999,51.384595,1,1,64,0
it-2004,4,4,1570529,0.030000,0.029707,47.374890,1,1,64,0
it-2004,64,4,16163579,0.030000,0.029999,51.535965,1,1,64,0
it-2004,8,4,2329478,0.030000,0.029974,47.562953,1,1,64,0
it-2004,128,5,22201998,0.030000,0.029998,61.039916,1,1,64,0
it-2004,16,5,2929497,0.030000,0.029975,47.828439,1,1,64,0
it-2004,2,5,500982,0.030000,0.029982,44.783284,1,1,64,0
it-2004,32,5,5477756,0.030000,0.029999,51.256513,1,1,64,0
it-2004,4,5,1481375,0.030000,0.029751,45.535576,1,1,64,0
it-2004,64,5,16530017,0.030000,0.029999,54.874884,1,1,64,0
it-2004,8,5,2413164,0.030000,0.029995,47.485333,1,1,64,0
kmer_A2a,128,1,4223783,0.030000,0.030000,88.934000,1,1,64,0
kmer_A2a,16,1,3316410,0.030000,0.030000,54.761803,1,1,64,0
kmer_A2a,2,1,1193451,0.030000,0.000000,35.300192,1,1,64,0
kmer_A2a,32,1,3669487,0.030000,0.030000,59.244396,1,1,64,0
kmer_A2a,4,1,1941468,0.030000,0.000240,42.641058,1,1,64,0
kmer_A2a,64,1,3980582,0.030000,0.030000,69.974214,1,1,64,0
kmer_A2a,8,1,2650494,0.030000,0.029999,49.833779,1,1,64,0
kmer_A2a,128,2,4235524,0.030000,0.030000,89.689271,1,1,64,0
kmer_A2a,16,2,3283414,0.030000,0.030000,55.621104,1,1,64,0
kmer_A2a,2,2,1202056,0.030000,0.000000,35.518784,1,1,64,0
kmer_A2a,32,2,3741866,0.030000,0.030000,58.787579,1,1,64,0
kmer_A2a,4,2,1945433,0.030000,0.000202,42.954127,1,1,64,0
kmer_A2a,64,2,3977093,0.030000,0.030000,70.322491,1,1,64,0
kmer_A2a,8,2,2643747,0.030000,0.029999,49.510682,1,1,64,0
kmer_A2a,128,3,4238681,0.030000,0.030000,87.581158,1,1,64,0
kmer_A2a,16,3,3319296,0.030000,0.030000,55.971969,1,1,64,0
kmer_A2a,2,3,1197945,0.030000,0.000451,35.471843,1,1,64,0
kmer_A2a,32,3,3735684,0.030000,0.030000,59.857974,1,1,64,0
kmer_A2a,4,3,1951595,0.030000,0.000246,42.780039,1,1,64,0
kmer_A2a,64,3,3983420,0.030000,0.030000,70.500843,1,1,64,0
kmer_A2a,8,3,2710947,0.030000,0.030000,50.619167,1,1,64,0
kmer_A2a,128,4,4232131,0.030000,0.030000,89.038744,1,1,64,0
kmer_A2a,16,4,3288747,0.030000,0.030000,55.262478,1,1,64,0
kmer_A2a,2,4,1198137,0.030000,0.000000,35.322848,1,1,64,0
kmer_A2a,32,4,3701809,0.030000,0.030000,58.822817,1,1,64,0
kmer_A2a,4,4,1941287,0.030000,0.029997,42.814743,1,1,64,0
kmer_A2a,64,4,3986556,0.030000,0.030000,70.142829,1,1,64,0
kmer_A2a,8,4,2617199,0.030000,0.030000,47.478014,1,1,64,0
kmer_A2a,128,5,4226169,0.030000,0.030000,89.342646,1,1,64,0
kmer_A2a,16,5,3329593,0.030000,0.030000,56.982755,1,1,64,0
kmer_A2a,2,5,1197632,0.030000,0.000000,35.285029,1,1,64,0
kmer_A2a,32,5,3707345,0.030000,0.030000,59.684106,1,1,64,0
kmer_A2a,4,5,2005602,0.030000,0.029998,40.225119,1,1,64,0
kmer_A2a,64,5,3978663,0.030000,0.030000,69.691124,1,1,64,0
kmer_A2a,8,5,2696010,0.030000,0.030000,52.782284,1,1,64,0
kmer_P1a,128,1,3225198,0.030000,0.029999,85.429641,1,1,64,0
kmer_P1a,16,1,2717887,0.030000,0.030000,62.466718,1,1,64,0
kmer_P1a,2,1,1070148,0.030000,0.000000,48.426812,1,1,64,0
kmer_P1a,32,1,2913054,0.030000,0.030000,64.050467,1,1,64,0
kmer_P1a,4,1,1872692,0.030000,0.000148,55.251903,1,1,64,0
kmer_P1a,64,1,3074399,0.030000,0.030000,73.170396,1,1,64,0
kmer_P1a,8,1,2332539,0.030000,0.030000,59.403855,1,1,64,0
kmer_P1a,128,2,3229578,0.030000,0.029999,85.472655,1,1,64,0
kmer_P1a,16,2,2693643,0.030000,0.030000,62.205307,1,1,64,0
kmer_P1a,2,2,1066500,0.030000,0.000000,48.515791,1,1,64,0
kmer_P1a,32,2,2912543,0.030000,0.030000,64.291102,1,1,64,0
kmer_P1a,4,2,1833146,0.030000,0.004459,51.393309,1,1,64,0
kmer_P1a,64,2,3071711,0.030000,0.030000,72.381643,1,1,64,0
kmer_P1a,8,2,2370914,0.030000,0.030000,58.258404,1,1,64,0
kmer_P1a,128,3,3225445,0.030000,0.029999,85.540365,1,1,64,0
kmer_P1a,16,3,2702957,0.030000,0.030000,62.597543,1,1,64,0
kmer_P1a,2,3,1085479,0.030000,0.000000,48.789957,1,1,64,0
kmer_P1a,32,3,2924718,0.030000,0.030000,63.976110,1,1,64,0
kmer_P1a,4,3,1815553,0.030000,0.016383,52.284484,1,1,64,0
kmer_P1a,64,3,3077032,0.030000,0.030000,72.425765,1,1,64,0
kmer_P1a,8,3,2346459,0.030000,0.030000,60.028378,1,1,64,0
kmer_P1a,128,4,3225179,0.030000,0.029999,85.789643,1,1,64,0
kmer_P1a,16,4,2721026,0.030000,0.030000,62.414435,1,1,64,0
kmer_P1a,2,4,1149528,0.030000,0.000000,52.526152,1,1,64,0
kmer_P1a,32,4,2929361,0.030000,0.030000,64.428154,1,1,64,0
kmer_P1a,4,4,1814856,0.030000,0.029038,50.705020,1,1,64,0
kmer_P1a,64,4,3070416,0.030000,0.030000,72.245744,1,1,64,0
kmer_P1a,8,4,2331928,0.030000,0.029999,59.843303,1,1,64,0
kmer_P1a,128,5,3229613,0.030000,0.029999,84.965435,1,1,64,0
kmer_P1a,16,5,2685615,0.030000,0.030000,62.478062,1,1,64,0
kmer_P1a,2,5,1072588,0.030000,0.000000,48.754167,1,1,64,0
kmer_P1a,32,5,2937308,0.030000,0.030000,64.608174,1,1,64,0
kmer_P1a,4,5,1812539,0.030000,0.016130,52.031603,1,1,64,0
kmer_P1a,64,5,3066619,0.030000,0.030000,73.127307,1,1,64,0
kmer_P1a,8,5,2362716,0.030000,0.030000,59.778038,1,1,64,0
kmer_U1a,128,1,646723,0.030000,0.006596,24.727449,1,1,64,0
kmer_U1a,16,1,557640,0.030000,0.029999,15.036602,1,1,64,0
kmer_U1a,2,1,219349,0.030000,0.000000,11.627841,1,1,64,0
kmer_U1a,32,1,592026,0.030000,0.029999,16.110989,1,1,64,0
kmer_U1a,4,1,370759,0.030000,0.026563,12.590117,1,1,64,0
kmer_U1a,64,1,626242,0.030000,0.023832,19.010867,1,1,64,0
kmer_U1a,8,1,469490,0.030000,0.028136,12.681906,1,1,64,0
kmer_U1a,128,2,647964,0.030000,0.010061,24.798014,1,1,64,0
kmer_U1a,16,2,543719,0.030000,0.029999,14.946362,1,1,64,0
kmer_U1a,2,2,217958,0.030000,0.000000,11.564471,1,1,64,0
kmer_U1a,32,2,588893,0.030000,0.029999,16.097407,1,1,64,0
kmer_U1a,4,2,373387,0.030000,0.029481,12.693319,1,1,64,0
kmer_U1a,64,2,624763,0.030000,0.020424,18.964714,1,1,64,0
kmer_U1a,8,2,470605,0.030000,0.029493,12.824874,1,1,64,0
kmer_U1a,128,3,647443,0.030000,0.013926,24.721930,1,1,64,0
kmer_U1a,16,3,546406,0.030000,0.030000,14.952678,1,1,64,0
kmer_U1a,2,3,217972,0.030000,0.000000,11.334341,1,1,64,0
kmer_U1a,32,3,591367,0.030000,0.029999,15.503730,1,1,64,0
kmer_U1a,4,3,369761,0.030000,0.012232,12.634170,1,1,64,0
kmer_U1a,64,3,625093,0.030000,0.027502,18.975103,1,1,64,0
kmer_U1a,8,3,480678,0.030000,0.016972,13.122340,1,1,64,0
kmer_U1a,128,4,647637,0.030000,0.014004,24.793527,1,1,64,0
kmer_U1a,16,4,544516,0.030000,0.029999,15.364636,1,1,64,0
kmer_U1a,2,4,220407,0.030000,0.000000,11.642604,1,1,64,0
kmer_U1a,32,4,590070,0.030000,0.029999,16.188540,1,1,64,0
kmer_U1a,4,4,370238,0.030000,0.027219,12.716792,1,1,64,0
kmer_U1a,64,4,624266,0.030000,0.024510,18.966823,1,1,64,0
kmer_U1a,8,4,468694,0.030000,0.014709,12.966322,1,1,64,0
kmer_U1a,128,5,647720,0.030000,0.009951,24.779857,1,1,64,0
kmer_U1a,16,5,551303,0.030000,0.030000,15.641502,1,1,64,0
kmer_U1a,2,5,217080,0.030000,0.000000,11.646605,1,1,64,0
kmer_U1a,32,5,589727,0.030000,0.029999,16.099036,1,1,64,0
kmer_U1a,4,5,368392,0.030000,0.006934,12.333321,1,1,64,0
kmer_U1a,64,5,625397,0.030000,0.019235,18.987129,1,1,64,0
kmer_U1a,8,5,471004,0.030000,0.030000,13.992859,1,1,64,0
kmer_V1r,128,1,10164334,0.030000,0.017545,136.609086,1,1,64,0
kmer_V1r,16,1,8140720,0.030000,0.030000,92.654834,1,1,64,0
kmer_V1r,2,1,2474174,0.030000,0.010930,54.025549,1,1,64,0
kmer_V1r,32,1,8994922,0.030000,0.030000,97.669285,1,1,64,0
kmer_V1r,4,1,4899141,0.030000,0.029998,70.419268,1,1,64,0
kmer_V1r,64,1,9671339,0.030000,0.029708,108.714537,1,1,64,0
kmer_V1r,8,1,6848781,0.030000,0.029999,81.383937,1,1,64,0
kmer_V1r,128,2,10146592,0.030000,0.023704,135.923260,1,1,64,0
kmer_V1r,16,2,8156792,0.030000,0.030000,95.001453,1,1,64,0
kmer_V1r,2,2,2474586,0.030000,0.010953,53.982505,1,1,64,0
kmer_V1r,32,2,8991552,0.030000,0.030000,96.308837,1,1,64,0
kmer_V1r,4,2,4915427,0.030000,0.029999,73.390198,1,1,64,0
kmer_V1r,64,2,9654905,0.030000,0.029999,111.167185,1,1,64,0
kmer_V1r,8,2,6884851,0.030000,0.030000,84.312503,1,1,64,0
kmer_V1r,128,3,10161543,0.030000,0.013326,136.314155,1,1,64,0
kmer_V1r,16,3,8165433,0.030000,0.030000,92.006260,1,1,64,0
kmer_V1r,2,3,2470665,0.030000,0.010972,53.310169,1,1,64,0
kmer_V1r,32,3,8980702,0.030000,0.030000,97.360292,1,1,64,0
kmer_V1r,4,3,4878575,0.030000,0.029999,71.293031,1,1,64,0
kmer_V1r,64,3,9664021,0.030000,0.030000,110.773827,1,1,64,0
kmer_V1r,8,3,6887623,0.030000,0.030000,85.244097,1,1,64,0
kmer_V1r,128,4,10160261,0.030000,0.019209,136.579808,1,1,64,0
kmer_V1r,16,4,8130934,0.030000,0.030000,94.208029,1,1,64,0
kmer_V1r,2,4,2473969,0.030000,0.011036,53.541919,1,1,64,0
kmer_V1r,32,4,8999925,0.030000,0.030000,98.670736,1,1,64,0
kmer_V1r,4,4,4908453,0.030000,0.029999,74.345893,1,1,64,0
kmer_V1r,64,4,9658287,0.030000,0.030000,112.959337,1,1,64,0
kmer_V1r,8,4,6898263,0.030000,0.030000,86.238130,1,1,64,0
kmer_V1r,128,5,10140027,0.030000,0.022395,136.020042,1,1,64,0
kmer_V1r,16,5,8162447,0.030000,0.030000,95.732498,1,1,64,0
kmer_V1r,2,5,2474452,0.030000,0.010682,53.171161,1,1,64,0
kmer_V1r,32,5,9026674,0.030000,0.030000,99.240636,1,1,64,0
kmer_V1r,4,5,4876023,0.030000,0.029999,71.383780,1,1,64,0
kmer_V1r,64,5,9672185,0.030000,0.029999,109.680192,1,1,64,0
kmer_V1r,8,5,6852868,0.030000,0.030000,81.483361,1,1,64,0
rgg26_3d,128,1,3530708,0.030000,0.029823,37.971830,1,1,64,0
rgg26_3d,16,1,1409188,0.030000,0.029386,22.905855,1,1,64,0
rgg26_3d,2,1,318819,0.030000,0.004251,19.492353,1,1,64,0
rgg26_3d,32,1,1984219,0.030000,0.029566,24.834940,1,1,64,0
rgg26_3d,4,1,623191,0.030000,0.025992,20.039240,1,1,64,0
rgg26_3d,64,1,2629734,0.030000,0.029476,29.626973,1,1,64,0
rgg26_3d,8,1,929754,0.030000,0.029424,20.613394,1,1,64,0
rgg26_3d,128,2,3500968,0.030000,0.029680,37.967891,1,1,64,0
rgg26_3d,16,2,1403670,0.030000,0.029631,22.468025,1,1,64,0
rgg26_3d,2,2,306043,0.030000,0.010852,19.067725,1,1,64,0
rgg26_3d,32,2,1956332,0.030000,0.029399,23.894496,1,1,64,0
rgg26_3d,4,2,610030,0.030000,0.029234,19.720044,1,1,64,0
rgg26_3d,64,2,2594528,0.030000,0.029460,29.608620,1,1,64,0
rgg26_3d,8,2,909349,0.030000,0.029144,20.924038,1,1,64,0
rgg26_3d,128,3,3507286,0.030000,0.029644,37.953912,1,1,64,0
rgg26_3d,16,3,1437155,0.030000,0.029637,22.452722,1,1,64,0
rgg26_3d,2,3,325747,0.030000,0.020441,19.310896,1,1,64,0
rgg26_3d,32,3,1989452,0.030000,0.029561,24.369319,1,1,64,0
rgg26_3d,4,3,605658,0.030000,0.026337,19.687486,1,1,64,0
rgg26_3d,64,3,2661850,0.030000,0.029626,29.561487,1,1,64,0
rgg26_3d,8,3,899250,0.030000,0.029274,21.355922,1,1,64,0
rgg26_3d,128,4,3544215,0.030000,0.029570,37.769599,1,1,64,0
rgg26_3d,16,4,1426103,0.030000,0.029177,22.667708,1,1,64,0
rgg26_3d,2,4,312585,0.030000,0.021013,19.232397,1,1,64,0
rgg26_3d,32,4,1973927,0.030000,0.029290,24.403644,1,1,64,0
rgg26_3d,4,4,613839,0.030000,0.013076,20.160880,1,1,64,0
rgg26_3d,64,4,2608647,0.030000,0.029498,29.485071,1,1,64,0
rgg26_3d,8,4,936167,0.030000,0.029426,20.943348,1,1,64,0
rgg26_3d,128,5,3534248,0.030000,0.029865,37.776344,1,1,64,0
rgg26_3d,16,5,1425204,0.030000,0.029547,22.733552,1,1,64,0
rgg26_3d,2,5,307690,0.030000,0.008546,19.768834,1,1,64,0
rgg26_3d,32,5,1956099,0.030000,0.029245,24.251646,1,1,64,0
rgg26_3d,4,5,603099,0.030000,0.012914,19.950914,1,1,64,0
rgg26_3d,64,5,2623889,0.030000,0.029641,29.719075,1,1,64,0
rgg26_3d,8,5,909875,0.030000,0.029486,20.814267,1,1,64,0
rgg27_3d,128,1,6051317,0.030000,0.029529,74.204017,1,1,64,0
rgg27_3d,16,1,2417726,0.030000,0.029433,45.142671,1,1,64,0
rgg27_3d,2,1,535461,0.030000,0.017077,39.422749,1,1,64,0
rgg27_3d,32,1,3430585,0.030000,0.029542,49.206337,1,1,64,0
rgg27_3d,4,1,1037468,0.030000,0.029498,40.407989,1,1,64,0
rgg27_3d,64,1,4559727,0.030000,0.029858,58.436454,1,1,64,0
rgg27_3d,8,1,1585182,0.030000,0.029523,42.532390,1,1,64,0
rgg27_3d,128,2,6047148,0.030000,0.029833,75.996970,1,1,64,0
rgg27_3d,16,2,2443244,0.030000,0.029606,43.659648,1,1,64,0
rgg27_3d,2,2,544828,0.030000,0.029517,40.183464,1,1,64,0
rgg27_3d,32,2,3433097,0.030000,0.029200,49.246422,1,1,64,0
rgg27_3d,4,2,1102740,0.030000,0.025085,40.473928,1,1,64,0
rgg27_3d,64,2,4538100,0.030000,0.029697,59.879454,1,1,64,0
rgg27_3d,8,2,1569347,0.030000,0.028036,41.910272,1,1,64,0
rgg27_3d,128,3,6089443,0.030000,0.029861,76.486292,1,1,64,0
rgg27_3d,16,3,2407880,0.030000,0.029647,45.175204,1,1,64,0
rgg27_3d,2,3,537357,0.030000,0.029364,39.982194,1,1,64,0
rgg27_3d,32,3,3375031,0.030000,0.029648,49.965618,1,1,64,0
rgg27_3d,4,3,1047420,0.030000,0.027977,40.922546,1,1,64,0
rgg27_3d,64,3,4492605,0.030000,0.029645,58.869298,1,1,64,0
rgg27_3d,8,3,1583494,0.030000,0.025093,42.073545,1,1,64,0
rgg27_3d,128,4,6053943,0.030000,0.029752,75.275986,1,1,64,0
rgg27_3d,16,4,2476794,0.030000,0.029566,46.088384,1,1,64,0
rgg27_3d,2,4,526491,0.030000,0.026692,39.943751,1,1,64,0
rgg27_3d,32,4,3428336,0.030000,0.029360,48.913745,1,1,64,0
rgg27_3d,4,4,1064460,0.030000,0.026952,40.355318,1,1,64,0
rgg27_3d,64,4,4521854,0.030000,0.029692,59.690032,1,1,64,0
rgg27_3d,8,4,1570053,0.030000,0.028527,42.363324,1,1,64,0
rgg27_3d,128,5,6023803,0.030000,0.029880,76.491240,1,1,64,0
rgg27_3d,16,5,2417594,0.030000,0.029305,45.715455,1,1,64,0
rgg27_3d,2,5,538870,0.030000,0.026293,39.909274,1,1,64,0
rgg27_3d,32,5,3447133,0.030000,0.029761,50.445169,1,1,64,0
rgg27_3d,4,5,1052203,0.030000,0.027245,41.031366,1,1,64,0
rgg27_3d,64,5,4537228,0.030000,0.029516,56.671838,1,1,64,0
rgg27_3d,8,5,1602019,0.030000,0.027787,42.461696,1,1,64,0
rgg_n_2_27_s0,128,1,1075946,0.030000,0.029895,75.602425,1,1,64,0
rgg_n_2_27_s0,16,1,317016,0.030000,0.029733,53.835768,1,1,64,0
rgg_n_2_27_s0,2,1,58019,0.030000,0.012374,50.291845,1,1,64,0
rgg_n_2_27_s0,32,1,499939,0.030000,0.029800,56.810335,1,1,64,0
rgg_n_2_27_s0,4,1,106936,0.030000,0.021212,50.946541,1,1,64,0
rgg_n_2_27_s0,64,1,735273,0.030000,0.029933,62.555556,1,1,64,0
rgg_n_2_27_s0,8,1,205667,0.030000,0.029216,50.508904,1,1,64,0
rgg_n_2_27_s0,128,2,1078566,0.030000,0.029977,74.868620,1,1,64,0
rgg_n_2_27_s0,16,2,316731,0.030000,0.027963,52.157875,1,1,64,0
rgg_n_2_27_s0,2,2,54378,0.030000,0.028838,48.460349,1,1,64,0
rgg_n_2_27_s0,32,2,506861,0.030000,0.028368,56.845244,1,1,64,0
rgg_n_2_27_s0,4,2,110482,0.030000,0.026438,49.143246,1,1,64,0
rgg_n_2_27_s0,64,2,732340,0.030000,0.029912,63.424913,1,1,64,0
rgg_n_2_27_s0,8,2,207274,0.030000,0.027315,50.430299,1,1,64,0
rgg_n_2_27_s0,128,3,1073937,0.030000,0.029880,75.949449,1,1,64,0
rgg_n_2_27_s0,16,3,325217,0.030000,0.027381,50.969467,1,1,64,0
rgg_n_2_27_s0,2,3,54289,0.030000,0.013290,48.504388,1,1,64,0
rgg_n_2_27_s0,32,3,491570,0.030000,0.029871,55.005200,1,1,64,0
rgg_n_2_27_s0,4,3,115729,0.030000,0.022724,49.066044,1,1,64,0
rgg_n_2_27_s0,64,3,737350,0.030000,0.029864,63.369982,1,1,64,0
rgg_n_2_27_s0,8,3,205086,0.030000,0.029939,51.287619,1,1,64,0
rgg_n_2_27_s0,128,4,1063665,0.030000,0.029935,75.366933,1,1,64,0
rgg_n_2_27_s0,16,4,315815,0.030000,0.027493,52.507452,1,1,64,0
rgg_n_2_27_s0,2,4,56234,0.030000,0.010091,49.269772,1,1,64,0
rgg_n_2_27_s0,32,4,496817,0.030000,0.029810,55.841021,1,1,64,0
rgg_n_2_27_s0,4,4,110038,0.030000,0.015609,49.289688,1,1,64,0
rgg_n_2_27_s0,64,4,735709,0.030000,0.029946,62.968719,1,1,64,0
rgg_n_2_27_s0,8,4,211634,0.030000,0.014687,49.098052,1,1,64,0
rgg_n_2_27_s0,128,5,1072112,0.030000,0.029923,75.695099,1,1,64,0
rgg_n_2_27_s0,16,5,321941,0.030000,0.029930,53.796136,1,1,64,0
rgg_n_2_27_s0,2,5,58272,0.030000,0.027346,48.094951,1,1,64,0
rgg_n_2_27_s0,32,5,503404,0.030000,0.029982,55.339099,1,1,64,0
rgg_n_2_27_s0,4,5,113050,0.030000,0.026698,49.425365,1,1,64,0
rgg_n_2_27_s0,64,5,729321,0.030000,0.029821,62.504025,1,1,64,0
rgg_n_2_27_s0,8,5,206073,0.030000,0.027556,51.311543,1,1,64,0
twitter-2010,128,1,710041428,0.030000,0.029999,612.885231,1,1,64,0
twitter-2010,16,1,458187252,0.030000,0.030000,361.468588,1,1,64,0
twitter-2010,2,1,155914825,0.030000,0.000000,153.672887,1,1,64,0
twitter-2010,32,1,558834627,0.030000,0.029999,445.984453,1,1,64,0
twitter-2010,4,1,217986308,0.030000,0.030000,197.542281,1,1,64,0
twitter-2010,64,1,634562209,0.030000,0.029999,533.350833,1,1,64,0
twitter-2010,8,1,331932964,0.030000,0.030000,289.203584,1,1,64,0
twitter-2010,128,2,711063160,0.030000,0.029999,636.280207,1,1,64,0
twitter-2010,16,2,462203055,0.030000,0.030000,401.583074,1,1,64,0
twitter-2010,2,2,155942606,0.030000,0.000000,156.796573,1,1,64,0
twitter-2010,32,2,556102648,0.030000,0.029999,434.008443,1,1,64,0
twitter-2010,4,2,219244030,0.030000,0.030000,215.866738,1,1,64,0
twitter-2010,64,2,637530376,0.030000,0.029999,514.216107,1,1,64,0
twitter-2010,8,2,332171414,0.030000,0.030000,307.898803,1,1,64,0
twitter-2010,128,3,709658527,0.030000,0.029999,624.014675,1,1,64,0
twitter-2010,16,3,459075773,0.030000,0.030000,379.670139,1,1,64,0
twitter-2010,2,3,161458205,0.030000,0.030000,159.605345,1,1,64,0
twitter-2010,32,3,557629684,0.030000,0.029999,435.144529,1,1,64,0
twitter-2010,4,3,218938863,0.030000,0.030000,230.176997,1,1,64,0
twitter-2010,64,3,637320614,0.030000,0.029999,531.430333,1,1,64,0
twitter-2010,8,3,332932487,0.030000,0.030000,296.802315,1,1,64,0
twitter-2010,128,4,709484691,0.030000,0.029999,621.018803,1,1,64,0
twitter-2010,16,4,453258613,0.030000,0.030000,362.820834,1,1,64,0
twitter-2010,2,4,161550020,0.030000,0.004224,160.205474,1,1,64,0
twitter-2010,32,4,556361261,0.030000,0.029999,432.271363,1,1,64,0
twitter-2010,4,4,219532358,0.030000,0.030000,221.369422,1,1,64,0
twitter-2010,64,4,638977641,0.030000,0.029999,550.488537,1,1,64,0
twitter-2010,8,4,332196059,0.030000,0.030000,307.223575,1,1,64,0
twitter-2010,128,5,705079169,0.030000,0.029999,631.414843,1,1,64,0
twitter-2010,16,5,459816614,0.030000,0.030000,364.082182,1,1,64,0
twitter-2010,2,5,155776497,0.030000,0.000000,158.435035,1,1,64,0
twitter-2010,32,5,556512629,0.030000,0.029999,397.904837,1,1,64,0
twitter-2010,4,5,218692720,0.030000,0.030000,225.203972,1,1,64,0
twitter-2010,64,5,638908079,0.030000,0.029999,507.738677,1,1,64,0
twitter-2010,8,5,331389484,0.030000,0.030000,310.619620,1,1,64,0
uk-2005,128,1,58825679,0.030000,0.029999,57.550965,1,1,64,0
uk-2005,16,1,3140999,0.030000,0.029388,39.203989,1,1,64,0
uk-2005,2,1,962053,0.030000,0.028950,36.151650,1,1,64,0
uk-2005,32,1,22602426,0.030000,0.029999,45.282482,1,1,64,0
uk-2005,4,1,1614278,0.030000,0.029877,38.893665,1,1,64,0
uk-2005,64,1,46617266,0.030000,0.029999,48.971963,1,1,64,0
uk-2005,8,1,2575645,0.030000,0.029515,39.287357,1,1,64,0
uk-2005,128,2,58498133,0.030000,0.029999,53.985804,1,1,64,0
uk-2005,16,2,3143148,0.030000,0.029299,40.416245,1,1,64,0
uk-2005,2,2,928109,0.030000,0.029083,36.497455,1,1,64,0
uk-2005,32,2,22664801,0.030000,0.029999,43.146039,1,1,64,0
uk-2005,4,2,1703965,0.030000,0.029676,38.814734,1,1,64,0
uk-2005,64,2,46635213,0.030000,0.029999,56.253928,1,1,64,0
uk-2005,8,2,2622462,0.030000,0.029549,39.364246,1,1,64,0
uk-2005,128,3,58647440,0.030000,0.029999,63.650279,1,1,64,0
uk-2005,16,3,3148039,0.030000,0.029714,41.688992,1,1,64,0
uk-2005,2,3,914868,0.030000,0.028560,36.135776,1,1,64,0
uk-2005,32,3,22479930,0.030000,0.029999,42.836682,1,1,64,0
uk-2005,4,3,1641690,0.030000,0.029803,37.132925,1,1,64,0
uk-2005,64,3,46581808,0.030000,0.029999,50.474395,1,1,64,0
uk-2005,8,3,2537434,0.030000,0.029714,43.722479,1,1,64,0
uk-2005,128,4,58910126,0.030000,0.029999,55.399046,1,1,64,0
uk-2005,16,4,3154636,0.030000,0.029501,40.867674,1,1,64,0
uk-2005,2,4,923440,0.030000,0.029042,37.098114,1,1,64,0
uk-2005,32,4,22441923,0.030000,0.029999,41.686360,1,1,64,0
uk-2005,4,4,1599066,0.030000,0.029782,38.673132,1,1,64,0
uk-2005,64,4,46508339,0.030000,0.029999,44.097438,1,1,64,0
uk-2005,8,4,2554798,0.030000,0.029646,38.990395,1,1,64,0
uk-2005,128,5,58628431,0.030000,0.029999,54.782016,1,1,64,0
uk-2005,16,5,3137102,0.030000,0.029680,42.796179,1,1,64,0
uk-2005,2,5,930679,0.030000,0.027054,39.862909,1,1,64,0
uk-2005,32,5,22610834,0.030000,0.029999,45.751448,1,1,64,0
uk-2005,4,5,1622828,0.030000,0.029771,37.383100,1,1,64,0
uk-2005,64,5,46524519,0.030000,0.029999,54.018524,1,1,64,0
uk-2005,8,5,2571472,0.030000,0.029709,39.521362,1,1,64,0
webbase-2001,128,1,12352310,0.030000,0.029971,91.171074,1,1,64,0
webbase-2001,16,1,8829182,0.030000,0.029998,64.464834,1,1,64,0
webbase-2001,2,1,1524199,0.030000,0.029832,56.769480,1,1,64,0
webbase-2001,32,1,10941559,0.030000,0.029997,69.063127,1,1,64,0
webbase-2001,4,1,4493861,0.030000,0.030000,58.307136,1,1,64,0
webbase-2001,64,1,11649056,0.030000,0.029908,75.123548,1,1,64,0
webbase-2001,8,1,7449791,0.030000,0.030000,59.952234,1,1,64,0
webbase-2001,128,2,12402402,0.030000,0.029944,90.307384,1,1,64,0
webbase-2001,16,2,9238829,0.030000,0.029999,63.332124,1,1,64,0
webbase-2001,2,2,1476329,0.030000,0.029818,56.974879,1,1,64,0
webbase-2001,32,2,10398842,0.030000,0.029999,67.925540,1,1,64,0
webbase-2001,4,2,4515179,0.030000,0.029827,58.305015,1,1,64,0
webbase-2001,64,2,11621771,0.030000,0.029762,76.018370,1,1,64,0
webbase-2001,8,2,7432342,0.030000,0.029999,60.363714,1,1,64,0
webbase-2001,128,3,12449235,0.030000,0.029982,90.448704,1,1,64,0
webbase-2001,16,3,9404501,0.030000,0.029998,65.006549,1,1,64,0
webbase-2001,2,3,1822509,0.030000,0.029722,56.457862,1,1,64,0
webbase-2001,32,3,10124543,0.030000,0.029713,67.387890,1,1,64,0
webbase-2001,4,3,4569239,0.030000,0.029670,57.986987,1,1,64,0
webbase-2001,64,3,11582121,0.030000,0.029991,77.480172,1,1,64,0
webbase-2001,8,3,7095186,0.030000,0.029531,60.460629,1,1,64,0
webbase-2001,128,4,12205841,0.030000,0.029988,89.950809,1,1,64,0
webbase-2001,16,4,9932398,0.030000,0.029999,64.964642,1,1,64,0
webbase-2001,2,4,1505348,0.030000,0.029811,56.769888,1,1,64,0
webbase-2001,32,4,10758342,0.030000,0.029997,67.832637,1,1,64,0
webbase-2001,4,4,4585465,0.030000,0.029843,58.878714,1,1,64,0
webbase-2001,64,4,11501100,0.030000,0.029968,76.025572,1,1,64,0
webbase-2001,8,4,7046303,0.030000,0.029999,60.907307,1,1,64,0
webbase-2001,128,5,12321797,0.030000,0.029971,91.451067,1,1,64,0
webbase-2001,16,5,9135252,0.030000,0.029998,64.266654,1,1,64,0
webbase-2001,2,5,1559796,0.030000,0.029817,58.028547,1,1,64,0
webbase-2001,32,5,10566022,0.030000,0.029876,67.834892,1,1,64,0
webbase-2001,4,5,4507224,0.030000,0.029742,58.906652,1,1,64,0
webbase-2001,64,5,11171858,0.030000,0.029839,75.797835,1,1,64,0
webbase-2001,8,5,7512968,0.030000,0.029999,61.188888,1,1,64,0
amazon,128,1,329084,0.030000,0.029703,1.204113,1,1,64,0
amazon,16,1,174171,0.030000,0.029985,0.598253,1,1,64,0
amazon,2,1,44865,0.030000,0.029980,0.357947,1,1,64,0
amazon,32,1,221884,0.030000,0.029945,0.739589,1,1,64,0
amazon,4,1,91222,0.030000,0.029916,0.449934,1,1,64,0
amazon,64,1,270253,0.030000,0.029863,0.925996,1,1,64,0
amazon,8,1,132900,0.030000,0.029965,0.519113,1,1,64,0
amazon,128,2,328643,0.030000,0.029703,1.190066,1,1,64,0
amazon,16,2,175522,0.030000,0.029945,0.594299,1,1,64,0
amazon,2,2,45003,0.030000,0.029990,0.380092,1,1,64,0
amazon,32,2,220507,0.030000,0.029945,0.715338,1,1,64,0
amazon,4,2,92052,0.030000,0.029995,0.430703,1,1,64,0
amazon,64,2,271133,0.030000,0.029863,0.913732,1,1,64,0
amazon,8,2,133544,0.030000,0.029945,0.505535,1,1,64,0
amazon,128,3,330457,0.030000,0.029703,1.202495,1,1,64,0
amazon,16,3,175036,0.030000,0.029905,0.601597,1,1,64,0
amazon,2,3,45549,0.030000,0.029955,0.382637,1,1,64,0
amazon,32,3,222803,0.030000,0.029945,0.721244,1,1,64,0
amazon,4,3,92067,0.030000,0.029995,0.461746,1,1,64,0
amazon,64,3,269435,0.030000,0.029863,0.916931,1,1,64,0
amazon,8,3,135670,0.030000,0.029985,0.522396,1,1,64,0
amazon,128,4,328382,0.030000,0.029703,1.213026,1,1,64,0
amazon,16,4,172207,0.030000,0.029945,0.610039,1,1,64,0
amazon,2,4,43529,0.030000,0.029995,0.374800,1,1,64,0
amazon,32,4,219020,0.030000,0.029945,0.709692,1,1,64,0
amazon,4,4,93243,0.030000,0.029995,0.452474,1,1,64,0
amazon,64,4,271758,0.030000,0.029863,0.928781,1,1,64,0
amazon,8,4,135303,0.030000,0.028668,0.512825,1,1,64,0
amazon,128,5,328635,0.030000,0.029703,1.197937,1,1,64,0
amazon,16,5,171435,0.030000,0.029945,0.586175,1,1,64,0
amazon,2,5,45547,0.030000,0.029961,0.382936,1,1,64,0
amazon,32,5,222007,0.030000,0.029945,0.732863,1,1,64,0
amazon,4,5,89915,0.030000,0.029985,0.442948,1,1,64,0
amazon,64,5,274393,0.030000,0.029863,0.942458,1,1,64,0
amazon,8,5,134203,0.030000,0.029826,0.515649,1,1,64,0
arabic-2005,128,1,8703995,0.030000,0.029996,33.907310,1,1,64,0
arabic-2005,16,1,1611651,0.030000,0.029990,25.589147,1,1,64,0
arabic-2005,2,1,113195,0.030000,0.029916,23.848184,1,1,64,0
arabic-2005,32,1,1975657,0.030000,0.029998,26.157301,1,1,64,0
arabic-2005,4,1,686028,0.030000,0.029827,24.177740,1,1,64,0
arabic-2005,64,1,4153750,0.030000,0.029999,28.406509,1,1,64,0
arabic-2005,8,1,1107827,0.030000,0.029994,24.822020,1,1,64,0
arabic-2005,128,2,8745357,0.030000,0.029996,30.755679,1,1,64,0
arabic-2005,16,2,1568222,0.030000,0.029982,25.907484,1,1,64,0
arabic-2005,2,2,114028,0.030000,0.029887,23.575150,1,1,64,0
arabic-2005,32,2,1989102,0.030000,0.029989,26.627019,1,1,64,0
arabic-2005,4,2,610634,0.030000,0.029874,23.700685,1,1,64,0
arabic-2005,64,2,4263211,0.030000,0.029999,27.437759,1,1,64,0
arabic-2005,8,2,1035919,0.030000,0.029915,24.907515,1,1,64,0
arabic-2005,128,3,8655363,0.030000,0.029996,33.802379,1,1,64,0
arabic-2005,16,3,1546523,0.030000,0.029953,25.626710,1,1,64,0
arabic-2005,2,3,117169,0.030000,0.029893,23.424286,1,1,64,0
arabic-2005,32,3,1972694,0.030000,0.029967,26.786169,1,1,64,0
arabic-2005,4,3,649494,0.030000,0.029999,24.192221,1,1,64,0
arabic-2005,64,3,4098715,0.030000,0.029999,28.746830,1,1,64,0
arabic-2005,8,3,1328773,0.030000,0.029996,25.844582,1,1,64,0
arabic-2005,128,4,8559837,0.030000,0.029996,36.013887,1,1,64,0
arabic-2005,16,4,1617342,0.030000,0.029935,24.879757,1,1,64,0
arabic-2005,2,4,114536,0.030000,0.029907,24.435875,1,1,64,0
arabic-2005,32,4,2035199,0.030000,0.029963,25.831584,1,1,64,0
arabic-2005,4,4,702427,0.030000,0.029842,24.666055,1,1,64,0
arabic-2005,64,4,4050545,0.030000,0.029999,27.120874,1,1,64,0
arabic-2005,8,4,1124201,0.030000,0.029795,25.330851,1,1,64,0
arabic-2005,128,5,8785290,0.030000,0.029996,35.244488,1,1,64,0
arabic-2005,16,5,1579033,0.030000,0.029983,25.345667,1,1,64,0
arabic-2005,2,5,113785,0.030000,0.029868,23.696320,1,1,64,0
arabic-2005,32,5,2123671,0.030000,0.029986,26.689422,1,1,64,0
arabic-2005,4,5,607578,0.030000,0.029915,24.735222,1,1,64,0
arabic-2005,64,5,4466129,0.030000,0.029999,25.710155,1,1,64,0
arabic-2005,8,5,1057262,0.030000,0.029939,25.471555,1,1,64,0
channel-500x100x100-b050,128,1,1725025,0.030000,0.029987,4.875675,1,1,64,0
channel-500x100x100-b050,16,1,619904,0.030000,0.029921,2.612352,1,1,64,0
channel-500x100x100-b050,2,1,50555,0.030000,0.002287,1.959307,1,1,64,0
channel-500x100x100-b050,32,1,871268,0.030000,0.029994,2.875490,1,1,64,0
channel-500x100x100-b050,4,1,153040,0.030000,0.007489,2.177344,1,1,64,0
channel-500x100x100-b050,64,1,1266725,0.030000,0.029987,3.606294,1,1,64,0
channel-500x100x100-b050,8,1,364666,0.030000,0.025303,2.330344,1,1,64,0
channel-500x100x100-b050,128,2,1719321,0.030000,0.029987,4.839711,1,1,64,0
channel-500x100x100-b050,16,2,623559,0.030000,0.029984,2.469629,1,1,64,0
channel-500x100x100-b050,2,2,54353,0.030000,0.015664,2.021779,1,1,64,0
channel-500x100x100-b050,32,2,894321,0.030000,0.029987,2.919201,1,1,64,0
channel-500x100x100-b050,4,2,158984,0.030000,0.002340,2.137246,1,1,64,0
channel-500x100x100-b050,64,2,1267950,0.030000,0.029987,3.580095,1,1,64,0
channel-500x100x100-b050,8,2,367909,0.030000,0.015978,2.312802,1,1,64,0
channel-500x100x100-b050,128,3,1732416,0.030000,0.029987,4.827087,1,1,64,0
channel-500x100x100-b050,16,3,613409,0.030000,0.028571,2.563062,1,1,64,0
channel-500x100x100-b050,2,3,52688,0.030000,0.011825,1.899557,1,1,64,0
channel-500x100x100-b050,32,3,869868,0.030000,0.029987,2.911089,1,1,64,0
channel-500x100x100-b050,4,3,160101,0.030000,0.010108,2.156493,1,1,64,0
channel-500x100x100-b050,64,3,1261678,0.030000,0.029987,3.569008,1,1,64,0
channel-500x100x100-b050,8,3,372328,0.030000,0.027354,2.406423,1,1,64,0
channel-500x100x100-b050,128,4,1718554,0.030000,0.029987,4.937870,1,1,64,0
channel-500x100x100-b050,16,4,613963,0.030000,0.024776,2.572540,1,1,64,0
channel-500x100x100-b050,2,4,49637,0.030000,0.016626,2.091839,1,1,64,0
channel-500x100x100-b050,32,4,884248,0.030000,0.029994,2.891273,1,1,64,0
channel-500x100x100-b050,4,4,156867,0.030000,0.020840,2.132128,1,1,64,0
channel-500x100x100-b050,64,4,1267000,0.030000,0.029987,3.633188,1,1,64,0
channel-500x100x100-b050,8,4,363224,0.030000,0.017129,2.279982,1,1,64,0
channel-500x100x100-b050,128,5,1737571,0.030000,0.029987,4.870816,1,1,64,0
channel-500x100x100-b050,16,5,620736,0.030000,0.029997,2.572524,1,1,64,0
channel-500x100x100-b050,2,5,50702,0.030000,0.001618,1.921339,1,1,64,0
channel-500x100x100-b050,32,5,871474,0.030000,0.029994,2.937711,1,1,64,0
channel-500x100x100-b050,4,5,162961,0.030000,0.021010,2.089956,1,1,64,0
channel-500x100x100-b050,64,5,1272627,0.030000,0.029987,3.757789,1,1,64,0
channel-500x100x100-b050,8,5,372217,0.030000,0.025736,2.258767,1,1,64,0
del26,128,1,305273,0.030000,0.029123,24.340006,1,1,64,0
del26,16,1,90523,0.030000,0.028480,14.941799,1,1,64,0
del26,2,1,16513,0.030000,0.007462,12.817331,1,1,64,0
del26,32,1,142762,0.030000,0.028540,15.995455,1,1,64,0
del26,4,1,30806,0.030000,0.008947,13.213771,1,1,64,0
del26,64,1,207016,0.030000,0.029450,19.221106,1,1,64,0
del26,8,1,59738,0.030000,0.028266,13.628193,1,1,64,0
del26,128,2,305803,0.030000,0.029888,24.331708,1,1,64,0
del26,16,2,92613,0.030000,0.028159,14.646948,1,1,64,0
del26,2,2,15779,0.030000,0.010526,12.860420,1,1,64,0
del26,32,2,140562,0.030000,0.029137,16.186889,1,1,64,0
del26,4,2,31574,0.030000,0.020617,13.348554,1,1,64,0
del26,64,2,209221,0.030000,0.029364,19.195544,1,1,64,0
del26,8,2,59194,0.030000,0.026570,13.747422,1,1,64,0
del26,128,3,307343,0.030000,0.029865,24.605299,1,1,64,0
del26,16,3,92469,0.030000,0.028354,14.583586,1,1,64,0
del26,2,3,16551,0.030000,0.028841,12.710392,1,1,64,0
del26,32,3,138724,0.030000,0.028933,16.445628,1,1,64,0
del26,4,3,31047,0.030000,0.027107,12.946898,1,1,64,0
del26,64,3,209579,0.030000,0.029178,19.113425,1,1,64,0
del26,8,3,60217,0.030000,0.025791,14.068269,1,1,64,0
del26,128,4,305688,0.030000,0.029736,24.617679,1,1,64,0
del26,16,4,91177,0.030000,0.028096,14.855003,1,1,64,0
del26,2,4,16856,0.030000,0.025581,12.942978,1,1,64,0
del26,32,4,141532,0.030000,0.029742,15.947689,1,1,64,0
del26,4,4,31399,0.030000,0.028532,13.265257,1,1,64,0
del26,64,4,209402,0.030000,0.029673,19.120806,1,1,64,0
del26,8,4,60663,0.030000,0.027731,13.672499,1,1,64,0
del26,128,5,304238,0.030000,0.029530,24.377786,1,1,64,0
del26,16,5,91724,0.030000,0.027121,14.840929,1,1,64,0
del26,2,5,16270,0.030000,0.000406,13.224663,1,1,64,0
del26,32,5,141906,0.030000,0.029385,15.941969,1,1,64,0
del26,4,5,31521,0.030000,0.025549,13.127701,1,1,64,0
del26,64,5,209296,0.030000,0.028907,19.097288,1,1,64,0
del26,8,5,55564,0.030000,0.023629,13.805637,1,1,64,0
enwiki-2013,128,1,40572534,0.030000,0.029970,30.933823,1,1,64,0
enwiki-2013,16,1,26284502,0.030000,0.029997,13.450515,1,1,64,0
enwiki-2013,2,1,9682707,0.030000,0.030000,9.174048,1,1,64,0
enwiki-2013,32,1,31218081,0.030000,0.029993,16.144929,1,1,64,0
enwiki-2013,4,1,16882365,0.030000,0.027042,10.046273,1,1,64,0
enwiki-2013,64,1,35867134,0.030000,0.029985,21.733009,1,1,64,0
enwiki-2013,8,1,22460854,0.030000,0.029999,11.494998,1,1,64,0
enwiki-2013,128,2,40560611,0.030000,0.029970,30.006217,1,1,64,0
enwiki-2013,16,2,26101350,0.030000,0.029997,12.898505,1,1,64,0
enwiki-2013,2,2,10141521,0.030000,0.000000,9.118097,1,1,64,0
enwiki-2013,32,2,31120820,0.030000,0.029993,15.624343,1,1,64,0
enwiki-2013,4,2,16580454,0.030000,0.029999,9.998696,1,1,64,0
enwiki-2013,64,2,36144777,0.030000,0.029985,22.070288,1,1,64,0
enwiki-2013,8,2,21618543,0.030000,0.029999,11.786032,1,1,64,0
enwiki-2013,128,3,40681229,0.030000,0.029970,29.998869,1,1,64,0
enwiki-2013,16,3,26376433,0.030000,0.029997,13.357448,1,1,64,0
enwiki-2013,2,3,11012421,0.030000,0.000000,9.034298,1,1,64,0
enwiki-2013,32,3,31424201,0.030000,0.029993,16.306788,1,1,64,0
enwiki-2013,4,3,16640998,0.030000,0.029999,10.262305,1,1,64,0
enwiki-2013,64,3,36283277,0.030000,0.029985,21.772349,1,1,64,0
enwiki-2013,8,3,21723217,0.030000,0.029999,11.867267,1,1,64,0
enwiki-2013,128,4,40744475,0.030000,0.029970,29.470581,1,1,64,0
enwiki-2013,16,4,26283327,0.030000,0.029997,13.627989,1,1,64,0
enwiki-2013,2,4,9743758,0.030000,0.030000,8.329814,1,1,64,0
enwiki-2013,32,4,31022242,0.030000,0.029993,16.316126,1,1,64,0
enwiki-2013,4,4,16483227,0.030000,0.029999,10.278475,1,1,64,0
enwiki-2013,64,4,36063280,0.030000,0.029985,21.780124,1,1,64,0
enwiki-2013,8,4,21718758,0.030000,0.029999,11.528422,1,1,64,0
enwiki-2013,128,5,40575328,0.030000,0.029970,29.797951,1,1,64,0
enwiki-2013,16,5,26587595,0.030000,0.029997,13.338725,1,1,64,0
enwiki-2013,2,5,9706761,0.030000,0.030000,7.133776,1,1,64,0
enwiki-2013,32,5,31609248,0.030000,0.029993,16.229639,1,1,64,0
enwiki-2013,4,5,16720617,0.030000,0.029999,10.601675,1,1,64,0
enwiki-2013,64,5,35960677,0.030000,0.029985,22.167876,1,1,64,0
enwiki-2013,8,5,21630379,0.030000,0.029999,11.904118,1,1,64,0
eu-2005,128,1,3071091,0.030000,0.029970,3.811706,1,1,64,0
eu-2005,16,1,265228,0.030000,0.029990,1.259578,1,1,64,0
eu-2005,2,1,50015,0.030000,0.029991,1.068426,1,1,64,0
eu-2005,32,1,798589,0.030000,0.029971,1.709086,1,1,64,0
eu-2005,4,1,75478,0.030000,0.029996,0.978317,1,1,64,0
eu-2005,64,1,1721150,0.030000,0.029970,2.491022,1,1,64,0
eu-2005,8,1,176044,0.030000,0.029991,1.102022,1,1,64,0
eu-2005,128,2,3062031,0.030000,0.029970,3.775304,1,1,64,0
eu-2005,16,2,270044,0.030000,0.029990,1.305775,1,1,64,0
eu-2005,2,2,21855,0.030000,0.029989,1.105899,1,1,64,0
eu-2005,32,2,808100,0.030000,0.029971,1.745073,1,1,64,0
eu-2005,4,2,85078,0.030000,0.029996,0.975627,1,1,64,0
eu-2005,64,2,1724101,0.030000,0.029970,2.445438,1,1,64,0
eu-2005,8,2,166918,0.030000,0.029982,1.010081,1,1,64,0
eu-2005,128,3,3048818,0.030000,0.029970,3.756304,1,1,64,0
eu-2005,16,3,260276,0.030000,0.029990,1.225568,1,1,64,0
eu-2005,2,3,33613,0.030000,0.029998,1.089409,1,1,64,0
eu-2005,32,3,826435,0.030000,0.029971,1.686780,1,1,64,0
eu-2005,4,3,77222,0.030000,0.029991,0.971521,1,1,64,0
eu-2005,64,3,1713780,0.030000,0.029970,2.444873,1,1,64,0
eu-2005,8,3,176425,0.030000,0.029991,1.137787,1,1,64,0
eu-2005,128,4,3060254,0.030000,0.029970,3.821307,1,1,64,0
eu-2005,16,4,317809,0.030000,0.029990,1.311438,1,1,64,0
eu-2005,2,4,39870,0.030000,0.029984,0.959161,1,1,64,0
eu-2005,32,4,822515,0.030000,0.029971,1.487317,1,1,64,0
eu-2005,4,4,88558,0.030000,0.029996,0.978410,1,1,64,0
eu-2005,64,4,1741967,0.030000,0.029970,2.488795,1,1,64,0
eu-2005,8,4,173478,0.030000,0.029991,1.128873,1,1,64,0
eu-2005,128,5,3066899,0.030000,0.029970,3.111702,1,1,64,0
eu-2005,16,5,282232,0.030000,0.029990,1.292368,1,1,64,0
eu-2005,2,5,33537,0.030000,0.029968,0.903963,1,1,64,0
eu-2005,32,5,819029,0.030000,0.029971,1.570656,1,1,64,0
eu-2005,4,5,90758,0.030000,0.029996,0.981429,1,1,64,0
eu-2005,64,5,1722580,0.030000,0.029970,2.546026,1,1,64,0
eu-2005,8,5,176980,0.030000,0.029991,1.061216,1,1,64,0
hugebubbles-00010,128,1,55726,0.030000,0.028826,6.251815,1,1,64,0
hugebubbles-00010,16,1,16266,0.030000,0.020080,3.756250,1,1,64,0
hugebubbles-00010,2,1,1864,0.030000,0.000750,2.948964,1,1,64,0
hugebubbles-00010,32,1,25424,0.030000,0.024410,4.175730,1,1,64,0
hugebubbles-00010,4,1,5591,0.030000,0.023173,3.269897,1,1,64,0
hugebubbles-00010,64,1,37481,0.030000,0.028336,4.915442,1,1,64,0
hugebubbles-00010,8,1,10047,0.030000,0.024239,3.432937,1,1,64,0
hugebubbles-00010,128,2,54951,0.030000,0.029628,6.252699,1,1,64,0
hugebubbles-00010,16,2,16240,0.030000,0.019935,3.755452,1,1,64,0
hugebubbles-00010,2,2,1893,0.030000,0.020756,3.063862,1,1,64,0
hugebubbles-00010,32,2,24943,0.030000,0.027806,4.172547,1,1,64,0
hugebubbles-00010,4,2,5658,0.030000,0.028072,3.284535,1,1,64,0
hugebubbles-00010,64,2,37564,0.030000,0.027007,4.940971,1,1,64,0
hugebubbles-00010,8,2,9896,0.030000,0.015638,3.394754,1,1,64,0
hugebubbles-00010,128,3,55511,0.030000,0.028931,6.550130,1,1,64,0
hugebubbles-00010,16,3,15883,0.030000,0.027696,3.743687,1,1,64,0
hugebubbles-00010,2,3,1817,0.030000,0.001217,2.942768,1,1,64,0
hugebubbles-00010,32,3,24855,0.030000,0.025374,4.162961,1,1,64,0
hugebubbles-00010,4,3,5601,0.030000,0.027755,3.270666,1,1,64,0
hugebubbles-00010,64,3,37994,0.030000,0.028086,4.956558,1,1,64,0
hugebubbles-00010,8,3,9434,0.030000,0.021717,3.417960,1,1,64,0
hugebubbles-00010,128,4,55009,0.030000,0.028411,6.276226,1,1,64,0
hugebubbles-00010,16,4,15748,0.030000,0.029065,3.729277,1,1,64,0
hugebubbles-00010,2,4,1807,0.030000,0.003184,3.150466,1,1,64,0
hugebubbles-00010,32,4,25222,0.030000,0.027104,4.195308,1,1,64,0
hugebubbles-00010,4,4,5713,0.030000,0.028052,3.198459,1,1,64,0
hugebubbles-00010,64,4,37562,0.030000,0.027612,4.905871,1,1,64,0
hugebubbles-00010,8,4,9716,0.030000,0.024213,3.453843,1,1,64,0
hugebubbles-00010,128,5,55466,0.030000,0.028845,6.293867,1,1,64,0
hugebubbles-00010,16,5,16145,0.030000,0.023237,3.753979,1,1,64,0
hugebubbles-00010,2,5,1855,0.030000,0.005072,3.091409,1,1,64,0
hugebubbles-00010,32,5,25083,0.030000,0.027143,4.170482,1,1,64,0
hugebubbles-00010,4,5,5626,0.030000,0.027370,3.171314,1,1,64,0
hugebubbles-00010,64,5,37712,0.030000,0.028786,4.952833,1,1,64,0
hugebubbles-00010,8,5,9640,0.030000,0.028004,3.439468,1,1,64,0
in-2004,128,1,105933,0.030000,0.029989,1.940555,1,1,64,0
in-2004,16,1,17796,0.030000,0.029688,0.986962,1,1,64,0
in-2004,2,1,2376,0.030000,0.029957,0.846027,1,1,64,0
in-2004,32,1,22060,0.030000,0.029572,1.041384,1,1,64,0
in-2004,4,1,6846,0.030000,0.029668,0.857730,1,1,64,0
in-2004,64,1,34241,0.030000,0.029989,1.360382,1,1,64,0
in-2004,8,1,12026,0.030000,0.029700,0.935044,1,1,64,0
in-2004,128,2,109919,0.030000,0.029989,1.907585,1,1,64,0
in-2004,16,2,17873,0.030000,0.029503,0.950094,1,1,64,0
in-2004,2,2,2627,0.030000,0.029927,0.786789,1,1,64,0
in-2004,32,2,23415,0.030000,0.028948,1.081431,1,1,64,0
in-2004,4,2,5990,0.030000,0.029833,0.833814,1,1,64,0
in-2004,64,2,34779,0.030000,0.029989,1.310782,1,1,64,0
in-2004,8,2,13672,0.030000,0.029786,0.914903,1,1,64,0
in-2004,128,3,108017,0.030000,0.029989,1.759619,1,1,64,0
in-2004,16,3,17155,0.030000,0.029769,0.983358,1,1,64,0
in-2004,2,3,2558,0.030000,0.029914,0.787694,1,1,64,0
in-2004,32,3,22057,0.030000,0.029434,1.115190,1,1,64,0
in-2004,4,3,5781,0.030000,0.029879,0.861945,1,1,64,0
in-2004,64,3,33639,0.030000,0.029665,1.358918,1,1,64,0
in-2004,8,3,11453,0.030000,0.029717,0.920957,1,1,64,0
in-2004,128,4,105764,0.030000,0.029989,1.959488,1,1,64,0
in-2004,16,4,17470,0.030000,0.029514,0.978884,1,1,64,0
in-2004,2,4,2298,0.030000,0.029914,0.794846,1,1,64,0
in-2004,32,4,22419,0.030000,0.029503,1.097755,1,1,64,0
in-2004,4,4,6424,0.030000,0.029830,0.847781,1,1,64,0
in-2004,64,4,35455,0.030000,0.029665,1.376124,1,1,64,0
in-2004,8,4,12437,0.030000,0.029740,0.840758,1,1,64,0
in-2004,128,5,106283,0.030000,0.029989,1.974623,1,1,64,0
in-2004,16,5,16970,0.030000,0.029526,0.959252,1,1,64,0
in-2004,2,5,2353,0.030000,0.029881,0.835739,1,1,64,0
in-2004,32,5,21994,0.030000,0.029410,1.056983,1,1,64,0
in-2004,4,5,6496,0.030000,0.029885,0.865853,1,1,64,0
in-2004,64,5,33331,0.030000,0.029989,1.424042,1,1,64,0
in-2004,8,5,11258,0.030000,0.029729,0.914893,1,1,64,0
nlpkkt240,128,1,12398677,0.030000,0.030000,41.719423,1,1,64,0
nlpkkt240,16,1,4989083,0.030000,0.029982,22.886450,1,1,64,0
nlpkkt240,2,1,1130490,0.030000,0.015803,19.115292,1,1,64,0
nlpkkt240,32,1,6891878,0.030000,0.030000,25.242262,1,1,64,0
nlpkkt240,4,1,2141986,0.030000,0.021470,20.055100,1,1,64,0
nlpkkt240,64,1,9275190,0.030000,0.030000,31.656478,1,1,64,0
nlpkkt240,8,1,3200430,0.030000,0.023866,20.653652,1,1,64,0
nlpkkt240,128,2,12381075,0.030000,0.030000,41.495356,1,1,64,0
nlpkkt240,16,2,4961245,0.030000,0.029998,22.643155,1,1,64,0
nlpkkt240,2,2,1140900,0.030000,0.014264,18.953664,1,1,64,0
nlpkkt240,32,2,6847690,0.030000,0.030000,25.855306,1,1,64,0
nlpkkt240,4,2,2148164,0.030000,0.029830,19.766494,1,1,64,0
nlpkkt240,64,2,9255360,0.030000,0.030000,30.652461,1,1,64,0
nlpkkt240,8,2,3241989,0.030000,0.029689,21.390097,1,1,64,0
nlpkkt240,128,3,12465286,0.030000,0.030000,42.404073,1,1,64,0
nlpkkt240,16,3,5058933,0.030000,0.030000,22.643268,1,1,64,0
nlpkkt240,2,3,1093000,0.030000,0.000000,18.398927,1,1,64,0
nlpkkt240,32,3,6917222,0.030000,0.030000,25.552634,1,1,64,0
nlpkkt240,4,3,2155939,0.030000,0.011062,19.765029,1,1,64,0
nlpkkt240,64,3,9162849,0.030000,0.030000,31.354398,1,1,64,0
nlpkkt240,8,3,3238145,0.030000,0.024410,20.995840,1,1,64,0
nlpkkt240,128,4,12280944,0.030000,0.030000,42.614306,1,1,64,0
nlpkkt240,16,4,4946402,0.030000,0.030000,22.065025,1,1,64,0
nlpkkt240,2,4,1100143,0.030000,0.000033,18.825606,1,1,64,0
nlpkkt240,32,4,6868485,0.030000,0.030000,25.441439,1,1,64,0
nlpkkt240,4,4,2167980,0.030000,0.014091,19.679245,1,1,64,0
nlpkkt240,64,4,9341654,0.030000,0.030000,30.109118,1,1,64,0
nlpkkt240,8,4,3207979,0.030000,0.026617,20.538526,1,1,64,0
nlpkkt240,128,5,12320149,0.030000,0.030000,42.545218,1,1,64,0
nlpkkt240,16,5,4931555,0.030000,0.029972,23.279931,1,1,64,0
nlpkkt240,2,5,1163842,0.030000,0.000000,18.801070,1,1,64,0
nlpkkt240,32,5,6891759,0.030000,0.030000,24.753954,1,1,64,0
nlpkkt240,4,5,2182140,0.030000,0.017302,19.199708,1,1,64,0
nlpkkt240,64,5,9247080,0.030000,0.030000,30.915917,1,1,64,0
nlpkkt240,8,5,3338847,0.030000,0.027971,20.691576,1,1,64,0
packing-500x100x100-b050,128,1,601776,0.030000,0.029943,2.022535,1,1,64,0
packing-500x100x100-b050,16,1,214446,0.030000,0.029974,1.120528,1,1,64,0
packing-500x100x100-b050,2,1,9872,0.030000,0.025209,0.890319,1,1,64,0
packing-500x100x100-b050,32,1,311617,0.030000,0.029959,1.277836,1,1,64,0
packing-500x100x100-b050,4,1,31376,0.030000,0.025588,0.906335,1,1,64,0
packing-500x100x100-b050,64,1,446188,0.030000,0.029974,1.592931,1,1,64,0
packing-500x100x100-b050,8,1,119198,0.030000,0.029821,0.983994,1,1,64,0
packing-500x100x100-b050,128,2,606833,0.030000,0.029943,2.102144,1,1,64,0
packing-500x100x100-b050,16,2,208700,0.030000,0.029989,1.088260,1,1,64,0
packing-500x100x100-b050,2,2,11082,0.030000,0.013556,0.857523,1,1,64,0
packing-500x100x100-b050,32,2,314301,0.030000,0.029974,1.276670,1,1,64,0
packing-500x100x100-b050,4,2,33265,0.030000,0.026859,0.932203,1,1,64,0
packing-500x100x100-b050,64,2,445880,0.030000,0.029944,1.520900,1,1,64,0
packing-500x100x100-b050,8,2,119291,0.030000,0.029989,0.958905,1,1,64,0
packing-500x100x100-b050,128,3,605917,0.030000,0.029943,2.094550,1,1,64,0
packing-500x100x100-b050,16,3,206458,0.030000,0.029631,1.077406,1,1,64,0
packing-500x100x100-b050,2,3,10021,0.030000,0.027077,0.906785,1,1,64,0
packing-500x100x100-b050,32,3,316817,0.030000,0.029974,1.265324,1,1,64,0
packing-500x100x100-b050,4,3,34632,0.030000,0.029939,0.939237,1,1,64,0
packing-500x100x100-b050,64,3,451366,0.030000,0.029974,1.560603,1,1,64,0
packing-500x100x100-b050,8,3,120761,0.030000,0.029858,0.997977,1,1,64,0
packing-500x100x100-b050,128,4,612786,0.030000,0.029943,2.091146,1,1,64,0
packing-500x100x100-b050,16,4,209720,0.030000,0.029989,1.095497,1,1,64,0
packing-500x100x100-b050,2,4,10964,0.030000,0.001394,0.924420,1,1,64,0
packing-500x100x100-b050,32,4,317932,0.030000,0.029989,1.265366,1,1,64,0
packing-500x100x100-b050,4,4,31835,0.030000,0.024123,0.942295,1,1,64,0
packing-500x100x100-b050,64,4,446896,0.030000,0.029974,1.543528,1,1,64,0
packing-500x100x100-b050,8,4,117685,0.030000,0.025012,1.000647,1,1,64,0
packing-500x100x100-b050,128,5,608258,0.030000,0.029943,2.081575,1,1,64,0
packing-500x100x100-b050,16,5,216285,0.030000,0.029937,1.118766,1,1,64,0
packing-500x100x100-b050,2,5,11061,0.030000,0.023550,0.882294,1,1,64,0
packing-500x100x100-b050,32,5,320237,0.030000,0.029944,1.272399,1,1,64,0
packing-500x100x100-b050,4,5,33213,0.030000,0.015168,0.919754,1,1,64,0
packing-500x100x100-b050,64,5,447168,0.030000,0.029944,1.545311,1,1,64,0
packing-500x100x100-b050,8,5,120027,0.030000,0.025821,1.006469,1,1,64,0
rgg_n26_s0,128,1,696859,0.030000,0.029961,37.260225,1,1,64,0
rgg_n26_s0,16,1,201503,0.030000,0.029602,25.927264,1,1,64,0
rgg_n26_s0,2,1,35861,0.030000,0.016309,23.326079,1,1,64,0
rgg_n26_s0,32,1,322546,0.030000,0.029475,27.445573,1,1,64,0
rgg_n26_s0,4,1,70976,0.030000,0.029886,23.476235,1,1,64,0
rgg_n26_s0,64,1,475711,0.030000,0.029341,30.360331,1,1,64,0
rgg_n26_s0,8,1,129293,0.030000,0.029532,23.583783,1,1,64,0
rgg_n26_s0,128,2,693206,0.030000,0.029983,35.795559,1,1,64,0
rgg_n26_s0,16,2,209068,0.030000,0.028571,25.397612,1,1,64,0
rgg_n26_s0,2,2,37224,0.030000,0.010526,24.067459,1,1,64,0
rgg_n26_s0,32,2,321733,0.030000,0.028865,26.736398,1,1,64,0
rgg_n26_s0,4,2,68633,0.030000,0.018026,24.164945,1,1,64,0
rgg_n26_s0,64,2,479689,0.030000,0.029840,29.883084,1,1,64,0
rgg_n26_s0,8,2,128674,0.030000,0.026897,24.033499,1,1,64,0
rgg_n26_s0,128,3,697749,0.030000,0.029884,35.619371,1,1,64,0
rgg_n26_s0,16,3,203086,0.030000,0.029713,25.552659,1,1,64,0
rgg_n26_s0,2,3,36057,0.030000,0.028837,24.122947,1,1,64,0
rgg_n26_s0,32,3,322324,0.030000,0.029204,27.534429,1,1,64,0
rgg_n26_s0,4,3,70336,0.030000,0.021125,23.427335,1,1,64,0
rgg_n26_s0,64,3,473806,0.030000,0.029644,29.727590,1,1,64,0
rgg_n26_s0,8,3,132744,0.030000,0.017716,24.347886,1,1,64,0
rgg_n26_s0,128,4,691272,0.030000,0.029974,36.284547,1,1,64,0
rgg_n26_s0,16,4,206009,0.030000,0.029149,25.955639,1,1,64,0
rgg_n26_s0,2,4,35946,0.030000,0.027864,23.804075,1,1,64,0
rgg_n26_s0,32,4,318364,0.030000,0.029793,27.447857,1,1,64,0
rgg_n26_s0,4,4,69092,0.030000,0.028360,24.019831,1,1,64,0
rgg_n26_s0,64,4,471559,0.030000,0.029867,30.714479,1,1,64,0
rgg_n26_s0,8,4,130768,0.030000,0.028876,24.146382,1,1,64,0
rgg_n26_s0,128,5,695170,0.030000,0.029995,36.308996,1,1,64,0
rgg_n26_s0,16,5,207784,0.030000,0.029227,25.866895,1,1,64,0
rgg_n26_s0,2,5,35284,0.030000,0.027359,24.061318,1,1,64,0
rgg_n26_s0,32,5,326027,0.030000,0.029755,27.418426,1,1,64,0
rgg_n26_s0,4,5,69820,0.030000,0.026850,23.546210,1,1,64,0
rgg_n26_s0,64,5,473302,0.030000,0.029906,30.001622,1,1,64,0
rgg_n26_s0,8,5,127471,0.030000,0.021946,24.764279,1,1,64,0
sk-2005,128,1,67978764,0.030000,0.029998,115.200258,1,1,64,0
sk-2005,16,1,12674788,0.030000,0.029996,91.453542,1,1,64,0
sk-2005,2,1,2937938,0.030000,0.029583,87.864983,1,1,64,0
sk-2005,32,1,23839317,0.030000,0.030000,94.433673,1,1,64,0
sk-2005,4,1,5613526,0.030000,0.029854,85.135517,1,1,64,0
sk-2005,64,1,39475175,0.030000,0.029999,114.614081,1,1,64,0
sk-2005,8,1,7548706,0.030000,0.029999,85.804344,1,1,64,0
sk-2005,128,2,67469813,0.030000,0.029998,149.251029,1,1,64,0
sk-2005,16,2,12511609,0.030000,0.029999,91.052657,1,1,64,0
sk-2005,2,2,2787186,0.030000,0.029272,79.920242,1,1,64,0
sk-2005,32,2,22279059,0.030000,0.030000,94.954053,1,1,64,0
sk-2005,4,2,4798390,0.030000,0.029954,80.755535,1,1,64,0
sk-2005,64,2,40355883,0.030000,0.029999,116.904225,1,1,64,0
sk-2005,8,2,6846470,0.030000,0.029999,83.192133,1,1,64,0
sk-2005,128,3,67513156,0.030000,0.029998,136.659432,1,1,64,0
sk-2005,16,3,12280347,0.030000,0.030000,93.380656,1,1,64,0
sk-2005,2,3,2296845,0.030000,0.029702,87.006879,1,1,64,0
sk-2005,32,3,22908160,0.030000,0.030000,95.796756,1,1,64,0
sk-2005,4,3,5123267,0.030000,0.029998,83.473949,1,1,64,0
sk-2005,64,3,40523648,0.030000,0.029999,121.709578,1,1,64,0
sk-2005,8,3,6951845,0.030000,0.030000,87.754105,1,1,64,0
sk-2005,128,4,66409041,0.030000,0.029998,152.840308,1,1,64,0
sk-2005,16,4,13893500,0.030000,0.030000,89.519641,1,1,64,0
sk-2005,2,4,1194208,0.030000,0.030000,98.985607,1,1,64,0
sk-2005,32,4,22897908,0.030000,0.030000,91.048241,1,1,64,0
sk-2005,4,4,5475574,0.030000,0.029875,81.782203,1,1,64,0
sk-2005,64,4,40717733,0.030000,0.029999,117.525695,1,1,64,0
sk-2005,8,4,6583718,0.030000,0.029999,82.531172,1,1,64,0
sk-2005,128,5,66212988,0.030000,0.029998,149.773483,1,1,64,0
sk-2005,16,5,12165051,0.030000,0.029997,90.418579,1,1,64,0
sk-2005,2,5,2075737,0.030000,0.029809,90.482612,1,1,64,0
sk-2005,32,5,23641798,0.030000,0.030000,105.639877,1,1,64,0
sk-2005,4,5,4829362,0.030000,0.029966,82.860033,1,1,64,0
sk-2005,64,5,40171470,0.030000,0.029999,113.734544,1,1,64,0
sk-2005,8,5,7493020,0.030000,0.030000,85.265620,1,1,64,0
uk-2002,128,1,2075266,0.030000,0.029960,17.342284,1,1,64,0
uk-2002,16,1,1352900,0.030000,0.029854,14.230784,1,1,64,0
uk-2002,2,1,212523,0.030000,0.029779,12.506230,1,1,64,0
uk-2002,32,1,1566352,0.030000,0.029715,14.822533,1,1,64,0
uk-2002,4,1,690039,0.030000,0.029753,13.184873,1,1,64,0
uk-2002,64,1,1768240,0.030000,0.029736,15.764787,1,1,64,0
uk-2002,8,1,1025514,0.030000,0.029950,13.499430,1,1,64,0
uk-2002,128,2,2053199,0.030000,0.029960,18.153125,1,1,64,0
uk-2002,16,2,1337244,0.030000,0.029665,13.935539,1,1,64,0
uk-2002,2,2,210436,0.030000,0.029803,12.649233,1,1,64,0
uk-2002,32,2,1565293,0.030000,0.029839,14.807766,1,1,64,0
uk-2002,4,2,699976,0.030000,0.029950,12.854008,1,1,64,0
uk-2002,64,2,1745438,0.030000,0.029743,15.904968,1,1,64,0
uk-2002,8,2,1029414,0.030000,0.029994,13.726799,1,1,64,0
uk-2002,128,3,2061199,0.030000,0.029933,17.460344,1,1,64,0
uk-2002,16,3,1392107,0.030000,0.029765,14.193006,1,1,64,0
uk-2002,2,3,207088,0.030000,0.029756,12.723154,1,1,64,0
uk-2002,32,3,1568675,0.030000,0.029732,14.494368,1,1,64,0
uk-2002,4,3,720497,0.030000,0.029909,13.373104,1,1,64,0
uk-2002,64,3,1756157,0.030000,0.029867,15.948946,1,1,64,0
uk-2002,8,3,1011562,0.030000,0.029851,13.666315,1,1,64,0
uk-2002,128,4,2074184,0.030000,0.029898,18.540840,1,1,64,0
uk-2002,16,4,1380545,0.030000,0.029983,13.518772,1,1,64,0
uk-2002,2,4,210255,0.030000,0.029751,12.862059,1,1,64,0
uk-2002,32,4,1565484,0.030000,0.029812,14.528763,1,1,64,0
uk-2002,4,4,703935,0.030000,0.029708,12.562630,1,1,64,0
uk-2002,64,4,1738781,0.030000,0.029985,15.807125,1,1,64,0
uk-2002,8,4,1028155,0.030000,0.029883,13.899306,1,1,64,0
uk-2002,128,5,2085172,0.030000,0.029988,18.262320,1,1,64,0
uk-2002,16,5,1387186,0.030000,0.029987,14.363878,1,1,64,0
uk-2002,2,5,208786,0.030000,0.029903,12.967799,1,1,64,0
uk-2002,32,5,1586990,0.030000,0.029670,14.810950,1,1,64,0
uk-2002,4,5,698084,0.030000,0.029697,13.299782,1,1,64,0
uk-2002,64,5,1756186,0.030000,0.029902,15.950682,1,1,64,0
uk-2002,8,5,1006998,0.030000,0.029665,13.512862,1,1,64,0
uk-2007-05,128,1,5700491,0.030000,0.029999,159.834581,1,1,64,0
uk-2007-05,16,1,3304596,0.030000,0.029892,141.772948,1,1,64,0
uk-2007-05,2,1,229585,0.030000,0.029964,135.595702,1,1,64,0
uk-2007-05,32,1,4346072,0.030000,0.029921,149.144154,1,1,64,0
uk-2007-05,4,1,1372907,0.030000,0.029961,141.410498,1,1,64,0
uk-2007-05,64,1,4920470,0.030000,0.029938,148.040049,1,1,64,0
uk-2007-05,8,1,2360491,0.030000,0.029898,134.656912,1,1,64,0
uk-2007-05,128,2,5741143,0.030000,0.029993,164.437530,1,1,64,0
uk-2007-05,16,2,3416880,0.030000,0.029931,137.052280,1,1,64,0
uk-2007-05,2,2,231894,0.030000,0.029967,135.748098,1,1,64,0
uk-2007-05,32,2,4129080,0.030000,0.029893,142.260880,1,1,64,0
uk-2007-05,4,2,1659337,0.030000,0.029957,136.475433,1,1,64,0
uk-2007-05,64,2,4979414,0.030000,0.029971,151.860708,1,1,64,0
uk-2007-05,8,2,2399507,0.030000,0.029947,138.107688,1,1,64,0
uk-2007-05,128,3,5492104,0.030000,0.029987,154.470277,1,1,64,0
uk-2007-05,16,3,3300320,0.030000,0.029931,138.586408,1,1,64,0
uk-2007-05,2,3,233187,0.030000,0.029963,134.713733,1,1,64,0
uk-2007-05,32,3,4199212,0.030000,0.029951,141.456893,1,1,64,0
uk-2007-05,4,3,1579843,0.030000,0.029955,139.444629,1,1,64,0
uk-2007-05,64,3,5077930,0.030000,0.029944,147.470694,1,1,64,0
uk-2007-05,8,3,2336909,0.030000,0.029920,137.541123,1,1,64,0
uk-2007-05,128,4,5580172,0.030000,0.029987,164.665062,1,1,64,0
uk-2007-05,16,4,3280891,0.030000,0.029972,139.209522,1,1,64,0
uk-2007-05,2,4,231853,0.030000,0.029964,130.065058,1,1,64,0
uk-2007-05,32,4,4241758,0.030000,0.029911,146.964236,1,1,64,0
uk-2007-05,4,4,1370536,0.030000,0.029958,139.944650,1,1,64,0
uk-2007-05,64,4,4948539,0.030000,0.029979,148.357817,1,1,64,0
uk-2007-05,8,4,2319792,0.030000,0.029931,143.389826,1,1,64,0
uk-2007-05,128,5,5659288,0.030000,0.029973,155.384316,1,1,64,0
uk-2007-05,16,5,3318184,0.030000,0.029914,145.969078,1,1,64,0
uk-2007-05,2,5,232519,0.030000,0.029965,143.679849,1,1,64,0
uk-2007-05,32,5,4218998,0.030000,0.029938,144.417136,1,1,64,0
uk-2007-05,4,5,1437775,0.030000,0.029961,141.648148,1,1,64,0
uk-2007-05,64,5,4950335,0.030000,0.029952,143.131362,1,1,64,0
uk-2007-05,8,5,2529087,0.030000,0.029937,135.136479,1,1,64,0
youtube,128,1,1078770,0.030000,0.029999,3.192433,1,1,64,0
youtube,16,1,615821,0.030000,0.029987,1.543065,1,1,64,0
youtube,2,1,160098,0.030000,0.029962,0.812925,1,1,64,0
youtube,32,1,802050,0.030000,0.029972,1.910763,1,1,64,0
youtube,4,1,305406,0.030000,0.029998,1.013778,1,1,64,0
youtube,64,1,936256,0.030000,0.029944,2.432587,1,1,64,0
youtube,8,1,468670,0.030000,0.029987,1.175567,1,1,64,0
youtube,128,2,1077869,0.030000,0.029999,3.133020,1,1,64,0
youtube,16,2,616711,0.030000,0.029987,1.535751,1,1,64,0
youtube,2,2,159861,0.030000,0.028692,0.812114,1,1,64,0
youtube,32,2,802246,0.030000,0.029972,1.944196,1,1,64,0
youtube,4,2,304794,0.030000,0.029994,1.004849,1,1,64,0
youtube,64,2,937047,0.030000,0.029944,2.533302,1,1,64,0
youtube,8,2,458264,0.030000,0.029994,1.185550,1,1,64,0
youtube,128,3,1075860,0.030000,0.029999,3.060271,1,1,64,0
youtube,16,3,616339,0.030000,0.029987,1.556777,1,1,64,0
youtube,2,3,159697,0.030000,0.029971,0.824865,1,1,64,0
youtube,32,3,808350,0.030000,0.029972,1.831338,1,1,64,0
youtube,4,3,312315,0.030000,0.029983,0.987554,1,1,64,0
youtube,64,3,937417,0.030000,0.029944,2.557536,1,1,64,0
youtube,8,3,460429,0.030000,0.029994,1.272098,1,1,64,0
youtube,128,4,1091017,0.030000,0.029999,3.102163,1,1,64,0
youtube,16,4,609678,0.030000,0.029987,1.577237,1,1,64,0
youtube,2,4,159547,0.030000,0.029975,0.817028,1,1,64,0
youtube,32,4,799923,0.030000,0.029972,1.888078,1,1,64,0
youtube,4,4,304931,0.030000,0.029998,1.013709,1,1,64,0
youtube,64,4,940599,0.030000,0.029944,2.535537,1,1,64,0
youtube,8,4,464751,0.030000,0.029994,1.164418,1,1,64,0
youtube,128,5,1069937,0.030000,0.029999,3.094776,1,1,64,0
youtube,16,5,617400,0.030000,0.029987,1.527267,1,1,64,0
youtube,2,5,159722,0.030000,0.029945,0.816552,1,1,64,0
youtube,32,5,802239,0.030000,0.029972,1.968169,1,1,64,0
youtube,4,5,306744,0.030000,0.029994,1.029382,1,1,64,0
youtube,64,5,937167,0.030000,0.029944,2.532940,1,1,64,0
youtube,8,5,471195,0.030000,0.029994,1.159697,1,1,64,0


==> experiments/quality/OrgJet32.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Timeout,Failed
com-orkut.ungraph,3072627,117185083,128,1,49448869,0.030000,0.029994,18.681790,1,1,64,0,0
com-orkut.ungraph,3072627,117185083,16,1,28765073,0.030000,0.029999,14.313420,1,1,64,0,0
com-orkut.ungraph,3072627,117185083,2,1,758185,0.030000,0.030000,5.641560,1,1,64,0,0
com-orkut.ungraph,3072627,117185083,32,1,35826167,0.030000,0.029994,17.884520,1,1,64,0,0
com-orkut.ungraph,3072627,117185083,4,1,13194208,0.030000,0.029999,15.044420,1,1,64,0,0
com-orkut.ungraph,3072627,117185083,64,1,42802435,0.030000,0.029994,19.963240,1,1,64,0,0
com-orkut.ungraph,3072627,117185083,8,1,22310391,0.030000,0.029999,15.808580,1,1,64,0,0
del26_3d,67108864,521272912,128,1,10154131,0.030000,0.029999,13.731330,1,1,64,0,0
del26_3d,67108864,521272912,16,1,5180682,0.030000,0.030000,14.613400,1,1,64,0,0
del26_3d,67108864,521272912,2,1,1510137,0.030000,0.029729,9.216020,1,1,64,0,0
del26_3d,67108864,521272912,32,1,6478688,0.030000,0.030000,14.242190,1,1,64,0,0
del26_3d,67108864,521272912,4,1,2816602,0.030000,0.027447,9.889060,1,1,64,0,0
del26_3d,67108864,521272912,64,1,8158796,0.030000,0.030000,15.055310,1,1,64,0,0
del26_3d,67108864,521272912,8,1,4112253,0.030000,0.030000,13.152780,1,1,64,0,0
del27_3d,134217728,1042573824,128,1,16369666,0.030000,0.030000,30.884530,1,1,64,0,0
del27_3d,134217728,1042573824,16,1,8201966,0.030000,0.030000,26.377540,1,1,64,0,0
del27_3d,134217728,1042573824,2,1,2393464,0.030000,0.027849,17.398260,1,1,64,0,0
del27_3d,134217728,1042573824,32,1,10263397,0.030000,0.030000,28.085250,1,1,64,0,0
del27_3d,134217728,1042573824,4,1,4472727,0.030000,0.027914,18.500530,1,1,64,0,0
del27_3d,134217728,1042573824,64,1,12836695,0.030000,0.030000,26.349100,1,1,64,0,0
del27_3d,134217728,1042573824,8,1,6418948,0.030000,0.030000,24.272800,1,1,64,0,0
del27,134217728,303206677,128,1,307778,0.030000,0.030000,14.311150,1,1,64,0,0
del27,134217728,303206677,16,1,110141,0.030000,0.029926,13.112230,1,1,64,0,0
del27,134217728,303206677,2,1,28851,0.030000,0.027683,11.638670,1,1,64,0,0
del27,134217728,303206677,32,1,155506,0.030000,0.030000,14.235810,1,1,64,0,0
del27,134217728,303206677,4,1,52762,0.030000,0.017511,12.293520,1,1,64,0,0
del27,134217728,303206677,64,1,220429,0.030000,0.030000,14.684020,1,1,64,0,0
del27,134217728,303206677,8,1,78906,0.030000,0.029872,13.110860,1,1,64,0,0
enwiki-2018,5616717,117244295,128,1,50504502,0.030000,0.029990,20.306980,1,1,64,0,0
enwiki-2018,5616717,117244295,16,1,32142810,0.030000,0.029999,13.846490,1,1,64,0,0
enwiki-2018,5616717,117244295,2,1,12565342,0.030000,0.029985,18.523260,1,1,64,0,0
enwiki-2018,5616717,117244295,32,1,38911888,0.030000,0.029996,17.095890,1,1,64,0,0
enwiki-2018,5616717,117244295,4,1,20677938,0.030000,0.030000,10.772130,1,1,64,0,0
enwiki-2018,5616717,117244295,64,1,44681997,0.030000,0.029990,16.936630,1,1,64,0,0
enwiki-2018,5616717,117244295,8,1,26423835,0.030000,0.029999,13.378680,1,1,64,0,0
europe.osm,50912018,54054660,128,1,6292,0.030000,0.029999,3.206480,1,1,64,0,0
europe.osm,50912018,54054660,16,1,1525,0.030000,0.028965,3.065980,1,1,64,0,0
europe.osm,50912018,54054660,2,1,249,0.030000,0.002175,2.905390,1,1,64,0,0
europe.osm,50912018,54054660,32,1,2868,0.030000,0.030000,3.199030,1,1,64,0,0
europe.osm,50912018,54054660,4,1,508,0.030000,0.028348,3.029070,1,1,64,0,0
europe.osm,50912018,54054660,64,1,4010,0.030000,0.030000,3.054050,1,1,64,0,0
europe.osm,50912018,54054660,8,1,951,0.030000,0.029965,3.168190,1,1,64,0,0
it-2004,41291594,1027474947,128,1,24507149,0.030000,0.029998,23.003940,1,1,64,0,0
it-2004,41291594,1027474947,16,1,4672991,0.030000,0.030000,19.786860,1,1,64,0,0
it-2004,41291594,1027474947,2,1,1738855,0.030000,0.025895,18.879420,1,1,64,0,0
it-2004,41291594,1027474947,32,1,8643147,0.030000,0.029999,21.014160,1,1,64,0,0
it-2004,41291594,1027474947,4,1,2731044,0.030000,0.030000,19.235020,1,1,64,0,0
it-2004,41291594,1027474947,64,1,18361256,0.030000,0.029999,21.764610,1,1,64,0,0
it-2004,41291594,1027474947,8,1,3993388,0.030000,0.030000,19.478090,1,1,64,0,0
kmer_A2a,170372459,179941739,128,1,4343352,0.030000,0.030000,23.523990,1,1,64,0,0
kmer_A2a,170372459,179941739,16,1,3369533,0.030000,0.030000,29.584690,1,1,64,0,0
kmer_A2a,170372459,179941739,2,1,1344751,0.030000,0.030000,28.229290,1,1,64,0,0
kmer_A2a,170372459,179941739,32,1,3844534,0.030000,0.030000,26.352680,1,1,64,0,0
kmer_A2a,170372459,179941739,4,1,2210570,0.030000,0.030000,30.667450,1,1,64,0,0
kmer_A2a,170372459,179941739,64,1,4111255,0.030000,0.030000,23.985980,1,1,64,0,0
kmer_A2a,170372459,179941739,8,1,2958034,0.030000,0.030000,30.364370,1,1,64,0,0
kmer_P1a,138896082,148465346,128,1,3489798,0.030000,0.029999,21.291020,1,1,64,0,0
kmer_P1a,138896082,148465346,16,1,2895953,0.030000,0.030000,26.628680,1,1,64,0,0
kmer_P1a,138896082,148465346,2,1,1151421,0.030000,0.030000,23.329750,1,1,64,0,0
kmer_P1a,138896082,148465346,32,1,3182119,0.030000,0.030000,23.754290,1,1,64,0,0
kmer_P1a,138896082,148465346,4,1,1946238,0.030000,0.030000,24.897290,1,1,64,0,0
kmer_P1a,138896082,148465346,64,1,3312512,0.030000,0.030000,22.079450,1,1,64,0,0
kmer_P1a,138896082,148465346,8,1,2495538,0.030000,0.030000,26.063900,1,1,64,0,0
kmer_U1a,64678340,66393629,128,1,667286,0.030000,0.030000,6.651940,1,1,64,0,0
kmer_U1a,64678340,66393629,16,1,566617,0.030000,0.030000,8.113690,1,1,64,0,0
kmer_U1a,64678340,66393629,2,1,235359,0.030000,0.030000,8.466540,1,1,64,0,0
kmer_U1a,64678340,66393629,32,1,617731,0.030000,0.030000,7.157980,1,1,64,0,0
kmer_U1a,64678340,66393629,4,1,397577,0.030000,0.030000,9.088280,1,1,64,0,0
kmer_U1a,64678340,66393629,64,1,649271,0.030000,0.030000,6.627400,1,1,64,0,0
kmer_U1a,64678340,66393629,8,1,503839,0.030000,0.030000,8.774220,1,1,64,0,0
kmer_V1r,214004392,232704832,128,1,10433641,0.030000,0.030000,39.865330,1,1,64,0,0
kmer_V1r,214004392,232704832,16,1,8490090,0.030000,0.030000,51.874410,1,1,64,0,0
kmer_V1r,214004392,232704832,2,1,2581658,0.030000,0.030000,41.329940,1,1,64,0,0
kmer_V1r,214004392,232704832,32,1,9302078,0.030000,0.030000,46.409780,1,1,64,0,0
kmer_V1r,214004392,232704832,4,1,5088477,0.030000,0.030000,48.637140,1,1,64,0,0
kmer_V1r,214004392,232704832,64,1,10018533,0.030000,0.030000,42.761740,1,1,64,0,0
kmer_V1r,214004392,232704832,8,1,7090810,0.030000,0.030000,52.998060,1,1,64,0,0
rgg26_3d,67108864,377952045,128,1,3412991,0.030000,0.029999,13.299370,1,1,64,0,0
rgg26_3d,67108864,377952045,16,1,1339082,0.030000,0.030000,12.041690,1,1,64,0,0
rgg26_3d,67108864,377952045,2,1,303619,0.030000,0.028953,7.754100,1,1,64,0,0
rgg26_3d,67108864,377952045,32,1,1893714,0.030000,0.030000,12.100900,1,1,64,0,0
rgg26_3d,67108864,377952045,4,1,582885,0.030000,0.029133,8.505940,1,1,64,0,0
rgg26_3d,67108864,377952045,64,1,2559674,0.030000,0.030000,11.761700,1,1,64,0,0
rgg26_3d,67108864,377952045,8,1,884344,0.030000,0.030000,10.782980,1,1,64,0,0
rgg27_3d,134217728,787814175,128,1,5759168,0.030000,0.030000,23.320090,1,1,64,0,0
rgg27_3d,134217728,787814175,16,1,2294381,0.030000,0.030000,23.933440,1,1,64,0,0
rgg27_3d,134217728,787814175,2,1,518147,0.030000,0.007039,15.836070,1,1,64,0,0
rgg27_3d,134217728,787814175,32,1,3207194,0.030000,0.030000,22.687460,1,1,64,0,0
rgg27_3d,134217728,787814175,4,1,991225,0.030000,0.025335,16.916840,1,1,64,0,0
rgg27_3d,134217728,787814175,64,1,4362051,0.030000,0.030000,22.857910,1,1,64,0,0
rgg27_3d,134217728,787814175,8,1,1499271,0.030000,0.029997,20.382500,1,1,64,0,0
rgg_n_2_27_s0,-1,-1,128,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
rgg_n_2_27_s0,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
rgg_n_2_27_s0,-1,-1,2,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
rgg_n_2_27_s0,-1,-1,32,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
rgg_n_2_27_s0,-1,-1,4,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
rgg_n_2_27_s0,-1,-1,64,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
rgg_n_2_27_s0,-1,-1,8,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
twitter-2010,-1,-1,128,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
twitter-2010,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
twitter-2010,-1,-1,2,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
twitter-2010,-1,-1,32,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
twitter-2010,-1,-1,4,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
twitter-2010,-1,-1,64,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
twitter-2010,-1,-1,8,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
uk-2005,39459925,783027125,128,1,67167130,0.030000,0.029999,59.309160,1,1,64,0,0
uk-2005,39459925,783027125,16,1,4190831,0.030000,0.030000,20.964930,1,1,64,0,0
uk-2005,39459925,783027125,2,1,1414963,0.030000,0.029996,21.130340,1,1,64,0,0
uk-2005,39459925,783027125,32,1,29047272,0.030000,0.029999,35.285770,1,1,64,0,0
uk-2005,39459925,783027125,4,1,2392785,0.030000,0.030000,20.011710,1,1,64,0,0
uk-2005,39459925,783027125,64,1,49288773,0.030000,0.029999,51.164190,1,1,64,0,0
uk-2005,39459925,783027125,8,1,3459683,0.030000,0.030000,21.519130,1,1,64,0,0
webbase-2001,118142155,854809761,128,1,14305094,0.030000,0.029999,23.072920,1,1,64,0,0
webbase-2001,118142155,854809761,16,1,10414677,0.030000,0.030000,22.294720,1,1,64,0,0
webbase-2001,118142155,854809761,2,1,2990248,0.030000,0.029692,23.387990,1,1,64,0,0
webbase-2001,118142155,854809761,32,1,11935906,0.030000,0.030000,22.582230,1,1,64,0,0
webbase-2001,118142155,854809761,4,1,5652489,0.030000,0.030000,21.319920,1,1,64,0,0
webbase-2001,118142155,854809761,64,1,13054206,0.030000,0.030000,22.898910,1,1,64,0,0
webbase-2001,118142155,854809761,8,1,8426334,0.030000,0.030000,22.652790,1,1,64,0,0
amazon,400727,2349869,128,1,337935,0.030000,0.029703,0.445660,1,1,64,0,0
amazon,400727,2349869,16,1,176499,0.030000,0.029985,0.364730,1,1,64,0,0
amazon,400727,2349869,2,1,44452,0.030000,0.029995,0.296470,1,1,64,0,0
amazon,400727,2349869,32,1,227613,0.030000,0.029945,0.360800,1,1,64,0,0
amazon,400727,2349869,4,1,94946,0.030000,0.029995,0.363550,1,1,64,0,0
amazon,400727,2349869,64,1,277891,0.030000,0.029863,0.354050,1,1,64,0,0
amazon,400727,2349869,8,1,139559,0.030000,0.029985,0.375000,1,1,64,0,0
arabic-2005,22744080,553903073,128,1,10266727,0.030000,0.029996,13.138440,1,1,64,0,0
arabic-2005,22744080,553903073,16,1,2555529,0.030000,0.030000,9.890110,1,1,64,0,0
arabic-2005,22744080,553903073,2,1,424685,0.030000,0.030000,9.219700,1,1,64,0,0
arabic-2005,22744080,553903073,32,1,2901925,0.030000,0.029999,10.307300,1,1,64,0,0
arabic-2005,22744080,553903073,4,1,1818850,0.030000,0.030000,9.943810,1,1,64,0,0
arabic-2005,22744080,553903073,64,1,5229231,0.030000,0.029999,11.669830,1,1,64,0,0
arabic-2005,22744080,553903073,8,1,1997695,0.030000,0.030000,9.883990,1,1,64,0,0
channel-500x100x100-b050,4802000,42681372,128,1,1674128,0.030000,0.029987,1.565090,1,1,64,0,0
channel-500x100x100-b050,4802000,42681372,16,1,627421,0.030000,0.029998,1.366360,1,1,64,0,0
channel-500x100x100-b050,4802000,42681372,2,1,49159,0.030000,0.026847,0.819950,1,1,64,0,0
channel-500x100x100-b050,4802000,42681372,32,1,858329,0.030000,0.029994,1.392440,1,1,64,0,0
channel-500x100x100-b050,4802000,42681372,4,1,146951,0.030000,0.024434,0.923170,1,1,64,0,0
channel-500x100x100-b050,4802000,42681372,64,1,1255918,0.030000,0.029987,1.496690,1,1,64,0,0
channel-500x100x100-b050,4802000,42681372,8,1,347001,0.030000,0.029999,1.245360,1,1,64,0,0
del26,67108864,201326543,128,1,323090,0.030000,0.029999,9.046750,1,1,64,0,0
del26,67108864,201326543,16,1,100416,0.030000,0.027975,7.838090,1,1,64,0,0
del26,67108864,201326543,2,1,16656,0.030000,0.029023,6.716570,1,1,64,0,0
del26,67108864,201326543,32,1,149489,0.030000,0.029961,8.116910,1,1,64,0,0
del26,67108864,201326543,4,1,33554,0.030000,0.029441,7.448900,1,1,64,0,0
del26,67108864,201326543,64,1,222253,0.030000,0.029933,8.261250,1,1,64,0,0
del26,67108864,201326543,8,1,58575,0.030000,0.029737,7.842070,1,1,64,0,0
enwiki-2013,4206785,91939728,128,1,40637811,0.030000,0.029970,16.230350,1,1,64,0,0
enwiki-2013,4206785,91939728,16,1,26140121,0.030000,0.029997,12.558440,1,1,64,0,0
enwiki-2013,4206785,91939728,2,1,9706969,0.030000,0.030000,8.240390,1,1,64,0,0
enwiki-2013,4206785,91939728,32,1,31216850,0.030000,0.029993,15.592290,1,1,64,0,0
enwiki-2013,4206785,91939728,4,1,16532301,0.030000,0.029999,7.668510,1,1,64,0,0
enwiki-2013,4206785,91939728,64,1,36095904,0.030000,0.029985,15.910720,1,1,64,0,0
enwiki-2013,4206785,91939728,8,1,21430721,0.030000,0.029999,10.417870,1,1,64,0,0
eu-2005,862664,16138468,128,1,3187230,0.030000,0.029970,1.522570,1,1,64,0,0
eu-2005,862664,16138468,16,1,299823,0.030000,0.029991,0.722350,1,1,64,0,0
eu-2005,862664,16138468,2,1,37461,0.030000,0.024380,0.512250,1,1,64,0,0
eu-2005,862664,16138468,32,1,876831,0.030000,0.029971,1.063650,1,1,64,0,0
eu-2005,862664,16138468,4,1,115798,0.030000,0.029995,0.609370,1,1,64,0,0
eu-2005,862664,16138468,64,1,1779050,0.030000,0.029970,1.215910,1,1,64,0,0
eu-2005,862664,16138468,8,1,178591,0.030000,0.028841,0.580580,1,1,64,0,0
hugebubbles-00010,19458087,29179764,128,1,58018,0.030000,0.029997,2.324880,1,1,64,0,0
hugebubbles-00010,19458087,29179764,16,1,16681,0.030000,0.029999,2.323970,1,1,64,0,0
hugebubbles-00010,19458087,29179764,2,1,1678,0.030000,0.029997,2.476510,1,1,64,0,0
hugebubbles-00010,19458087,29179764,32,1,25986,0.030000,0.029998,2.214500,1,1,64,0,0
hugebubbles-00010,19458087,29179764,4,1,5868,0.030000,0.029801,1.986020,1,1,64,0,0
hugebubbles-00010,19458087,29179764,64,1,38176,0.030000,0.029997,2.259520,1,1,64,0,0
hugebubbles-00010,19458087,29179764,8,1,9774,0.030000,0.029814,2.033030,1,1,64,0,0
in-2004,1382908,13591473,128,1,113759,0.030000,0.029989,0.577570,1,1,64,0,0
in-2004,1382908,13591473,16,1,20380,0.030000,0.029989,0.525210,1,1,64,0,0
in-2004,1382908,13591473,2,1,5019,0.030000,0.020075,0.420440,1,1,64,0,0
in-2004,1382908,13591473,32,1,26075,0.030000,0.029989,0.528510,1,1,64,0,0
in-2004,1382908,13591473,4,1,8172,0.030000,0.029998,0.512140,1,1,64,0,0
in-2004,1382908,13591473,64,1,36359,0.030000,0.029989,0.546120,1,1,64,0,0
in-2004,1382908,13591473,8,1,16394,0.030000,0.029995,0.499030,1,1,64,0,0
nlpkkt240,27993600,373239376,128,1,11898711,0.030000,0.030000,9.691480,1,1,64,0,0
nlpkkt240,27993600,373239376,16,1,4713028,0.030000,0.030000,8.343070,1,1,64,0,0
nlpkkt240,27993600,373239376,2,1,1069990,0.030000,0.027600,6.265830,1,1,64,0,0
nlpkkt240,27993600,373239376,32,1,6582365,0.030000,0.030000,9.478690,1,1,64,0,0
nlpkkt240,27993600,373239376,4,1,2067538,0.030000,0.027401,6.714190,1,1,64,0,0
nlpkkt240,27993600,373239376,64,1,8928854,0.030000,0.030000,10.272440,1,1,64,0,0
nlpkkt240,27993600,373239376,8,1,3125620,0.030000,0.030000,7.568960,1,1,64,0,0
packing-500x100x100-b050,2145852,17488243,128,1,600672,0.030000,0.029943,0.812730,1,1,64,0,0
packing-500x100x100-b050,2145852,17488243,16,1,204174,0.030000,0.029996,0.726270,1,1,64,0,0
packing-500x100x100-b050,2145852,17488243,2,1,20735,0.030000,0.029146,0.491300,1,1,64,0,0
packing-500x100x100-b050,2145852,17488243,32,1,314906,0.030000,0.029989,0.775910,1,1,64,0,0
packing-500x100x100-b050,2145852,17488243,4,1,31155,0.030000,0.028024,0.521850,1,1,64,0,0
packing-500x100x100-b050,2145852,17488243,64,1,430898,0.030000,0.029974,0.796290,1,1,64,0,0
packing-500x100x100-b050,2145852,17488243,8,1,120742,0.030000,0.029996,0.716360,1,1,64,0,0
rgg_n26_s0,67108864,574553645,128,1,795794,0.030000,0.029999,12.470390,1,1,64,0,0
rgg_n26_s0,67108864,574553645,16,1,247567,0.030000,0.029424,10.458980,1,1,64,0,0
rgg_n26_s0,67108864,574553645,2,1,41518,0.030000,0.015799,7.656320,1,1,64,0,0
rgg_n26_s0,67108864,574553645,32,1,381770,0.030000,0.030000,11.877370,1,1,64,0,0
rgg_n26_s0,67108864,574553645,4,1,79373,0.030000,0.029916,8.652520,1,1,64,0,0
rgg_n26_s0,67108864,574553645,64,1,544829,0.030000,0.030000,11.822640,1,1,64,0,0
rgg_n26_s0,67108864,574553645,8,1,141904,0.030000,0.029166,9.520860,1,1,64,0,0
sk-2005,-1,-1,128,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
sk-2005,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
sk-2005,-1,-1,2,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
sk-2005,-1,-1,32,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
sk-2005,-1,-1,4,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
sk-2005,-1,-1,64,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
sk-2005,-1,-1,8,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
uk-2002,18520486,261787258,128,1,2545857,0.030000,0.029995,5.794760,1,1,64,0,0
uk-2002,18520486,261787258,16,1,1703063,0.030000,0.029999,5.308860,1,1,64,0,0
uk-2002,18520486,261787258,2,1,502584,0.030000,0.030000,4.710110,1,1,64,0,0
uk-2002,18520486,261787258,32,1,1978141,0.030000,0.029998,5.425990,1,1,64,0,0
uk-2002,18520486,261787258,4,1,961361,0.030000,0.030000,4.902710,1,1,64,0,0
uk-2002,18520486,261787258,64,1,2202361,0.030000,0.029998,5.545070,1,1,64,0,0
uk-2002,18520486,261787258,8,1,1341763,0.030000,0.030000,5.163860,1,1,64,0,0
uk-2007-05,-1,-1,128,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
uk-2007-05,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
uk-2007-05,-1,-1,2,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
uk-2007-05,-1,-1,32,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
uk-2007-05,-1,-1,4,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
uk-2007-05,-1,-1,64,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
uk-2007-05,-1,-1,8,1,0,0.030000,0.000000,0.000000,1,1,64,0,1
youtube,1134890,2987623,128,1,1095218,0.030000,0.029999,1.515870,1,1,64,0,0
youtube,1134890,2987623,16,1,650840,0.030000,0.029987,1.228170,1,1,64,0,0
youtube,1134890,2987623,2,1,179486,0.030000,0.029999,0.761340,1,1,64,0,0
youtube,1134890,2987623,32,1,805863,0.030000,0.029972,1.296050,1,1,64,0,0
youtube,1134890,2987623,4,1,316668,0.030000,0.029998,0.714210,1,1,64,0,0
youtube,1134890,2987623,64,1,959342,0.030000,0.029944,1.387290,1,1,64,0,0
youtube,1134890,2987623,8,1,475329,0.030000,0.029994,1.066430,1,1,64,0,0


==> experiments/quality/ParHIP-Eco.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Timeout,Failed
com-orkut.ungraph,0,0,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
com-orkut.ungraph,3072627,234370166,128,1,54851425,0.030000,0.029990,613.269000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16,1,30623788,0.030000,0.029990,178.238000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,2,1,612499,0.030000,0.026210,138.478000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,32,1,40134079,0.030000,0.029990,219.274000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,4,1,15977081,0.030000,0.030000,149.148000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,64,1,48331115,0.030000,0.029990,304.043000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,8,1,25758630,0.030000,0.030000,165.203000,1,64,1,0,0
com-orkut.ungraph,0,0,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
com-orkut.ungraph,3072627,234370166,128,2,53956877,0.030000,0.029990,538.825000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16,2,30363364,0.030000,0.029990,177.258000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,2,2,612554,0.030000,0.026100,137.637000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,32,2,38455587,0.030000,0.031920,214.423000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,4,2,16938778,0.030000,0.030000,150.204000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,64,2,46678214,0.030000,0.030850,295.493000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,8,2,24084704,0.030000,0.030000,161.406000,1,64,1,0,0
com-orkut.ungraph,0,0,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
com-orkut.ungraph,3072627,234370166,128,3,53814262,0.030000,0.035740,548.523000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16,3,30130518,0.030000,0.029990,180.025000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,2,3,974668,0.030000,0.030000,138.772000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,32,3,38245074,0.030000,0.030370,218.828000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,4,3,16315345,0.030000,0.030350,151.525000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,64,3,47061843,0.030000,0.032720,302.913000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,8,3,23724955,0.030000,0.030000,160.058000,1,64,1,0,0
com-orkut.ungraph,0,0,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
com-orkut.ungraph,3072627,234370166,128,4,54095076,0.030000,0.031370,570.792000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16,4,29282699,0.030000,0.029990,175.233000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,2,4,823999,0.030000,0.030000,138.058000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,32,4,39428806,0.030000,0.029990,212.215000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,4,4,16156287,0.030000,0.030000,148.590000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,64,4,46775533,0.030000,0.029990,292.041000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,8,4,24183197,0.030000,0.030000,158.793000,1,64,1,0,0
com-orkut.ungraph,0,0,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
com-orkut.ungraph,3072627,234370166,128,5,53701357,0.030000,0.030040,520.446000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16,5,30575683,0.030000,0.029990,175.611000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,2,5,864396,0.030000,0.030000,137.064000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,32,5,40325804,0.030000,0.029990,217.208000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,4,5,16877773,0.030000,0.030000,150.469000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,64,5,47608281,0.030000,0.045220,294.438000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,8,5,23532906,0.030000,0.030000,157.907000,1,64,1,0,0
del26_3d,0,0,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26_3d,67108864,1042545824,128,1,12258684,0.030000,0.030010,97.991400,1,64,1,0,0
del26_3d,67108864,1042545824,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26_3d,67108864,1042545824,16384,1,55731558,0.030000,0.030030,1030.290000,1,64,1,0,0
del26_3d,67108864,1042545824,16,1,6057603,0.030000,0.029940,92.027800,1,64,1,0,0
del26_3d,67108864,1042545824,2048,1,29275608,0.030000,0.030060,189.608000,1,64,1,0,0
del26_3d,67108864,1042545824,2,1,1756392,0.030000,0.019640,91.302700,1,64,1,0,0
del26_3d,67108864,1042545824,32,1,7762453,0.030000,0.030000,92.907800,1,64,1,0,0
del26_3d,67108864,1042545824,4,1,3261246,0.030000,0.023600,91.494400,1,64,1,0,0
del26_3d,67108864,1042545824,64,1,9714708,0.030000,0.030000,94.507000,1,64,1,0,0
del26_3d,67108864,1042545824,8,1,4653319,0.030000,0.030000,91.608500,1,64,1,0,0
del26_3d,0,0,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26_3d,67108864,1042545824,128,2,12208872,0.030000,0.030000,97.398700,1,64,1,0,0
del26_3d,67108864,1042545824,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26_3d,67108864,1042545824,16384,2,55727022,0.030000,0.030270,917.851000,1,64,1,0,0
del26_3d,67108864,1042545824,16,2,6033806,0.030000,0.029250,92.040900,1,64,1,0,0
del26_3d,67108864,1042545824,2048,2,29318792,0.030000,0.030030,179.614000,1,64,1,0,0
del26_3d,67108864,1042545824,2,2,1753301,0.030000,0.020230,91.291500,1,64,1,0,0
del26_3d,67108864,1042545824,32,2,7648666,0.030000,0.030000,93.003100,1,64,1,0,0
del26_3d,67108864,1042545824,4,2,3224316,0.030000,0.027010,91.404400,1,64,1,0,0
del26_3d,67108864,1042545824,64,2,9611354,0.030000,0.030000,94.381700,1,64,1,0,0
del26_3d,67108864,1042545824,8,2,4667726,0.030000,0.029960,91.628000,1,64,1,0,0
del26_3d,0,0,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26_3d,67108864,1042545824,128,3,12316589,0.030000,0.030010,97.565100,1,64,1,0,0
del26_3d,67108864,1042545824,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26_3d,67108864,1042545824,16384,3,55694048,0.030000,0.030270,917.765000,1,64,1,0,0
del26_3d,67108864,1042545824,16,3,6057043,0.030000,0.029990,92.028400,1,64,1,0,0
del26_3d,67108864,1042545824,2048,3,29229092,0.030000,0.030090,180.107000,1,64,1,0,0
del26_3d,67108864,1042545824,2,3,1717001,0.030000,0.006380,91.201000,1,64,1,0,0
del26_3d,67108864,1042545824,32,3,7614045,0.030000,0.030000,92.902400,1,64,1,0,0
del26_3d,67108864,1042545824,4,3,3252332,0.030000,0.029550,91.337800,1,64,1,0,0
del26_3d,67108864,1042545824,64,3,9667451,0.030000,0.030000,94.348500,1,64,1,0,0
del26_3d,67108864,1042545824,8,3,4712860,0.030000,0.029630,91.636100,1,64,1,0,0
del26_3d,0,0,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26_3d,67108864,1042545824,128,4,12197508,0.030000,0.030000,97.371700,1,64,1,0,0
del26_3d,67108864,1042545824,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26_3d,67108864,1042545824,16384,4,55674831,0.030000,0.030030,918.372000,1,64,1,0,0
del26_3d,67108864,1042545824,16,4,6025309,0.030000,0.030000,92.068700,1,64,1,0,0
del26_3d,67108864,1042545824,2048,4,29266016,0.030000,0.030030,177.071000,1,64,1,0,0
del26_3d,67108864,1042545824,2,4,1707784,0.030000,0.012450,91.201100,1,64,1,0,0
del26_3d,67108864,1042545824,32,4,7696947,0.030000,0.030000,92.868300,1,64,1,0,0
del26_3d,67108864,1042545824,4,4,3233015,0.030000,0.024580,91.392700,1,64,1,0,0
del26_3d,67108864,1042545824,64,4,9613000,0.030000,0.030000,94.302900,1,64,1,0,0
del26_3d,67108864,1042545824,8,4,4673742,0.030000,0.028980,91.587000,1,64,1,0,0
del26_3d,0,0,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26_3d,67108864,1042545824,128,5,12131634,0.030000,0.030000,97.313300,1,64,1,0,0
del26_3d,67108864,1042545824,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26_3d,67108864,1042545824,16384,5,55648699,0.030000,0.030030,877.352000,1,64,1,0,0
del26_3d,67108864,1042545824,16,5,6035015,0.030000,0.029920,91.994000,1,64,1,0,0
del26_3d,67108864,1042545824,2048,5,29311990,0.030000,0.030060,176.465000,1,64,1,0,0
del26_3d,67108864,1042545824,2,5,1751940,0.030000,0.008330,91.219900,1,64,1,0,0
del26_3d,67108864,1042545824,32,5,7649709,0.030000,0.030000,92.832300,1,64,1,0,0
del26_3d,67108864,1042545824,4,5,3256304,0.030000,0.028370,91.402300,1,64,1,0,0
del26_3d,67108864,1042545824,64,5,9654100,0.030000,0.030000,94.282700,1,64,1,0,0
del26_3d,67108864,1042545824,8,5,4694881,0.030000,0.029360,91.572800,1,64,1,0,0
del27_3d,0,0,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,128,1,19483270,0.030000,0.030000,164.355000,1,64,1,0,0
del27_3d,134217728,2085147648,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,16384,1,90224229,0.030000,0.030150,1365.980000,1,64,1,0,0
del27_3d,134217728,2085147648,16,1,9617154,0.030000,0.029980,156.226000,1,64,1,0,0
del27_3d,134217728,2085147648,2048,1,47144374,0.030000,0.030040,287.014000,1,64,1,0,0
del27_3d,134217728,2085147648,2,1,2758943,0.030000,0.029890,155.106000,1,64,1,0,0
del27_3d,134217728,2085147648,32,1,12255390,0.030000,0.030000,157.567000,1,64,1,0,0
del27_3d,134217728,2085147648,4,1,5186118,0.030000,0.029780,155.264000,1,64,1,0,0
del27_3d,134217728,2085147648,64,1,15321251,0.030000,0.030000,159.766000,1,64,1,0,0
del27_3d,134217728,2085147648,8,1,7576954,0.030000,0.029360,155.585000,1,64,1,0,0
del27_3d,0,0,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,128,2,19351105,0.030000,0.030000,164.021000,1,64,1,0,0
del27_3d,134217728,2085147648,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,16384,2,90282588,0.030000,0.030150,1253.570000,1,64,1,0,0
del27_3d,134217728,2085147648,16,2,9667471,0.030000,0.029740,156.401000,1,64,1,0,0
del27_3d,134217728,2085147648,2048,2,47146772,0.030000,0.030080,278.275000,1,64,1,0,0
del27_3d,134217728,2085147648,2,2,2750805,0.030000,0.026710,154.919000,1,64,1,0,0
del27_3d,134217728,2085147648,32,2,12349924,0.030000,0.030000,157.413000,1,64,1,0,0
del27_3d,134217728,2085147648,4,2,5254118,0.030000,0.029770,155.300000,1,64,1,0,0
del27_3d,134217728,2085147648,64,2,15473939,0.030000,0.029990,159.934000,1,64,1,0,0
del27_3d,134217728,2085147648,8,2,7402260,0.030000,0.029870,155.753000,1,64,1,0,0
del27_3d,0,0,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,128,3,19500584,0.030000,0.030000,164.212000,1,64,1,0,0
del27_3d,134217728,2085147648,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,16384,3,90196176,0.030000,0.030270,1262.630000,1,64,1,0,0
del27_3d,134217728,2085147648,16,3,9695662,0.030000,0.030000,156.219000,1,64,1,0,0
del27_3d,134217728,2085147648,2048,3,47126438,0.030000,0.030060,277.108000,1,64,1,0,0
del27_3d,134217728,2085147648,2,3,2772214,0.030000,0.020410,155.286000,1,64,1,0,0
del27_3d,134217728,2085147648,32,3,12251729,0.030000,0.029990,157.432000,1,64,1,0,0
del27_3d,134217728,2085147648,4,3,5369897,0.030000,0.029540,155.487000,1,64,1,0,0
del27_3d,134217728,2085147648,64,3,15460225,0.030000,0.030000,159.712000,1,64,1,0,0
del27_3d,134217728,2085147648,8,3,7494960,0.030000,0.029930,155.642000,1,64,1,0,0
del27_3d,0,0,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,128,4,19619845,0.030000,0.030000,163.958000,1,64,1,0,0
del27_3d,134217728,2085147648,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,16384,4,90155054,0.030000,0.030150,1216.190000,1,64,1,0,0
del27_3d,134217728,2085147648,16,4,9709510,0.030000,0.029970,156.387000,1,64,1,0,0
del27_3d,134217728,2085147648,2048,4,47085716,0.030000,0.030060,273.752000,1,64,1,0,0
del27_3d,134217728,2085147648,2,4,2801557,0.030000,0.028820,155.157000,1,64,1,0,0
del27_3d,134217728,2085147648,32,4,12166021,0.030000,0.029990,157.502000,1,64,1,0,0
del27_3d,134217728,2085147648,4,4,5189676,0.030000,0.029390,155.459000,1,64,1,0,0
del27_3d,134217728,2085147648,64,4,15350287,0.030000,0.030000,159.707000,1,64,1,0,0
del27_3d,134217728,2085147648,8,4,7442116,0.030000,0.029030,155.675000,1,64,1,0,0
del27_3d,0,0,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,128,5,19498175,0.030000,0.030000,164.140000,1,64,1,0,0
del27_3d,134217728,2085147648,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,16384,5,90183959,0.030000,0.030150,1211.740000,1,64,1,0,0
del27_3d,134217728,2085147648,16,5,9656226,0.030000,0.029790,156.282000,1,64,1,0,0
del27_3d,134217728,2085147648,2048,5,47114188,0.030000,0.030060,273.173000,1,64,1,0,0
del27_3d,134217728,2085147648,2,5,2770471,0.030000,0.029720,155.333000,1,64,1,0,0
del27_3d,134217728,2085147648,32,5,12152326,0.030000,0.030000,157.514000,1,64,1,0,0
del27_3d,134217728,2085147648,4,5,5239934,0.030000,0.023680,155.302000,1,64,1,0,0
del27_3d,134217728,2085147648,64,5,15396418,0.030000,0.030000,159.772000,1,64,1,0,0
del27_3d,134217728,2085147648,8,5,7511692,0.030000,0.029970,155.722000,1,64,1,0,0
del27,0,0,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27,134217728,606413354,128,1,306241,0.030000,0.030000,115.009000,1,64,1,0,0
del27,134217728,606413354,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27,134217728,606413354,16384,1,3430992,0.030000,0.071170,1070.690000,1,64,1,0,0
del27,134217728,606413354,16,1,102826,0.030000,0.029920,107.962000,1,64,1,0,0
del27,134217728,606413354,2048,1,1241715,0.030000,0.030010,216.272000,1,64,1,0,0
del27,134217728,606413354,2,1,26705,0.030000,0.022460,106.880000,1,64,1,0,0
del27,134217728,606413354,32,1,147277,0.030000,0.029980,108.793000,1,64,1,0,0
del27,134217728,606413354,4,1,50561,0.030000,0.025790,107.256000,1,64,1,0,0
del27,134217728,606413354,64,1,211548,0.030000,0.029900,109.973000,1,64,1,0,0
del27,134217728,606413354,8,1,73055,0.030000,0.027590,107.488000,1,64,1,0,0
del27,0,0,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27,134217728,606413354,128,2,303776,0.030000,0.029740,114.689000,1,64,1,0,0
del27,134217728,606413354,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27,134217728,606413354,16384,2,3462540,0.030000,0.084590,1026.310000,1,64,1,0,0
del27,134217728,606413354,16,2,104944,0.030000,0.029930,107.808000,1,64,1,0,0
del27,134217728,606413354,2048,2,1240156,0.030000,0.030000,210.298000,1,64,1,0,0
del27,134217728,606413354,2,2,26999,0.030000,0.027200,107.068000,1,64,1,0,0
del27,134217728,606413354,32,2,149554,0.030000,0.029830,108.327000,1,64,1,0,0
del27,134217728,606413354,4,2,50572,0.030000,0.026210,107.278000,1,64,1,0,0
del27,134217728,606413354,64,2,216590,0.030000,0.030000,110.034000,1,64,1,0,0
del27,134217728,606413354,8,2,74334,0.030000,0.029900,107.475000,1,64,1,0,0
del27,134217728,606413354,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27,134217728,606413354,128,3,303024,0.030000,0.029680,114.819000,1,64,1,0,0
del27,134217728,606413354,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27,134217728,606413354,16384,3,3457519,0.030000,0.084590,1016.370000,1,64,1,0,0
del27,134217728,606413354,16,3,103496,0.030000,0.029660,107.939000,1,64,1,0,0
del27,134217728,606413354,2048,3,1244253,0.030000,0.044860,209.951000,1,64,1,0,0
del27,134217728,606413354,2,3,26963,0.030000,0.020880,107.128000,1,64,1,0,0
del27,134217728,606413354,32,3,147386,0.030000,0.029140,108.662000,1,64,1,0,0
del27,134217728,606413354,4,3,51082,0.030000,0.024110,107.236000,1,64,1,0,0
del27,134217728,606413354,64,3,210608,0.030000,0.029900,110.080000,1,64,1,0,0
del27,134217728,606413354,8,3,74179,0.030000,0.029720,107.574000,1,64,1,0,0
del27,134217728,606413354,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27,134217728,606413354,128,4,303247,0.030000,0.029980,114.833000,1,64,1,0,0
del27,134217728,606413354,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27,134217728,606413354,16384,4,3431429,0.030000,0.073120,1007.170000,1,64,1,0,0
del27,134217728,606413354,16,4,103638,0.030000,0.029770,107.889000,1,64,1,0,0
del27,134217728,606413354,2048,4,1237284,0.030000,0.030000,208.666000,1,64,1,0,0
del27,134217728,606413354,2,4,27123,0.030000,0.023770,107.029000,1,64,1,0,0
del27,134217728,606413354,32,4,149683,0.030000,0.029710,108.642000,1,64,1,0,0
del27,134217728,606413354,4,4,51270,0.030000,0.027600,107.169000,1,64,1,0,0
del27,134217728,606413354,64,4,213985,0.030000,0.029980,110.027000,1,64,1,0,0
del27,134217728,606413354,8,4,73307,0.030000,0.029800,107.492000,1,64,1,0,0
del27,134217728,606413354,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27,134217728,606413354,128,5,304438,0.030000,0.030000,114.993000,1,64,1,0,0
del27,134217728,606413354,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27,134217728,606413354,16384,5,3479731,0.030000,0.095340,1003.430000,1,64,1,0,0
del27,134217728,606413354,16,5,103045,0.030000,0.029920,107.881000,1,64,1,0,0
del27,134217728,606413354,2048,5,1238898,0.030000,0.030000,209.299000,1,64,1,0,0
del27,134217728,606413354,2,5,27253,0.030000,0.029900,107.203000,1,64,1,0,0
del27,134217728,606413354,32,5,150253,0.030000,0.029970,108.675000,1,64,1,0,0
del27,134217728,606413354,4,5,50300,0.030000,0.026350,107.352000,1,64,1,0,0
del27,134217728,606413354,64,5,210152,0.030000,0.029960,110.206000,1,64,1,0,0
del27,134217728,606413354,8,5,73940,0.030000,0.026820,107.567000,1,64,1,0,0
enwiki-2018,5616717,234488590,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,128,1,54751627,0.030000,0.030670,420.624000,1,64,1,0,0
enwiki-2018,5616717,234488590,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16,1,35269226,0.030000,0.030000,123.929000,1,64,1,0,0
enwiki-2018,5616717,234488590,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,2,1,12630083,0.030000,0.030000,113.549000,1,64,1,0,0
enwiki-2018,5616717,234488590,32,1,41878589,0.030000,0.030000,143.076000,1,64,1,0,0
enwiki-2018,5616717,234488590,4,1,21663874,0.030000,0.030000,115.660000,1,64,1,0,0
enwiki-2018,5616717,234488590,64,1,49480200,0.030000,0.029990,188.376000,1,64,1,0,0
enwiki-2018,5616717,234488590,8,1,28832291,0.030000,0.030000,117.362000,1,64,1,0,0
enwiki-2018,5616717,234488590,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,128,2,54848811,0.030000,0.030010,282.306000,1,64,1,0,0
enwiki-2018,5616717,234488590,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16,2,34126570,0.030000,0.030000,122.626000,1,64,1,0,0
enwiki-2018,5616717,234488590,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,2,2,15647792,0.030000,0.030000,118.251000,1,64,1,0,0
enwiki-2018,5616717,234488590,32,2,40955726,0.030000,0.030000,138.365000,1,64,1,0,0
enwiki-2018,5616717,234488590,4,2,21812656,0.030000,0.030000,115.461000,1,64,1,0,0
enwiki-2018,5616717,234488590,64,2,48153490,0.030000,0.030000,168.629000,1,64,1,0,0
enwiki-2018,5616717,234488590,8,2,28849882,0.030000,0.030000,117.738000,1,64,1,0,0
enwiki-2018,5616717,234488590,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,128,3,54805127,0.030000,0.029990,250.613000,1,64,1,0,0
enwiki-2018,5616717,234488590,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16,3,34158073,0.030000,0.030000,122.646000,1,64,1,0,0
enwiki-2018,5616717,234488590,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,2,3,12226517,0.030000,0.030000,114.160000,1,64,1,0,0
enwiki-2018,5616717,234488590,32,3,42253105,0.030000,0.030000,138.856000,1,64,1,0,0
enwiki-2018,5616717,234488590,4,3,21693469,0.030000,0.030000,115.395000,1,64,1,0,0
enwiki-2018,5616717,234488590,64,3,48761560,0.030000,0.030000,163.056000,1,64,1,0,0
enwiki-2018,5616717,234488590,8,3,29544387,0.030000,0.030000,117.844000,1,64,1,0,0
enwiki-2018,5616717,234488590,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,128,4,55005260,0.030000,0.031080,289.542000,1,64,1,0,0
enwiki-2018,5616717,234488590,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16,4,35140245,0.030000,0.030000,122.327000,1,64,1,0,0
enwiki-2018,5616717,234488590,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,2,4,12558185,0.030000,0.028680,113.684000,1,64,1,0,0
enwiki-2018,5616717,234488590,32,4,42187810,0.030000,0.030680,136.492000,1,64,1,0,0
enwiki-2018,5616717,234488590,4,4,21597582,0.030000,0.030000,116.788000,1,64,1,0,0
enwiki-2018,5616717,234488590,64,4,49398270,0.030000,0.030530,166.918000,1,64,1,0,0
enwiki-2018,5616717,234488590,8,4,29613058,0.030000,0.029730,118.394000,1,64,1,0,0
enwiki-2018,5616717,234488590,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,128,5,54050152,0.030000,0.030970,282.135000,1,64,1,0,0
enwiki-2018,5616717,234488590,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16,5,33923776,0.030000,0.030000,121.991000,1,64,1,0,0
enwiki-2018,5616717,234488590,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,2,5,13798376,0.030000,0.030000,115.128000,1,64,1,0,0
enwiki-2018,5616717,234488590,32,5,41994473,0.030000,0.030000,139.730000,1,64,1,0,0
enwiki-2018,5616717,234488590,4,5,22141963,0.030000,0.026780,115.603000,1,64,1,0,0
enwiki-2018,5616717,234488590,64,5,48528822,0.030000,0.029990,162.100000,1,64,1,0,0
enwiki-2018,5616717,234488590,8,5,28921366,0.030000,0.030000,117.135000,1,64,1,0,0
europe.osm,50912018,108109320,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,128,1,5758,0.030000,0.029480,79.929200,1,64,1,0,0
europe.osm,50912018,108109320,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,16384,1,156832,0.030000,0.112290,643.902000,1,64,1,0,0
europe.osm,50912018,108109320,16,1,1183,0.030000,0.028740,76.381500,1,64,1,0,0
europe.osm,50912018,108109320,2048,1,39607,0.030000,0.044050,137.556000,1,64,1,0,0
europe.osm,50912018,108109320,2,1,160,0.030000,0.029760,75.547700,1,64,1,0,0
europe.osm,50912018,108109320,32,1,1872,0.030000,0.027720,77.030200,1,64,1,0,0
europe.osm,50912018,108109320,4,1,349,0.030000,0.027160,75.863200,1,64,1,0,0
europe.osm,50912018,108109320,64,1,3416,0.030000,0.029620,77.899700,1,64,1,0,0
europe.osm,50912018,108109320,8,1,650,0.030000,0.029870,76.146800,1,64,1,0,0
europe.osm,50912018,108109320,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,128,2,5834,0.030000,0.029930,80.092500,1,64,1,0,0
europe.osm,50912018,108109320,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,16384,2,153200,0.030000,0.085590,597.641000,1,64,1,0,0
europe.osm,50912018,108109320,16,2,1203,0.030000,0.029970,76.492200,1,64,1,0,0
europe.osm,50912018,108109320,2048,2,39396,0.030000,0.081740,136.179000,1,64,1,0,0
europe.osm,50912018,108109320,2,2,176,0.030000,0.024900,75.437800,1,64,1,0,0
europe.osm,50912018,108109320,32,2,1891,0.030000,0.029530,77.103700,1,64,1,0,0
europe.osm,50912018,108109320,4,2,381,0.030000,0.029080,75.885400,1,64,1,0,0
europe.osm,50912018,108109320,64,2,3327,0.030000,0.029990,77.868100,1,64,1,0,0
europe.osm,50912018,108109320,8,2,704,0.030000,0.029350,76.145800,1,64,1,0,0
europe.osm,50912018,108109320,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,128,3,5777,0.030000,0.029980,80.040200,1,64,1,0,0
europe.osm,50912018,108109320,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,16384,3,154301,0.030000,0.117760,602.950000,1,64,1,0,0
europe.osm,50912018,108109320,16,3,1130,0.030000,0.029520,76.496500,1,64,1,0,0
europe.osm,50912018,108109320,2048,3,39790,0.030000,0.031580,135.607000,1,64,1,0,0
europe.osm,50912018,108109320,2,3,150,0.030000,0.008460,75.496300,1,64,1,0,0
europe.osm,50912018,108109320,32,3,1876,0.030000,0.029910,77.143000,1,64,1,0,0
europe.osm,50912018,108109320,4,3,339,0.030000,0.029200,75.872000,1,64,1,0,0
europe.osm,50912018,108109320,64,3,3244,0.030000,0.029950,77.902000,1,64,1,0,0
europe.osm,50912018,108109320,8,3,593,0.030000,0.021520,76.205100,1,64,1,0,0
europe.osm,50912018,108109320,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,128,4,5753,0.030000,0.029980,79.933900,1,64,1,0,0
europe.osm,50912018,108109320,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,16384,4,153776,0.030000,0.129670,583.206000,1,64,1,0,0
europe.osm,50912018,108109320,16,4,1134,0.030000,0.029650,76.573300,1,64,1,0,0
europe.osm,50912018,108109320,2048,4,39422,0.030000,0.060020,135.067000,1,64,1,0,0
europe.osm,50912018,108109320,2,4,165,0.030000,0.027270,75.573700,1,64,1,0,0
europe.osm,50912018,108109320,32,4,1839,0.030000,0.027280,77.032600,1,64,1,0,0
europe.osm,50912018,108109320,4,4,371,0.030000,0.028080,75.871100,1,64,1,0,0
europe.osm,50912018,108109320,64,4,3273,0.030000,0.029770,77.925600,1,64,1,0,0
europe.osm,50912018,108109320,8,4,636,0.030000,0.026490,76.155300,1,64,1,0,0
europe.osm,50912018,108109320,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,128,5,5790,0.030000,0.029900,80.043000,1,64,1,0,0
europe.osm,50912018,108109320,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,16384,5,152686,0.030000,0.125800,590.996000,1,64,1,0,0
europe.osm,50912018,108109320,16,5,1099,0.030000,0.029830,76.562800,1,64,1,0,0
europe.osm,50912018,108109320,2048,5,39330,0.030000,0.051730,135.107000,1,64,1,0,0
europe.osm,50912018,108109320,2,5,153,0.030000,0.013830,75.471000,1,64,1,0,0
europe.osm,50912018,108109320,32,5,1926,0.030000,0.028130,77.066600,1,64,1,0,0
europe.osm,50912018,108109320,4,5,376,0.030000,0.014820,75.846200,1,64,1,0,0
europe.osm,50912018,108109320,64,5,3362,0.030000,0.029840,77.827600,1,64,1,0,0
europe.osm,50912018,108109320,8,5,630,0.030000,0.026390,76.199200,1,64,1,0,0
it-2004,41291594,2054949894,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,128,1,24487347,0.030000,0.029990,316.840000,1,64,1,0,0
it-2004,41291594,2054949894,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,16384,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
it-2004,41291594,2054949894,16,1,3420145,0.030000,0.029990,210.637000,1,64,1,0,0
it-2004,41291594,2054949894,2048,1,55705671,0.030000,0.030010,908.244000,1,64,1,0,0
it-2004,41291594,2054949894,2,1,1141947,0.030000,0.030000,188.004000,1,64,1,0,0
it-2004,41291594,2054949894,32,1,7407747,0.030000,0.029990,226.420000,1,64,1,0,0
it-2004,41291594,2054949894,4,1,2023524,0.030000,0.029990,193.644000,1,64,1,0,0
it-2004,41291594,2054949894,64,1,18476566,0.030000,0.029990,250.100000,1,64,1,0,0
it-2004,41291594,2054949894,8,1,2636757,0.030000,0.029900,201.650000,1,64,1,0,0
it-2004,41291594,2054949894,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,128,2,24273740,0.030000,0.030000,307.125000,1,64,1,0,0
it-2004,41291594,2054949894,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,16384,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
it-2004,41291594,2054949894,16,2,3232364,0.030000,0.030000,206.547000,1,64,1,0,0
it-2004,41291594,2054949894,2048,2,55186331,0.030000,0.079850,931.965000,1,64,1,0,0
it-2004,41291594,2054949894,2,2,1156177,0.030000,0.030000,188.032000,1,64,1,0,0
it-2004,41291594,2054949894,32,2,7637989,0.030000,0.030000,225.369000,1,64,1,0,0
it-2004,41291594,2054949894,4,2,2163849,0.030000,0.030000,194.105000,1,64,1,0,0
it-2004,41291594,2054949894,64,2,18154441,0.030000,0.030000,260.620000,1,64,1,0,0
it-2004,41291594,2054949894,8,2,2709409,0.030000,0.030000,200.466000,1,64,1,0,0
it-2004,41291594,2054949894,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,128,3,24204821,0.030000,0.029990,296.415000,1,64,1,0,0
it-2004,41291594,2054949894,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,16384,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
it-2004,41291594,2054949894,16,3,3270226,0.030000,0.029990,212.307000,1,64,1,0,0
it-2004,41291594,2054949894,2048,3,55431604,0.030000,0.030010,995.717000,1,64,1,0,0
it-2004,41291594,2054949894,2,3,1128151,0.030000,0.030000,188.162000,1,64,1,0,0
it-2004,41291594,2054949894,32,3,7772904,0.030000,0.030000,222.142000,1,64,1,0,0
it-2004,41291594,2054949894,4,3,2159124,0.030000,0.029990,195.423000,1,64,1,0,0
it-2004,41291594,2054949894,64,3,18930034,0.030000,0.030000,277.760000,1,64,1,0,0
it-2004,41291594,2054949894,8,3,2812304,0.030000,0.029980,201.907000,1,64,1,0,0
it-2004,41291594,2054949894,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,128,4,24209021,0.030000,0.030000,314.689000,1,64,1,0,0
it-2004,41291594,2054949894,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,16384,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
it-2004,41291594,2054949894,16,4,3366248,0.030000,0.029990,209.516000,1,64,1,0,0
it-2004,41291594,2054949894,2048,4,55680495,0.030000,0.030010,962.717000,1,64,1,0,0
it-2004,41291594,2054949894,2,4,1103560,0.030000,0.030000,187.239000,1,64,1,0,0
it-2004,41291594,2054949894,32,4,7779228,0.030000,0.030000,227.701000,1,64,1,0,0
it-2004,41291594,2054949894,4,4,2126213,0.030000,0.029990,195.495000,1,64,1,0,0
it-2004,41291594,2054949894,64,4,18531006,0.030000,0.030000,280.385000,1,64,1,0,0
it-2004,41291594,2054949894,8,4,2662628,0.030000,0.029990,201.823000,1,64,1,0,0
it-2004,41291594,2054949894,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,128,5,24443935,0.030000,0.030000,309.611000,1,64,1,0,0
it-2004,41291594,2054949894,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,16384,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
it-2004,41291594,2054949894,16,5,3335700,0.030000,0.029990,209.129000,1,64,1,0,0
it-2004,41291594,2054949894,2048,5,55528802,0.030000,0.030010,956.454000,1,64,1,0,0
it-2004,41291594,2054949894,2,5,1067848,0.030000,0.029990,187.236000,1,64,1,0,0
it-2004,41291594,2054949894,32,5,7546751,0.030000,0.030000,222.480000,1,64,1,0,0
it-2004,41291594,2054949894,4,5,2158091,0.030000,0.029990,192.534000,1,64,1,0,0
it-2004,41291594,2054949894,64,5,18898549,0.030000,0.030000,309.596000,1,64,1,0,0
it-2004,41291594,2054949894,8,5,2808600,0.030000,0.030000,201.783000,1,64,1,0,0
kmer_A2a,170372459,359883478,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_A2a,170372459,359883478,128,1,4203467,0.030000,0.030000,2617.380000,1,64,1,0,0
kmer_A2a,170372459,359883478,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16384,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16,1,3385039,0.030000,0.030000,1899.290000,1,64,1,0,0
kmer_A2a,170372459,359883478,2048,1,4828924,0.030000,0.029990,2188.150000,1,64,1,0,0
kmer_A2a,170372459,359883478,2,1,1187037,0.030000,0.030000,1001.680000,1,64,1,0,0
kmer_A2a,170372459,359883478,32,1,3722101,0.030000,0.030000,2178.780000,1,64,1,0,0
kmer_A2a,170372459,359883478,4,1,2066180,0.030000,0.030000,1233.680000,1,64,1,0,0
kmer_A2a,170372459,359883478,64,1,4000589,0.030000,0.030000,2810.680000,1,64,1,0,0
kmer_A2a,170372459,359883478,8,1,2837174,0.030000,0.030000,1503.340000,1,64,1,0,0
kmer_A2a,170372459,359883478,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_A2a,170372459,359883478,128,2,4204777,0.030000,0.030000,2649.080000,1,64,1,0,0
kmer_A2a,170372459,359883478,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16384,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16,2,3389047,0.030000,0.030000,1857.130000,1,64,1,0,0
kmer_A2a,170372459,359883478,2048,2,4823827,0.030000,0.029990,2200.950000,1,64,1,0,0
kmer_A2a,170372459,359883478,2,2,1178981,0.030000,0.029030,964.410000,1,64,1,0,0
kmer_A2a,170372459,359883478,32,2,3771964,0.030000,0.030000,2132.470000,1,64,1,0,0
kmer_A2a,170372459,359883478,4,2,2048267,0.030000,0.030000,1276.260000,1,64,1,0,0
kmer_A2a,170372459,359883478,64,2,3991130,0.030000,0.030000,3074.270000,1,64,1,0,0
kmer_A2a,170372459,359883478,8,2,2876225,0.030000,0.030000,1555.120000,1,64,1,0,0
kmer_A2a,170372459,359883478,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_A2a,170372459,359883478,128,3,4205555,0.030000,0.030000,2662.730000,1,64,1,0,0
kmer_A2a,170372459,359883478,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16384,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16,3,3405714,0.030000,0.030000,1838.210000,1,64,1,0,0
kmer_A2a,170372459,359883478,2048,3,4826732,0.030000,0.029990,2211.370000,1,64,1,0,0
kmer_A2a,170372459,359883478,2,3,1184791,0.030000,0.030000,975.544000,1,64,1,0,0
kmer_A2a,170372459,359883478,32,3,3719736,0.030000,0.030000,2219.440000,1,64,1,0,0
kmer_A2a,170372459,359883478,4,3,2074822,0.030000,0.030000,1248.090000,1,64,1,0,0
kmer_A2a,170372459,359883478,64,3,3999031,0.030000,0.029990,2961.510000,1,64,1,0,0
kmer_A2a,170372459,359883478,8,3,2795041,0.030000,0.030000,1561.500000,1,64,1,0,0
kmer_A2a,170372459,359883478,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_A2a,170372459,359883478,128,4,4211097,0.030000,0.029980,2617.670000,1,64,1,0,0
kmer_A2a,170372459,359883478,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16384,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16,4,3385244,0.030000,0.030000,1842.500000,1,64,1,0,0
kmer_A2a,170372459,359883478,2048,4,4825557,0.030000,0.029990,2192.050000,1,64,1,0,0
kmer_A2a,170372459,359883478,2,4,1171778,0.030000,0.030000,965.739000,1,64,1,0,0
kmer_A2a,170372459,359883478,32,4,3720869,0.030000,0.030000,2206.390000,1,64,1,0,0
kmer_A2a,170372459,359883478,4,4,2081401,0.030000,0.030000,1304.430000,1,64,1,0,0
kmer_A2a,170372459,359883478,64,4,4017664,0.030000,0.030000,2933.740000,1,64,1,0,0
kmer_A2a,170372459,359883478,8,4,2900303,0.030000,0.030000,1579.320000,1,64,1,0,0
kmer_A2a,170372459,359883478,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_A2a,170372459,359883478,128,5,4209833,0.030000,0.030000,2710.010000,1,64,1,0,0
kmer_A2a,170372459,359883478,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16384,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16,5,3380364,0.030000,0.030000,1877.410000,1,64,1,0,0
kmer_A2a,170372459,359883478,2048,5,4828917,0.030000,0.029990,2260.350000,1,64,1,0,0
kmer_A2a,170372459,359883478,2,5,1182722,0.030000,0.030000,999.483000,1,64,1,0,0
kmer_A2a,170372459,359883478,32,5,3729937,0.030000,0.030000,2197.680000,1,64,1,0,0
kmer_A2a,170372459,359883478,4,5,2079445,0.030000,0.030000,1106.550000,1,64,1,0,0
kmer_A2a,170372459,359883478,64,5,4003929,0.030000,0.030000,3063.540000,1,64,1,0,0
kmer_A2a,170372459,359883478,8,5,2866455,0.030000,0.030000,1541.570000,1,64,1,0,0
kmer_P1a,138896082,296930692,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_P1a,138896082,296930692,128,1,3318894,0.030000,0.030000,1897.950000,1,64,1,0,0
kmer_P1a,138896082,296930692,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_P1a,138896082,296930692,16384,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_P1a,138896082,296930692,16,1,2729763,0.030000,0.030000,1415.830000,1,64,1,0,0
kmer_P1a,138896082,296930692,2048,1,3828554,0.030000,0.029980,1725.700000,1,64,1,0,0
kmer_P1a,138896082,296930692,2,1,1151615,0.030000,0.030000,846.947000,1,64,1,0,0
kmer_P1a,138896082,296930692,32,1,2957079,0.030000,0.030000,2196.690000,1,64,1,0,0
kmer_P1a,138896082,296930692,4,1,1871350,0.030000,0.030000,1172.540000,1,64,1,0,0
kmer_P1a,138896082,296930692,64,1,3134114,0.030000,0.029990,1862.970000,1,64,1,0,0
kmer_P1a,138896082,296930692,8,1,2427309,0.030000,0.030000,1299.600000,1,64,1,0,0
kmer_P1a,138896082,296930692,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_P1a,138896082,296930692,128,2,3307955,0.030000,0.030000,1922.200000,1,64,1,0,0
kmer_P1a,138896082,296930692,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_P1a,138896082,296930692,16384,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_P1a,138896082,296930692,16,2,2742836,0.030000,0.030000,1457.430000,1,64,1,0,0
kmer_P1a,138896082,296930692,2048,2,3829430,0.030000,0.029980,1670.130000,1,64,1,0,0
kmer_P1a,138896082,296930692,2,2,1135021,0.030000,0.030000,842.864000,1,64,1,0,0
kmer_P1a,138896082,296930692,32,2,2950373,0.030000,0.030000,2327.860000,1,64,1,0,0
kmer_P1a,138896082,296930692,4,2,1931403,0.030000,0.030000,1120.220000,1,64,1,0,0
kmer_P1a,138896082,296930692,64,2,3126643,0.030000,0.030000,1925.410000,1,64,1,0,0
kmer_P1a,138896082,296930692,8,2,2425270,0.030000,0.030000,1281.880000,1,64,1,0,0
kmer_P1a,138896082,296930692,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_P1a,138896082,296930692,128,3,3308065,0.030000,0.029990,1878.130000,1,64,1,0,0
kmer_P1a,138896082,296930692,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_P1a,138896082,296930692,16384,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_P1a,138896082,296930692,16,3,2729894,0.030000,0.030000,1489.690000,1,64,1,0,0
kmer_P1a,138896082,296930692,2048,3,3831810,0.030000,0.029980,1700.380000,1,64,1,0,0
kmer_P1a,138896082,296930692,2,3,1139570,0.030000,0.030000,828.607000,1,64,1,0,0
kmer_P1a,138896082,296930692,32,3,2929194,0.030000,0.030000,2231.730000,1,64,1,0,0
kmer_P1a,138896082,296930692,4,3,1895284,0.030000,0.030000,1238.180000,1,64,1,0,0
kmer_P1a,138896082,296930692,64,3,3137942,0.030000,0.030000,1909.690000,1,64,1,0,0
kmer_P1a,138896082,296930692,8,3,2431796,0.030000,0.030000,1294.340000,1,64,1,0,0
kmer_P1a,138896082,296930692,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_P1a,138896082,296930692,128,4,3314617,0.030000,0.030000,1903.840000,1,64,1,0,0
kmer_P1a,138896082,296930692,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_P1a,138896082,296930692,16384,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_P1a,138896082,296930692,16,4,2739884,0.030000,0.030000,1424.410000,1,64,1,0,0
kmer_P1a,138896082,296930692,2048,4,3832630,0.030000,0.029980,1671.550000,1,64,1,0,0
kmer_P1a,138896082,296930692,2,4,1150044,0.030000,0.030000,822.725000,1,64,1,0,0
kmer_P1a,138896082,296930692,32,4,2940936,0.030000,0.030000,2326.620000,1,64,1,0,0
kmer_P1a,138896082,296930692,4,4,1918777,0.030000,0.030000,1166.650000,1,64,1,0,0
kmer_P1a,138896082,296930692,64,4,3143522,0.030000,0.030000,1939.700000,1,64,1,0,0
kmer_P1a,138896082,296930692,8,4,2401705,0.030000,0.030000,1270.170000,1,64,1,0,0
kmer_P1a,138896082,296930692,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_P1a,138896082,296930692,128,5,3310389,0.030000,0.030000,1893.560000,1,64,1,0,0
kmer_P1a,138896082,296930692,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_P1a,138896082,296930692,16384,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_P1a,138896082,296930692,16,5,2723406,0.030000,0.029990,1420.400000,1,64,1,0,0
kmer_P1a,138896082,296930692,2048,5,3826614,0.030000,0.029980,1713.950000,1,64,1,0,0
kmer_P1a,138896082,296930692,2,5,1164048,0.030000,0.030000,854.299000,1,64,1,0,0
kmer_P1a,138896082,296930692,32,5,2928263,0.030000,0.030000,2335.630000,1,64,1,0,0
kmer_P1a,138896082,296930692,4,5,1884230,0.030000,0.030000,1181.880000,1,64,1,0,0
kmer_P1a,138896082,296930692,64,5,3139228,0.030000,0.030000,2060.520000,1,64,1,0,0
kmer_P1a,138896082,296930692,8,5,2427812,0.030000,0.030000,1310.180000,1,64,1,0,0
kmer_U1a,64678340,132787258,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,128,1,627746,0.030000,0.029970,420.408000,1,64,1,0,0
kmer_U1a,64678340,132787258,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,16384,1,818497,0.030000,0.029890,1432.670000,1,64,1,0,0
kmer_U1a,64678340,132787258,16,1,546224,0.030000,0.030000,464.623000,1,64,1,0,0
kmer_U1a,64678340,132787258,2048,1,695114,0.030000,0.029950,497.334000,1,64,1,0,0
kmer_U1a,64678340,132787258,2,1,233611,0.030000,0.030000,317.481000,1,64,1,0,0
kmer_U1a,64678340,132787258,32,1,586113,0.030000,0.029960,433.162000,1,64,1,0,0
kmer_U1a,64678340,132787258,4,1,383955,0.030000,0.029990,358.043000,1,64,1,0,0
kmer_U1a,64678340,132787258,64,1,610232,0.030000,0.029940,402.876000,1,64,1,0,0
kmer_U1a,64678340,132787258,8,1,480945,0.030000,0.029990,379.349000,1,64,1,0,0
kmer_U1a,64678340,132787258,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,128,2,628444,0.030000,0.029970,412.733000,1,64,1,0,0
kmer_U1a,64678340,132787258,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,16384,2,814780,0.030000,0.029890,1348.400000,1,64,1,0,0
kmer_U1a,64678340,132787258,16,2,545391,0.030000,0.030000,442.349000,1,64,1,0,0
kmer_U1a,64678340,132787258,2048,2,696291,0.030000,0.029950,492.817000,1,64,1,0,0
kmer_U1a,64678340,132787258,2,2,231848,0.030000,0.021060,307.991000,1,64,1,0,0
kmer_U1a,64678340,132787258,32,2,586042,0.030000,0.029920,455.045000,1,64,1,0,0
kmer_U1a,64678340,132787258,4,2,380602,0.030000,0.029990,353.985000,1,64,1,0,0
kmer_U1a,64678340,132787258,64,2,609645,0.030000,0.029970,405.713000,1,64,1,0,0
kmer_U1a,64678340,132787258,8,2,481667,0.030000,0.029990,372.390000,1,64,1,0,0
kmer_U1a,64678340,132787258,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,128,3,628932,0.030000,0.029990,421.240000,1,64,1,0,0
kmer_U1a,64678340,132787258,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,16384,3,816390,0.030000,0.029890,1359.130000,1,64,1,0,0
kmer_U1a,64678340,132787258,16,3,546123,0.030000,0.029900,474.000000,1,64,1,0,0
kmer_U1a,64678340,132787258,2048,3,697569,0.030000,0.029950,493.568000,1,64,1,0,0
kmer_U1a,64678340,132787258,2,3,235791,0.030000,0.030000,317.046000,1,64,1,0,0
kmer_U1a,64678340,132787258,32,3,586168,0.030000,0.029940,449.977000,1,64,1,0,0
kmer_U1a,64678340,132787258,4,3,388671,0.030000,0.029980,359.279000,1,64,1,0,0
kmer_U1a,64678340,132787258,64,3,609799,0.030000,0.029980,411.183000,1,64,1,0,0
kmer_U1a,64678340,132787258,8,3,482590,0.030000,0.029980,378.212000,1,64,1,0,0
kmer_U1a,64678340,132787258,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,128,4,627427,0.030000,0.029920,414.828000,1,64,1,0,0
kmer_U1a,64678340,132787258,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,16384,4,814295,0.030000,0.029890,1318.630000,1,64,1,0,0
kmer_U1a,64678340,132787258,16,4,545374,0.030000,0.029970,463.449000,1,64,1,0,0
kmer_U1a,64678340,132787258,2048,4,697348,0.030000,0.029950,490.431000,1,64,1,0,0
kmer_U1a,64678340,132787258,2,4,233096,0.030000,0.028600,307.182000,1,64,1,0,0
kmer_U1a,64678340,132787258,32,4,585384,0.030000,0.029970,445.958000,1,64,1,0,0
kmer_U1a,64678340,132787258,4,4,389106,0.030000,0.029990,367.206000,1,64,1,0,0
kmer_U1a,64678340,132787258,64,4,610210,0.030000,0.029980,404.520000,1,64,1,0,0
kmer_U1a,64678340,132787258,8,4,486408,0.030000,0.029950,388.441000,1,64,1,0,0
kmer_U1a,64678340,132787258,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,128,5,628359,0.030000,0.029960,411.185000,1,64,1,0,0
kmer_U1a,64678340,132787258,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,16384,5,815979,0.030000,0.029890,1321.370000,1,64,1,0,0
kmer_U1a,64678340,132787258,16,5,544327,0.030000,0.029930,454.368000,1,64,1,0,0
kmer_U1a,64678340,132787258,2048,5,696944,0.030000,0.029950,493.788000,1,64,1,0,0
kmer_U1a,64678340,132787258,2,5,233231,0.030000,0.026160,313.172000,1,64,1,0,0
kmer_U1a,64678340,132787258,32,5,586591,0.030000,0.029840,435.022000,1,64,1,0,0
kmer_U1a,64678340,132787258,4,5,382822,0.030000,0.029980,359.397000,1,64,1,0,0
kmer_U1a,64678340,132787258,64,5,608999,0.030000,0.029980,404.430000,1,64,1,0,0
kmer_U1a,64678340,132787258,8,5,479341,0.030000,0.029980,371.245000,1,64,1,0,0
kmer_V1r,214004392,465409664,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,128,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16384,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16,1,8476946,0.030000,0.030000,3508.110000,1,64,1,0,0
kmer_V1r,214004392,465409664,2048,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,2,1,2902725,0.030000,0.030000,2567.260000,1,64,1,0,0
kmer_V1r,214004392,465409664,32,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,4,1,5380244,0.030000,0.030000,2794.920000,1,64,1,0,0
kmer_V1r,214004392,465409664,64,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,8,1,7131885,0.030000,0.030000,3044.530000,1,64,1,0,0
kmer_V1r,214004392,465409664,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,128,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16384,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16,2,8554229,0.030000,0.030000,3339.020000,1,64,1,0,0
kmer_V1r,214004392,465409664,2048,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,2,2,2904205,0.030000,0.030000,2576.240000,1,64,1,0,0
kmer_V1r,214004392,465409664,32,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,4,2,5404736,0.030000,0.030000,2841.340000,1,64,1,0,0
kmer_V1r,214004392,465409664,64,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,8,2,7238257,0.030000,0.030000,3090.740000,1,64,1,0,0
kmer_V1r,214004392,465409664,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,128,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16384,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16,3,8568891,0.030000,0.030000,3427.990000,1,64,1,0,0
kmer_V1r,214004392,465409664,2048,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,2,3,2919824,0.030000,0.030000,2561.580000,1,64,1,0,0
kmer_V1r,214004392,465409664,32,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,4,3,5444627,0.030000,0.030000,2846.350000,1,64,1,0,0
kmer_V1r,214004392,465409664,64,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,8,3,7183328,0.030000,0.030000,3073.370000,1,64,1,0,0
kmer_V1r,214004392,465409664,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,128,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16384,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16,4,8503203,0.030000,0.030000,3509.030000,1,64,1,0,0
kmer_V1r,214004392,465409664,2048,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,2,4,2855218,0.030000,0.030000,2569.100000,1,64,1,0,0
kmer_V1r,214004392,465409664,32,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,4,4,5445660,0.030000,0.030000,2838.240000,1,64,1,0,0
kmer_V1r,214004392,465409664,64,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,8,4,7316869,0.030000,0.030000,3111.090000,1,64,1,0,0
kmer_V1r,214004392,465409664,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,128,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16384,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16,5,8542125,0.030000,0.030000,3368.830000,1,64,1,0,0
kmer_V1r,214004392,465409664,2048,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,2,5,2867086,0.030000,0.030000,2532.350000,1,64,1,0,0
kmer_V1r,214004392,465409664,32,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,4,5,5417720,0.030000,0.030000,2792.490000,1,64,1,0,0
kmer_V1r,214004392,465409664,64,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,8,5,7199691,0.030000,0.030000,3079.670000,1,64,1,0,0
rgg26_3d,67108864,755904090,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,67108864,755904090,128,1,3728511,0.030000,0.030000,93.495200,1,64,1,0,0
rgg26_3d,67108864,755904090,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg26_3d,67108864,755904090,16384,1,20091238,0.030000,0.030030,1306.480000,1,64,1,0,0
rgg26_3d,67108864,755904090,16,1,1430839,0.030000,0.029890,85.288300,1,64,1,0,0
rgg26_3d,67108864,755904090,2048,1,10175046,0.030000,0.030030,183.252000,1,64,1,0,0
rgg26_3d,67108864,755904090,2,1,318246,0.030000,0.011320,84.481200,1,64,1,0,0
rgg26_3d,67108864,755904090,32,1,2044737,0.030000,0.030000,88.625300,1,64,1,0,0
rgg26_3d,67108864,755904090,4,1,613756,0.030000,0.019400,84.554200,1,64,1,0,0
rgg26_3d,67108864,755904090,64,1,2779983,0.030000,0.029990,87.960000,1,64,1,0,0
rgg26_3d,67108864,755904090,8,1,938743,0.030000,0.030000,84.794700,1,64,1,0,0
rgg26_3d,67108864,755904090,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,67108864,755904090,128,2,3687232,0.030000,0.030000,91.245400,1,64,1,0,0
rgg26_3d,67108864,755904090,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg26_3d,67108864,755904090,16384,2,20088615,0.030000,0.030030,1144.050000,1,64,1,0,0
rgg26_3d,67108864,755904090,16,2,1449105,0.030000,0.030000,85.315400,1,64,1,0,0
rgg26_3d,67108864,755904090,2048,2,10190999,0.030000,0.030030,175.135000,1,64,1,0,0
rgg26_3d,67108864,755904090,2,2,322801,0.030000,0.013680,84.371200,1,64,1,0,0
rgg26_3d,67108864,755904090,32,2,2019140,0.030000,0.030000,86.208900,1,64,1,0,0
rgg26_3d,67108864,755904090,4,2,615223,0.030000,0.026680,84.536000,1,64,1,0,0
rgg26_3d,67108864,755904090,64,2,2744003,0.030000,0.030000,87.770900,1,64,1,0,0
rgg26_3d,67108864,755904090,8,2,944080,0.030000,0.029700,84.815600,1,64,1,0,0
rgg26_3d,67108864,755904090,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,67108864,755904090,128,3,3747287,0.030000,0.029990,91.079400,1,64,1,0,0
rgg26_3d,67108864,755904090,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg26_3d,67108864,755904090,16384,3,20083020,0.030000,0.030030,1139.420000,1,64,1,0,0
rgg26_3d,67108864,755904090,16,3,1439627,0.030000,0.029990,85.242700,1,64,1,0,0
rgg26_3d,67108864,755904090,2048,3,10218759,0.030000,0.030030,173.520000,1,64,1,0,0
rgg26_3d,67108864,755904090,2,3,317475,0.030000,0.014570,84.442800,1,64,1,0,0
rgg26_3d,67108864,755904090,32,3,2073764,0.030000,0.030000,86.166300,1,64,1,0,0
rgg26_3d,67108864,755904090,4,3,613490,0.030000,0.020770,84.529300,1,64,1,0,0
rgg26_3d,67108864,755904090,64,3,2795629,0.030000,0.030000,87.695500,1,64,1,0,0
rgg26_3d,67108864,755904090,8,3,946177,0.030000,0.029650,84.820500,1,64,1,0,0
rgg26_3d,67108864,755904090,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,67108864,755904090,128,4,3707688,0.030000,0.030000,91.068000,1,64,1,0,0
rgg26_3d,67108864,755904090,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg26_3d,67108864,755904090,16384,4,20097419,0.030000,0.030030,1098.500000,1,64,1,0,0
rgg26_3d,67108864,755904090,16,4,1443468,0.030000,0.029990,85.262900,1,64,1,0,0
rgg26_3d,67108864,755904090,2048,4,10194467,0.030000,0.030030,170.177000,1,64,1,0,0
rgg26_3d,67108864,755904090,2,4,316253,0.030000,0.012360,84.374200,1,64,1,0,0
rgg26_3d,67108864,755904090,32,4,2022625,0.030000,0.029980,86.197600,1,64,1,0,0
rgg26_3d,67108864,755904090,4,4,614818,0.030000,0.022620,84.542100,1,64,1,0,0
rgg26_3d,67108864,755904090,64,4,2785518,0.030000,0.030000,87.776900,1,64,1,0,0
rgg26_3d,67108864,755904090,8,4,926625,0.030000,0.029930,84.806500,1,64,1,0,0
rgg26_3d,67108864,755904090,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,67108864,755904090,128,5,3712476,0.030000,0.029990,91.151300,1,64,1,0,0
rgg26_3d,67108864,755904090,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg26_3d,67108864,755904090,16384,5,20077171,0.030000,0.030030,1086.970000,1,64,1,0,0
rgg26_3d,67108864,755904090,16,5,1433961,0.030000,0.029980,85.289800,1,64,1,0,0
rgg26_3d,67108864,755904090,2048,5,10157348,0.030000,0.030030,170.733000,1,64,1,0,0
rgg26_3d,67108864,755904090,2,5,322234,0.030000,0.007270,84.367000,1,64,1,0,0
rgg26_3d,67108864,755904090,32,5,2039241,0.030000,0.029990,86.189600,1,64,1,0,0
rgg26_3d,67108864,755904090,4,5,615071,0.030000,0.029780,84.483400,1,64,1,0,0
rgg26_3d,67108864,755904090,64,5,2768913,0.030000,0.030000,87.855200,1,64,1,0,0
rgg26_3d,67108864,755904090,8,5,949995,0.030000,0.029980,84.774400,1,64,1,0,0
rgg27_3d,134217728,1575628350,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,134217728,1575628350,128,1,6767629,0.030000,0.030000,151.660000,1,64,1,0,0
rgg27_3d,0,0,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg27_3d,134217728,1575628350,16384,1,34915012,0.030000,0.030030,1710.000000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16,1,2598677,0.030000,0.029950,143.811000,1,64,1,0,0
rgg27_3d,134217728,1575628350,2048,1,17756475,0.030000,0.030060,277.543000,1,64,1,0,0
rgg27_3d,134217728,1575628350,2,1,557230,0.030000,0.004150,142.964000,1,64,1,0,0
rgg27_3d,134217728,1575628350,32,1,3741719,0.030000,0.030000,144.924000,1,64,1,0,0
rgg27_3d,134217728,1575628350,4,1,1099365,0.030000,0.020570,142.932000,1,64,1,0,0
rgg27_3d,134217728,1575628350,64,1,5056017,0.030000,0.030000,147.087000,1,64,1,0,0
rgg27_3d,134217728,1575628350,8,1,1688442,0.030000,0.029000,143.263000,1,64,1,0,0
rgg27_3d,134217728,1575628350,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,134217728,1575628350,128,2,6680460,0.030000,0.030000,151.289000,1,64,1,0,0
rgg27_3d,0,0,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg27_3d,134217728,1575628350,16384,2,34888631,0.030000,0.030030,1517.920000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16,2,2585768,0.030000,0.029940,143.772000,1,64,1,0,0
rgg27_3d,134217728,1575628350,2048,2,17719938,0.030000,0.030010,266.334000,1,64,1,0,0
rgg27_3d,134217728,1575628350,2,2,560345,0.030000,0.020170,142.755000,1,64,1,0,0
rgg27_3d,134217728,1575628350,32,2,3686885,0.030000,0.030000,144.921000,1,64,1,0,0
rgg27_3d,134217728,1575628350,4,2,1086978,0.030000,0.029720,142.860000,1,64,1,0,0
rgg27_3d,134217728,1575628350,64,2,4992780,0.030000,0.030000,146.714000,1,64,1,0,0
rgg27_3d,134217728,1575628350,8,2,1677731,0.030000,0.029190,143.265000,1,64,1,0,0
rgg27_3d,134217728,1575628350,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,134217728,1575628350,128,3,6706834,0.030000,0.030000,151.274000,1,64,1,0,0
rgg27_3d,0,0,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg27_3d,134217728,1575628350,16384,3,34906923,0.030000,0.030030,1525.140000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16,3,2578859,0.030000,0.029920,143.772000,1,64,1,0,0
rgg27_3d,134217728,1575628350,2048,3,17758119,0.030000,0.030010,267.465000,1,64,1,0,0
rgg27_3d,134217728,1575628350,2,3,566154,0.030000,0.026020,142.804000,1,64,1,0,0
rgg27_3d,134217728,1575628350,32,3,3686911,0.030000,0.030000,144.923000,1,64,1,0,0
rgg27_3d,134217728,1575628350,4,3,1099362,0.030000,0.015230,142.900000,1,64,1,0,0
rgg27_3d,134217728,1575628350,64,3,4953150,0.030000,0.030000,146.701000,1,64,1,0,0
rgg27_3d,134217728,1575628350,8,3,1667379,0.030000,0.029700,143.204000,1,64,1,0,0
rgg27_3d,134217728,1575628350,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,134217728,1575628350,128,4,6696029,0.030000,0.030000,151.227000,1,64,1,0,0
rgg27_3d,0,0,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg27_3d,134217728,1575628350,16384,4,34911560,0.030000,0.030030,1463.540000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16,4,2581784,0.030000,0.029730,143.863000,1,64,1,0,0
rgg27_3d,134217728,1575628350,2048,4,17734386,0.030000,0.030030,266.013000,1,64,1,0,0
rgg27_3d,134217728,1575628350,2,4,567162,0.030000,0.022160,142.728000,1,64,1,0,0
rgg27_3d,134217728,1575628350,32,4,3695898,0.030000,0.030000,144.958000,1,64,1,0,0
rgg27_3d,134217728,1575628350,4,4,1100468,0.030000,0.017580,142.942000,1,64,1,0,0
rgg27_3d,134217728,1575628350,64,4,5054872,0.030000,0.030000,146.679000,1,64,1,0,0
rgg27_3d,134217728,1575628350,8,4,1672458,0.030000,0.026620,143.298000,1,64,1,0,0
rgg27_3d,134217728,1575628350,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,134217728,1575628350,128,5,6727423,0.030000,0.030000,151.173000,1,64,1,0,0
rgg27_3d,0,0,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg27_3d,134217728,1575628350,16384,5,34892018,0.030000,0.030030,1452.970000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16,5,2553960,0.030000,0.029010,143.777000,1,64,1,0,0
rgg27_3d,134217728,1575628350,2048,5,17793537,0.030000,0.030010,263.783000,1,64,1,0,0
rgg27_3d,134217728,1575628350,2,5,567045,0.030000,0.028900,142.827000,1,64,1,0,0
rgg27_3d,134217728,1575628350,32,5,3612183,0.030000,0.029840,144.893000,1,64,1,0,0
rgg27_3d,134217728,1575628350,4,5,1082154,0.030000,0.028160,142.950000,1,64,1,0,0
rgg27_3d,134217728,1575628350,64,5,4990803,0.030000,0.030000,146.542000,1,64,1,0,0
rgg27_3d,134217728,1575628350,8,5,1659946,0.030000,0.028740,143.263000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,134217728,2386714970,128,1,1203718,0.030000,0.030000,165.622000,1,64,1,0,0
rgg_n_2_27_s0,0,0,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg_n_2_27_s0,134217728,2386714970,16384,1,15133812,0.030000,0.116580,1045.320000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,1,330706,0.030000,0.029180,159.026000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2048,1,5131668,0.030000,0.062240,257.443000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2,1,57123,0.030000,0.012000,158.451000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,32,1,523742,0.030000,0.030000,159.934000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,4,1,109785,0.030000,0.029310,158.326000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,64,1,792868,0.030000,0.029980,162.092000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,8,1,203930,0.030000,0.029510,158.705000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,134217728,2386714970,128,2,1188990,0.030000,0.030000,165.636000,1,64,1,0,0
rgg_n_2_27_s0,0,0,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg_n_2_27_s0,134217728,2386714970,16384,2,15054587,0.030000,0.081540,990.378000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,2,325987,0.030000,0.029530,159.090000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2048,2,5121062,0.030000,0.051070,251.495000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2,2,57934,0.030000,0.026130,158.195000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,32,2,524951,0.030000,0.029760,159.836000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,4,2,109496,0.030000,0.027770,158.406000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,64,2,815595,0.030000,0.029850,161.834000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,8,2,208269,0.030000,0.027310,158.659000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,134217728,2386714970,128,3,1196022,0.030000,0.030000,165.762000,1,64,1,0,0
rgg_n_2_27_s0,0,0,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg_n_2_27_s0,134217728,2386714970,16384,3,15018347,0.030000,0.075320,989.121000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,3,329418,0.030000,0.029930,159.025000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2048,3,5132884,0.030000,0.048400,250.667000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2,3,57050,0.030000,0.018870,158.340000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,32,3,522701,0.030000,0.029660,159.897000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,4,3,111376,0.030000,0.029370,158.309000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,64,3,795239,0.030000,0.029770,161.967000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,8,3,201536,0.030000,0.027830,158.592000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,134217728,2386714970,128,4,1193876,0.030000,0.029770,166.030000,1,64,1,0,0
rgg_n_2_27_s0,0,0,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg_n_2_27_s0,134217728,2386714970,16384,4,15139555,0.030000,0.082400,988.322000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,4,331462,0.030000,0.029980,159.036000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2048,4,5160949,0.030000,0.082570,251.022000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2,4,56868,0.030000,0.021350,158.311000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,32,4,516795,0.030000,0.029830,159.901000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,4,4,112276,0.030000,0.026690,158.415000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,64,4,800334,0.030000,0.029420,161.860000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,8,4,203270,0.030000,0.028300,158.718000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,134217728,2386714970,128,5,1183798,0.030000,0.029990,165.697000,1,64,1,0,0
rgg_n_2_27_s0,0,0,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg_n_2_27_s0,134217728,2386714970,16384,5,15105002,0.030000,0.081180,962.310000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,5,333505,0.030000,0.028140,159.040000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2048,5,5115158,0.030000,0.036250,251.737000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2,5,55311,0.030000,0.013110,158.282000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,32,5,535331,0.030000,0.029990,159.901000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,4,5,112152,0.030000,0.023490,158.327000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,64,5,795659,0.030000,0.029970,161.932000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,8,5,211136,0.030000,0.028060,158.610000,1,64,1,0,0
twitter-2010,41652230,2405026092,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,128,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,0,0,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,2,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,32,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,4,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,64,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,8,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,128,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,0,0,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,2,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,32,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,4,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,64,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,8,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,128,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,0,0,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,2,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,32,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,4,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,64,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,8,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,128,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,0,0,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,2,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,32,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,4,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,64,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,8,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,128,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,0,0,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,2,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,32,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,4,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,64,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,8,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,128,1,61430120,0.030000,0.030000,428.396000,1,64,1,0,0
uk-2005,0,0,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,16384,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,16,1,3492485,0.030000,0.030000,287.692000,1,64,1,0,0
uk-2005,39459925,1566054250,2048,1,102142720,0.030000,0.030000,1474.370000,1,64,1,0,0
uk-2005,39459925,1566054250,2,1,947531,0.030000,0.030000,241.089000,1,64,1,0,0
uk-2005,39459925,1566054250,32,1,28250331,0.030000,0.030000,327.421000,1,64,1,0,0
uk-2005,39459925,1566054250,4,1,1922644,0.030000,0.030000,251.372000,1,64,1,0,0
uk-2005,39459925,1566054250,64,1,50630992,0.030000,0.030000,342.129000,1,64,1,0,0
uk-2005,39459925,1566054250,8,1,2792560,0.030000,0.030000,265.542000,1,64,1,0,0
uk-2005,39459925,1566054250,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,128,2,60153963,0.030000,0.030000,434.581000,1,64,1,0,0
uk-2005,0,0,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,16384,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,16,2,3474172,0.030000,0.030000,285.633000,1,64,1,0,0
uk-2005,39459925,1566054250,2048,2,102380459,0.030000,0.030000,1162.530000,1,64,1,0,0
uk-2005,39459925,1566054250,2,2,940753,0.030000,0.029970,236.259000,1,64,1,0,0
uk-2005,39459925,1566054250,32,2,27386332,0.030000,0.030000,1396.680000,1,64,1,0,0
uk-2005,39459925,1566054250,4,2,2090945,0.030000,0.030000,254.800000,1,64,1,0,0
uk-2005,39459925,1566054250,64,2,50552838,0.030000,0.030000,356.545000,1,64,1,0,0
uk-2005,39459925,1566054250,8,2,2855192,0.030000,0.030000,265.734000,1,64,1,0,0
uk-2005,39459925,1566054250,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,128,3,60605311,0.030000,0.030000,415.111000,1,64,1,0,0
uk-2005,0,0,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,16384,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,16,3,3453851,0.030000,0.030000,282.661000,1,64,1,0,0
uk-2005,39459925,1566054250,2048,3,102240804,0.030000,0.364390,1167.940000,1,64,1,0,0
uk-2005,39459925,1566054250,2,3,946360,0.030000,0.029990,244.487000,1,64,1,0,0
uk-2005,39459925,1566054250,32,3,28480551,0.030000,0.030000,333.575000,1,64,1,0,0
uk-2005,39459925,1566054250,4,3,2047893,0.030000,0.030000,252.244000,1,64,1,0,0
uk-2005,39459925,1566054250,64,3,50722976,0.030000,0.030000,357.456000,1,64,1,0,0
uk-2005,39459925,1566054250,8,3,2859032,0.030000,0.030000,265.684000,1,64,1,0,0
uk-2005,39459925,1566054250,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,128,4,60828139,0.030000,0.030000,423.335000,1,64,1,0,0
uk-2005,0,0,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,16384,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,16,4,3355998,0.030000,0.030000,278.374000,1,64,1,0,0
uk-2005,39459925,1566054250,2048,4,101821583,0.030000,0.277300,1143.710000,1,64,1,0,0
uk-2005,39459925,1566054250,2,4,991694,0.030000,0.029990,244.674000,1,64,1,0,0
uk-2005,39459925,1566054250,32,4,27955786,0.030000,0.030000,329.542000,1,64,1,0,0
uk-2005,39459925,1566054250,4,4,2040876,0.030000,0.030000,254.837000,1,64,1,0,0
uk-2005,39459925,1566054250,64,4,49672194,0.030000,0.030000,345.341000,1,64,1,0,0
uk-2005,39459925,1566054250,8,4,2845835,0.030000,0.029900,268.725000,1,64,1,0,0
uk-2005,39459925,1566054250,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,128,5,60181734,0.030000,0.030000,427.234000,1,64,1,0,0
uk-2005,0,0,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,16384,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,16,5,3414996,0.030000,0.030000,280.633000,1,64,1,0,0
uk-2005,39459925,1566054250,2048,5,102087283,0.030000,0.030000,1071.150000,1,64,1,0,0
uk-2005,39459925,1566054250,2,5,962516,0.030000,0.030000,238.978000,1,64,1,0,0
uk-2005,39459925,1566054250,32,5,27858490,0.030000,0.030000,875.140000,1,64,1,0,0
uk-2005,39459925,1566054250,4,5,1999658,0.030000,0.030000,252.717000,1,64,1,0,0
uk-2005,39459925,1566054250,64,5,49631139,0.030000,0.030000,355.926000,1,64,1,0,0
uk-2005,39459925,1566054250,8,5,2921563,0.030000,0.030000,266.667000,1,64,1,0,0
webbase-2001,118142155,1709619522,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,128,1,12585784,0.030000,0.030000,1212.990000,1,64,1,0,0
webbase-2001,0,0,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
webbase-2001,118142155,1709619522,16384,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
webbase-2001,118142155,1709619522,16,1,9745949,0.030000,0.030000,362.853000,1,64,1,0,0
webbase-2001,118142155,1709619522,2048,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
webbase-2001,118142155,1709619522,2,1,4171713,0.030000,0.030000,237.845000,1,64,1,0,0
webbase-2001,118142155,1709619522,32,1,10855803,0.030000,0.030000,494.268000,1,64,1,0,0
webbase-2001,118142155,1709619522,4,1,6814394,0.030000,0.030000,259.902000,1,64,1,0,0
webbase-2001,118142155,1709619522,64,1,12133399,0.030000,0.030000,714.588000,1,64,1,0,0
webbase-2001,118142155,1709619522,8,1,8269401,0.030000,0.030000,278.720000,1,64,1,0,0
webbase-2001,118142155,1709619522,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,128,2,13050185,0.030000,0.030000,1148.810000,1,64,1,0,0
webbase-2001,0,0,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
webbase-2001,118142155,1709619522,16384,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
webbase-2001,118142155,1709619522,16,2,9721862,0.030000,0.030000,366.425000,1,64,1,0,0
webbase-2001,118142155,1709619522,2048,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
webbase-2001,118142155,1709619522,2,2,3509599,0.030000,0.030000,214.022000,1,64,1,0,0
webbase-2001,118142155,1709619522,32,2,10855772,0.030000,0.030000,495.174000,1,64,1,0,0
webbase-2001,118142155,1709619522,4,2,6271527,0.030000,0.030000,244.436000,1,64,1,0,0
webbase-2001,118142155,1709619522,64,2,12178407,0.030000,0.030000,650.454000,1,64,1,0,0
webbase-2001,118142155,1709619522,8,2,8629821,0.030000,0.030000,308.835000,1,64,1,0,0
webbase-2001,118142155,1709619522,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,128,3,12928853,0.030000,0.030000,1117.180000,1,64,1,0,0
webbase-2001,0,0,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
webbase-2001,118142155,1709619522,16384,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
webbase-2001,118142155,1709619522,16,3,9658390,0.030000,0.030000,338.082000,1,64,1,0,0
webbase-2001,118142155,1709619522,2048,3,19123066,0.030000,0.151850,3377.310000,1,64,1,0,0
webbase-2001,118142155,1709619522,2,3,3672074,0.030000,0.030000,231.263000,1,64,1,0,0
webbase-2001,118142155,1709619522,32,3,11300882,0.030000,0.030000,536.731000,1,64,1,0,0
webbase-2001,118142155,1709619522,4,3,6580451,0.030000,0.030000,252.312000,1,64,1,0,0
webbase-2001,118142155,1709619522,64,3,12209837,0.030000,0.030000,684.769000,1,64,1,0,0
webbase-2001,118142155,1709619522,8,3,8605624,0.030000,0.030000,277.502000,1,64,1,0,0
webbase-2001,118142155,1709619522,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,128,4,12629171,0.030000,0.030000,1045.580000,1,64,1,0,0
webbase-2001,0,0,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
webbase-2001,118142155,1709619522,16384,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
webbase-2001,118142155,1709619522,16,4,9713904,0.030000,0.030000,334.490000,1,64,1,0,0
webbase-2001,118142155,1709619522,2048,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
webbase-2001,118142155,1709619522,2,4,3694635,0.030000,0.030000,276.408000,1,64,1,0,0
webbase-2001,118142155,1709619522,32,4,11309720,0.030000,0.030000,500.015000,1,64,1,0,0
webbase-2001,118142155,1709619522,4,4,6193670,0.030000,0.030000,253.936000,1,64,1,0,0
webbase-2001,118142155,1709619522,64,4,12174340,0.030000,0.030070,702.034000,1,64,1,0,0
webbase-2001,118142155,1709619522,8,4,8491978,0.030000,0.030000,274.471000,1,64,1,0,0
webbase-2001,118142155,1709619522,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,128,5,12739939,0.030000,0.030000,1103.380000,1,64,1,0,0
webbase-2001,0,0,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
webbase-2001,118142155,1709619522,16384,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
webbase-2001,118142155,1709619522,16,5,9808086,0.030000,0.030000,333.993000,1,64,1,0,0
webbase-2001,118142155,1709619522,2048,5,19084571,0.030000,0.030010,3555.660000,1,64,1,0,0
webbase-2001,118142155,1709619522,2,5,3441102,0.030000,0.030000,247.155000,1,64,1,0,0
webbase-2001,118142155,1709619522,32,5,11058199,0.030000,0.030000,507.056000,1,64,1,0,0
webbase-2001,118142155,1709619522,4,5,6990911,0.030000,0.030000,268.995000,1,64,1,0,0
webbase-2001,118142155,1709619522,64,5,11920968,0.030000,0.030000,596.910000,1,64,1,0,0
webbase-2001,118142155,1709619522,8,5,8637342,0.030000,0.030000,281.799000,1,64,1,0,0
amazon,400727,4699738,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
amazon,400727,4699738,128,1,331086,0.030000,0.030020,53.234800,1,64,1,0,0
amazon,400727,4699738,131072,1,1881792,0.030000,0.500000,877.519000,1,64,1,0,0
amazon,400727,4699738,16384,1,1058424,0.030000,0.040000,624.427000,1,64,1,0,0
amazon,400727,4699738,16,1,174946,0.030000,0.029940,38.132800,1,64,1,0,0
amazon,400727,4699738,2048,1,630103,0.030000,0.030610,137.650000,1,64,1,0,0
amazon,400727,4699738,2,1,44781,0.030000,0.030000,34.799800,1,64,1,0,0
amazon,400727,4699738,32,1,225032,0.030000,0.030020,41.491300,1,64,1,0,0
amazon,400727,4699738,4,1,88978,0.030000,0.030000,35.432400,1,64,1,0,0
amazon,400727,4699738,64,1,274634,0.030000,0.030020,45.948100,1,64,1,0,0
amazon,400727,4699738,8,1,132060,0.030000,0.029990,36.388500,1,64,1,0,0
amazon,400727,4699738,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
amazon,400727,4699738,128,2,330488,0.030000,0.030020,52.020600,1,64,1,0,0
amazon,400727,4699738,131072,2,1881452,0.030000,0.500000,881.454000,1,64,1,0,0
amazon,400727,4699738,16384,2,1057939,0.030000,0.040000,536.979000,1,64,1,0,0
amazon,400727,4699738,16,2,176815,0.030000,0.029980,38.085100,1,64,1,0,0
amazon,400727,4699738,2048,2,627179,0.030000,0.030610,127.502000,1,64,1,0,0
amazon,400727,4699738,2,2,45010,0.030000,0.030000,34.795600,1,64,1,0,0
amazon,400727,4699738,32,2,222606,0.030000,0.030020,41.351000,1,64,1,0,0
amazon,400727,4699738,4,2,88240,0.030000,0.029970,35.374800,1,64,1,0,0
amazon,400727,4699738,64,2,275176,0.030000,0.030020,44.949800,1,64,1,0,0
amazon,400727,4699738,8,2,131454,0.030000,0.029850,36.344200,1,64,1,0,0
amazon,400727,4699738,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
amazon,400727,4699738,128,3,331125,0.030000,0.030020,52.179200,1,64,1,0,0
amazon,400727,4699738,131072,3,1881558,0.030000,0.750000,880.916000,1,64,1,0,0
amazon,400727,4699738,16384,3,1057929,0.030000,0.040000,619.954000,1,64,1,0,0
amazon,400727,4699738,16,3,174126,0.030000,0.029940,38.096600,1,64,1,0,0
amazon,400727,4699738,2048,3,627568,0.030000,0.030610,127.745000,1,64,1,0,0
amazon,400727,4699738,2,3,43851,0.030000,0.029980,34.781200,1,64,1,0,0
amazon,400727,4699738,32,3,224351,0.030000,0.032420,41.235800,1,64,1,0,0
amazon,400727,4699738,4,3,87308,0.030000,0.030000,35.389400,1,64,1,0,0
amazon,400727,4699738,64,3,273300,0.030000,0.030820,45.013300,1,64,1,0,0
amazon,400727,4699738,8,3,132275,0.030000,0.030010,36.376500,1,64,1,0,0
amazon,400727,4699738,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
amazon,400727,4699738,128,4,328782,0.030000,0.030020,51.209300,1,64,1,0,0
amazon,400727,4699738,131072,4,1881540,0.030000,0.500000,877.321000,1,64,1,0,0
amazon,400727,4699738,16384,4,1057828,0.030000,0.040000,539.236000,1,64,1,0,0
amazon,400727,4699738,16,4,175632,0.030000,0.029980,37.979500,1,64,1,0,0
amazon,400727,4699738,2048,4,627551,0.030000,0.030610,125.937000,1,64,1,0,0
amazon,400727,4699738,2,4,44346,0.030000,0.029970,34.785800,1,64,1,0,0
amazon,400727,4699738,32,4,223984,0.030000,0.030020,40.855500,1,64,1,0,0
amazon,400727,4699738,4,4,88957,0.030000,0.029880,35.203700,1,64,1,0,0
amazon,400727,4699738,64,4,273471,0.030000,0.030020,44.985300,1,64,1,0,0
amazon,400727,4699738,8,4,131093,0.030000,0.030010,36.393900,1,64,1,0,0
amazon,400727,4699738,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
amazon,400727,4699738,128,5,331975,0.030000,0.030020,51.231700,1,64,1,0,0
amazon,400727,4699738,131072,5,1881619,0.030000,0.750000,877.970000,1,64,1,0,0
amazon,400727,4699738,16384,5,1057545,0.030000,0.040000,498.283000,1,64,1,0,0
amazon,400727,4699738,16,5,176035,0.030000,0.029940,38.021900,1,64,1,0,0
amazon,400727,4699738,2048,5,626388,0.030000,0.030610,122.701000,1,64,1,0,0
amazon,400727,4699738,2,5,43633,0.030000,0.030000,34.785100,1,64,1,0,0
amazon,400727,4699738,32,5,227309,0.030000,0.030020,40.998700,1,64,1,0,0
amazon,400727,4699738,4,5,88151,0.030000,0.029990,35.324100,1,64,1,0,0
amazon,400727,4699738,64,5,275082,0.030000,0.030180,44.617500,1,64,1,0,0
amazon,400727,4699738,8,5,131434,0.030000,0.029630,36.425700,1,64,1,0,0
arabic-2005,22744080,1107806146,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,128,1,9681064,0.030000,0.030000,155.486000,1,64,1,0,0
arabic-2005,22744080,1107806146,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,16384,1,261321126,0.030000,0.170630,2597.920000,1,64,1,0,0
arabic-2005,22744080,1107806146,16,1,1797737,0.030000,0.029990,110.020000,1,64,1,0,0
arabic-2005,22744080,1107806146,2048,1,50927244,0.030000,0.095440,446.972000,1,64,1,0,0
arabic-2005,22744080,1107806146,2,1,562673,0.030000,0.030000,104.041000,1,64,1,0,0
arabic-2005,22744080,1107806146,32,1,2617527,0.030000,0.030000,117.517000,1,64,1,0,0
arabic-2005,22744080,1107806146,4,1,868566,0.030000,0.030000,104.709000,1,64,1,0,0
arabic-2005,22744080,1107806146,64,1,5504958,0.030000,0.030000,127.916000,1,64,1,0,0
arabic-2005,22744080,1107806146,8,1,1333911,0.030000,0.030000,107.094000,1,64,1,0,0
arabic-2005,22744080,1107806146,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,128,2,10425932,0.030000,0.030000,149.103000,1,64,1,0,0
arabic-2005,22744080,1107806146,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,16384,2,260572122,0.030000,0.166310,2369.530000,1,64,1,0,0
arabic-2005,22744080,1107806146,16,2,1854546,0.030000,0.030000,109.551000,1,64,1,0,0
arabic-2005,22744080,1107806146,2048,2,50844429,0.030000,0.056190,435.298000,1,64,1,0,0
arabic-2005,22744080,1107806146,2,2,478222,0.030000,0.030000,103.995000,1,64,1,0,0
arabic-2005,22744080,1107806146,32,2,2330104,0.030000,0.030000,115.018000,1,64,1,0,0
arabic-2005,22744080,1107806146,4,2,976025,0.030000,0.029990,104.797000,1,64,1,0,0
arabic-2005,22744080,1107806146,64,2,5075010,0.030000,0.030000,126.772000,1,64,1,0,0
arabic-2005,22744080,1107806146,8,2,1248103,0.030000,0.030000,106.960000,1,64,1,0,0
arabic-2005,22744080,1107806146,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,128,3,10280223,0.030000,0.030000,155.226000,1,64,1,0,0
arabic-2005,22744080,1107806146,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,16384,3,261350074,0.030000,0.209500,2469.970000,1,64,1,0,0
arabic-2005,22744080,1107806146,16,3,1941061,0.030000,0.030000,110.094000,1,64,1,0,0
arabic-2005,22744080,1107806146,2048,3,50571236,0.030000,0.100040,461.937000,1,64,1,0,0
arabic-2005,22744080,1107806146,2,3,506362,0.030000,0.030000,104.180000,1,64,1,0,0
arabic-2005,22744080,1107806146,32,3,2469709,0.030000,0.029970,116.132000,1,64,1,0,0
arabic-2005,22744080,1107806146,4,3,977178,0.030000,0.030000,104.763000,1,64,1,0,0
arabic-2005,22744080,1107806146,64,3,5532200,0.030000,0.030000,127.120000,1,64,1,0,0
arabic-2005,22744080,1107806146,8,3,1273436,0.030000,0.029990,106.835000,1,64,1,0,0
arabic-2005,22744080,1107806146,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,128,4,10565220,0.030000,0.030000,151.553000,1,64,1,0,0
arabic-2005,22744080,1107806146,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,16384,4,260557834,0.030000,0.141110,2275.120000,1,64,1,0,0
arabic-2005,22744080,1107806146,16,4,1795558,0.030000,0.030000,109.664000,1,64,1,0,0
arabic-2005,22744080,1107806146,2048,4,50596629,0.030000,0.053390,449.293000,1,64,1,0,0
arabic-2005,22744080,1107806146,2,4,466617,0.030000,0.030000,104.239000,1,64,1,0,0
arabic-2005,22744080,1107806146,32,4,2438717,0.030000,0.029800,115.268000,1,64,1,0,0
arabic-2005,22744080,1107806146,4,4,881411,0.030000,0.030000,104.686000,1,64,1,0,0
arabic-2005,22744080,1107806146,64,4,5237152,0.030000,0.030000,128.348000,1,64,1,0,0
arabic-2005,22744080,1107806146,8,4,1306232,0.030000,0.030000,106.380000,1,64,1,0,0
arabic-2005,22744080,1107806146,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,128,5,10363620,0.030000,0.030000,144.597000,1,64,1,0,0
arabic-2005,22744080,1107806146,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,16384,5,260923724,0.030000,0.240460,2227.890000,1,64,1,0,0
arabic-2005,22744080,1107806146,16,5,1826407,0.030000,0.030000,109.699000,1,64,1,0,0
arabic-2005,22744080,1107806146,2048,5,50568650,0.030000,0.132900,451.260000,1,64,1,0,0
arabic-2005,22744080,1107806146,2,5,504259,0.030000,0.029980,104.139000,1,64,1,0,0
arabic-2005,22744080,1107806146,32,5,2235792,0.030000,0.030000,114.847000,1,64,1,0,0
arabic-2005,22744080,1107806146,4,5,928584,0.030000,0.029930,104.900000,1,64,1,0,0
arabic-2005,22744080,1107806146,64,5,5543159,0.030000,0.029990,127.153000,1,64,1,0,0
arabic-2005,22744080,1107806146,8,5,1307844,0.030000,0.029980,106.442000,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,128,1,1813008,0.030000,0.030010,38.317300,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,16384,1,10542915,0.030000,0.030610,776.605000,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,16,1,650839,0.030000,0.030000,35.067600,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2048,1,5264918,0.030000,0.030280,97.904100,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2,1,52570,0.030000,0.013950,34.530800,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,32,1,919082,0.030000,0.029990,35.641200,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,4,1,157113,0.030000,0.029980,34.626200,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,64,1,1317053,0.030000,0.030000,36.442500,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,8,1,366422,0.030000,0.029920,34.784000,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,128,2,1815062,0.030000,0.030010,38.390700,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,16384,2,10544453,0.030000,0.027210,634.162000,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,16,2,652906,0.030000,0.029990,35.047400,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2048,2,5255560,0.030000,0.030280,89.538500,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2,2,52520,0.030000,0.019530,34.532700,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,32,2,920112,0.030000,0.029990,35.530000,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,4,2,158322,0.030000,0.027360,34.623900,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,64,2,1334718,0.030000,0.030010,36.565500,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,8,2,370905,0.030000,0.029990,34.776400,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,128,3,1820410,0.030000,0.029990,38.154400,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,16384,3,10581341,0.030000,0.105440,626.638000,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,16,3,643380,0.030000,0.029830,35.037200,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2048,3,5251955,0.030000,0.030280,88.087900,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2,3,51763,0.030000,0.008020,34.544500,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,32,3,925225,0.030000,0.029990,35.601800,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,4,3,158397,0.030000,0.027970,34.630000,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,64,3,1338188,0.030000,0.030000,36.540600,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,8,3,371700,0.030000,0.029980,34.807500,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,128,4,1829760,0.030000,0.029990,38.273200,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,16384,4,11219877,0.030000,0.098640,595.883000,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,16,4,646906,0.030000,0.029850,35.062100,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2048,4,5678328,0.030000,0.078890,86.203000,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2,4,50700,0.030000,0.002400,34.550600,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,32,4,916515,0.030000,0.029990,35.639300,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,4,4,155917,0.030000,0.028900,34.607700,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,64,4,1338834,0.030000,0.029970,36.523600,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,8,4,370944,0.030000,0.028530,34.757700,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,128,5,1802324,0.030000,0.030040,38.313800,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,16384,5,11174114,0.030000,0.091840,589.716000,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,16,5,644698,0.030000,0.029990,35.047300,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2048,5,5255453,0.030000,0.030280,84.443300,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2,5,54439,0.030000,0.000070,34.545200,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,32,5,927837,0.030000,0.030000,35.611700,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,4,5,157317,0.030000,0.023570,34.621800,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,64,5,1323096,0.030000,0.029990,36.411500,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,8,5,374861,0.030000,0.029990,34.757000,1,64,1,0,0
del26,67108864,402653086,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26,67108864,402653086,128,1,348797,0.030000,0.029930,239.148000,1,64,1,0,0
del26,67108864,402653086,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26,67108864,402653086,16384,1,4081706,0.030000,0.069090,910.066000,1,64,1,0,0
del26,67108864,402653086,16,1,95526,0.030000,0.029680,236.457000,1,64,1,0,0
del26,67108864,402653086,2048,1,1463060,0.030000,0.030000,308.878000,1,64,1,0,0
del26,67108864,402653086,2,1,16469,0.030000,0.027040,236.446000,1,64,1,0,0
del26,67108864,402653086,32,1,154886,0.030000,0.029990,237.053000,1,64,1,0,0
del26,67108864,402653086,4,1,32808,0.030000,0.028310,235.340000,1,64,1,0,0
del26,67108864,402653086,64,1,232886,0.030000,0.029560,236.564000,1,64,1,0,0
del26,67108864,402653086,8,1,60987,0.030000,0.025710,234.319000,1,64,1,0,0
del26,67108864,402653086,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26,67108864,402653086,128,2,350138,0.030000,0.029990,239.887000,1,64,1,0,0
del26,67108864,402653086,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26,67108864,402653086,16384,2,4125146,0.030000,0.085450,868.825000,1,64,1,0,0
del26,67108864,402653086,16,2,96705,0.030000,0.027820,236.731000,1,64,1,0,0
del26,67108864,402653086,2048,2,1464027,0.030000,0.044340,304.430000,1,64,1,0,0
del26,67108864,402653086,2,2,16167,0.030000,0.013140,235.988000,1,64,1,0,0
del26,67108864,402653086,32,2,152297,0.030000,0.029850,237.097000,1,64,1,0,0
del26,67108864,402653086,4,2,32265,0.030000,0.014100,236.452000,1,64,1,0,0
del26,67108864,402653086,64,2,233018,0.030000,0.029930,238.350000,1,64,1,0,0
del26,67108864,402653086,8,2,59191,0.030000,0.026680,235.732000,1,64,1,0,0
del26,67108864,402653086,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26,67108864,402653086,128,3,348464,0.030000,0.029980,239.489000,1,64,1,0,0
del26,67108864,402653086,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26,67108864,402653086,16384,3,4091972,0.030000,0.071040,849.642000,1,64,1,0,0
del26,67108864,402653086,16,3,97237,0.030000,0.029130,236.429000,1,64,1,0,0
del26,67108864,402653086,2048,3,1471564,0.030000,0.054660,302.678000,1,64,1,0,0
del26,67108864,402653086,2,3,16320,0.030000,0.016570,235.239000,1,64,1,0,0
del26,67108864,402653086,32,3,152542,0.030000,0.029950,237.093000,1,64,1,0,0
del26,67108864,402653086,4,3,32001,0.030000,0.028060,234.578000,1,64,1,0,0
del26,67108864,402653086,64,3,232489,0.030000,0.029980,237.398000,1,64,1,0,0
del26,67108864,402653086,8,3,59973,0.030000,0.022430,235.233000,1,64,1,0,0
del26,67108864,402653086,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26,67108864,402653086,128,4,345089,0.030000,0.029860,240.534000,1,64,1,0,0
del26,67108864,402653086,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26,67108864,402653086,16384,4,4074982,0.030000,0.074710,847.180000,1,64,1,0,0
del26,67108864,402653086,16,4,97436,0.030000,0.029830,236.155000,1,64,1,0,0
del26,67108864,402653086,2048,4,1463851,0.030000,0.030000,301.953000,1,64,1,0,0
del26,67108864,402653086,2,4,16308,0.030000,0.029400,234.937000,1,64,1,0,0
del26,67108864,402653086,32,4,151469,0.030000,0.029970,236.814000,1,64,1,0,0
del26,67108864,402653086,4,4,32559,0.030000,0.028430,235.766000,1,64,1,0,0
del26,67108864,402653086,64,4,230796,0.030000,0.029890,238.186000,1,64,1,0,0
del26,67108864,402653086,8,4,59745,0.030000,0.029440,234.962000,1,64,1,0,0
del26,67108864,402653086,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26,67108864,402653086,128,5,351638,0.030000,0.029980,240.265000,1,64,1,0,0
del26,67108864,402653086,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
del26,67108864,402653086,16384,5,4112375,0.030000,0.099850,840.352000,1,64,1,0,0
del26,67108864,402653086,16,5,95502,0.030000,0.029780,236.524000,1,64,1,0,0
del26,67108864,402653086,2048,5,1467139,0.030000,0.031980,303.379000,1,64,1,0,0
del26,67108864,402653086,2,5,16280,0.030000,0.027100,235.628000,1,64,1,0,0
del26,67108864,402653086,32,5,154718,0.030000,0.029850,237.066000,1,64,1,0,0
del26,67108864,402653086,4,5,31875,0.030000,0.026810,235.655000,1,64,1,0,0
del26,67108864,402653086,64,5,231964,0.030000,0.029790,237.801000,1,64,1,0,0
del26,67108864,402653086,8,5,60426,0.030000,0.023850,236.109000,1,64,1,0,0
enwiki-2013,4206785,183879456,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,128,1,45304441,0.030000,0.029970,441.756000,1,64,1,0,0
enwiki-2013,4206785,183879456,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16,1,29203148,0.030000,0.029990,105.606000,1,64,1,0,0
enwiki-2013,4206785,183879456,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,2,1,9799981,0.030000,0.013290,96.755900,1,64,1,0,0
enwiki-2013,4206785,183879456,32,1,34174980,0.030000,0.029990,121.275000,1,64,1,0,0
enwiki-2013,4206785,183879456,4,1,16643294,0.030000,0.030000,98.083900,1,64,1,0,0
enwiki-2013,4206785,183879456,64,1,40490366,0.030000,0.029970,170.413000,1,64,1,0,0
enwiki-2013,4206785,183879456,8,1,23262080,0.030000,0.030000,100.352000,1,64,1,0,0
enwiki-2013,4206785,183879456,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,128,2,44204452,0.030000,0.030000,304.356000,1,64,1,0,0
enwiki-2013,4206785,183879456,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16,2,28559216,0.030000,0.030000,104.977000,1,64,1,0,0
enwiki-2013,4206785,183879456,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,2,2,10362744,0.030000,0.030000,96.030000,1,64,1,0,0
enwiki-2013,4206785,183879456,32,2,33937919,0.030000,0.029990,116.446000,1,64,1,0,0
enwiki-2013,4206785,183879456,4,2,17495969,0.030000,0.030000,98.642600,1,64,1,0,0
enwiki-2013,4206785,183879456,64,2,38668821,0.030000,0.029990,148.898000,1,64,1,0,0
enwiki-2013,4206785,183879456,8,2,23616045,0.030000,0.030000,100.288000,1,64,1,0,0
enwiki-2013,4206785,183879456,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,128,3,44635405,0.030000,0.029970,248.256000,1,64,1,0,0
enwiki-2013,4206785,183879456,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16,3,29445724,0.030000,0.029990,105.417000,1,64,1,0,0
enwiki-2013,4206785,183879456,2048,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
enwiki-2013,4206785,183879456,2,3,9897135,0.030000,0.017850,97.223800,1,64,1,0,0
enwiki-2013,4206785,183879456,32,3,34362566,0.030000,0.029990,117.056000,1,64,1,0,0
enwiki-2013,4206785,183879456,4,3,17761687,0.030000,0.029830,97.895300,1,64,1,0,0
enwiki-2013,4206785,183879456,64,3,39410634,0.030000,0.029970,143.660000,1,64,1,0,0
enwiki-2013,4206785,183879456,8,3,24135958,0.030000,0.030000,100.439000,1,64,1,0,0
enwiki-2013,4206785,183879456,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,128,4,44432603,0.030000,0.030910,274.281000,1,64,1,0,0
enwiki-2013,4206785,183879456,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16,4,28531428,0.030000,0.029990,104.476000,1,64,1,0,0
enwiki-2013,4206785,183879456,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,2,4,9629483,0.030000,0.029930,96.815900,1,64,1,0,0
enwiki-2013,4206785,183879456,32,4,34474587,0.030000,0.029990,119.766000,1,64,1,0,0
enwiki-2013,4206785,183879456,4,4,18109861,0.030000,0.028210,97.839900,1,64,1,0,0
enwiki-2013,4206785,183879456,64,4,39051612,0.030000,0.029970,143.499000,1,64,1,0,0
enwiki-2013,4206785,183879456,8,4,23547993,0.030000,0.030000,99.748900,1,64,1,0,0
enwiki-2013,4206785,183879456,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,128,5,44604825,0.030000,0.031040,277.286000,1,64,1,0,0
enwiki-2013,4206785,183879456,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16,5,29142509,0.030000,0.029990,104.475000,1,64,1,0,0
enwiki-2013,4206785,183879456,2048,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
enwiki-2013,4206785,183879456,2,5,9640309,0.030000,0.029890,96.987200,1,64,1,0,0
enwiki-2013,4206785,183879456,32,5,34796547,0.030000,0.029990,118.452000,1,64,1,0,0
enwiki-2013,4206785,183879456,4,5,18576275,0.030000,0.030000,99.552300,1,64,1,0,0
enwiki-2013,4206785,183879456,64,5,39036656,0.030000,0.029990,149.022000,1,64,1,0,0
enwiki-2013,4206785,183879456,8,5,24716599,0.030000,0.030000,100.081000,1,64,1,0,0
eu-2005,862664,32276936,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
eu-2005,862664,32276936,128,1,3488153,0.030000,0.029970,56.871200,1,64,1,0,0
eu-2005,862664,32276936,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
eu-2005,862664,32276936,16384,1,12499341,0.030000,0.566040,2747.010000,1,64,1,0,0
eu-2005,862664,32276936,16,1,421915,0.030000,0.029950,37.401700,1,64,1,0,0
eu-2005,862664,32276936,2048,1,9152779,0.030000,0.206160,331.062000,1,64,1,0,0
eu-2005,862664,32276936,2,1,18654,0.030000,0.028570,36.294800,1,64,1,0,0
eu-2005,862664,32276936,32,1,1083286,0.030000,0.029970,41.705500,1,64,1,0,0
eu-2005,862664,32276936,4,1,84995,0.030000,0.029150,36.635500,1,64,1,0,0
eu-2005,862664,32276936,64,1,2220921,0.030000,0.029970,44.880300,1,64,1,0,0
eu-2005,862664,32276936,8,1,171148,0.030000,0.028810,37.547200,1,64,1,0,0
eu-2005,862664,32276936,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
eu-2005,862664,32276936,128,2,3619113,0.030000,0.029970,55.825100,1,64,1,0,0
eu-2005,862664,32276936,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
eu-2005,862664,32276936,16384,2,12483818,0.030000,0.830190,2521.770000,1,64,1,0,0
eu-2005,862664,32276936,16,2,364219,0.030000,0.029990,37.867700,1,64,1,0,0
eu-2005,862664,32276936,2048,2,9179852,0.030000,0.317540,291.059000,1,64,1,0,0
eu-2005,862664,32276936,2,2,18441,0.030000,0.029990,36.254500,1,64,1,0,0
eu-2005,862664,32276936,32,2,1046268,0.030000,0.029970,41.341100,1,64,1,0,0
eu-2005,862664,32276936,4,2,80652,0.030000,0.030000,36.663300,1,64,1,0,0
eu-2005,862664,32276936,64,2,2160274,0.030000,0.029970,45.344900,1,64,1,0,0
eu-2005,862664,32276936,8,2,218692,0.030000,0.029990,37.668800,1,64,1,0,0
eu-2005,862664,32276936,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
eu-2005,862664,32276936,128,3,3430397,0.030000,0.030420,54.025800,1,64,1,0,0
eu-2005,862664,32276936,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
eu-2005,862664,32276936,16384,3,12489293,0.030000,0.396230,2460.410000,1,64,1,0,0
eu-2005,862664,32276936,16,3,396198,0.030000,0.029970,37.151600,1,64,1,0,0
eu-2005,862664,32276936,2048,3,9184014,0.030000,0.251180,294.181000,1,64,1,0,0
eu-2005,862664,32276936,2,3,18458,0.030000,0.029840,36.259200,1,64,1,0,0
eu-2005,862664,32276936,32,3,1072931,0.030000,0.029970,43.857800,1,64,1,0,0
eu-2005,862664,32276936,4,3,86840,0.030000,0.027550,36.600000,1,64,1,0,0
eu-2005,862664,32276936,64,3,2209867,0.030000,0.029970,45.893300,1,64,1,0,0
eu-2005,862664,32276936,8,3,165276,0.030000,0.025380,37.705100,1,64,1,0,0
eu-2005,862664,32276936,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
eu-2005,862664,32276936,128,4,3440801,0.030000,0.036350,54.242600,1,64,1,0,0
eu-2005,862664,32276936,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
eu-2005,862664,32276936,16384,4,12478770,0.030000,0.716980,2230.970000,1,64,1,0,0
eu-2005,862664,32276936,16,4,398158,0.030000,0.029990,37.964000,1,64,1,0,0
eu-2005,862664,32276936,2048,4,9150263,0.030000,0.293840,281.705000,1,64,1,0,0
eu-2005,862664,32276936,2,4,18461,0.030000,0.029920,36.230500,1,64,1,0,0
eu-2005,862664,32276936,32,4,1024507,0.030000,0.029970,41.212100,1,64,1,0,0
eu-2005,862664,32276936,4,4,84615,0.030000,0.024670,36.611600,1,64,1,0,0
eu-2005,862664,32276936,64,4,2283792,0.030000,0.029970,45.745600,1,64,1,0,0
eu-2005,862664,32276936,8,4,221559,0.030000,0.029970,38.363500,1,64,1,0,0
eu-2005,862664,32276936,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
eu-2005,862664,32276936,128,5,3587912,0.030000,0.069580,54.438500,1,64,1,0,0
eu-2005,862664,32276936,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
eu-2005,862664,32276936,16384,5,12482824,0.030000,0.471700,2292.770000,1,64,1,0,0
eu-2005,862664,32276936,16,5,370726,0.030000,0.029970,38.167600,1,64,1,0,0
eu-2005,862664,32276936,2048,5,9183536,0.030000,0.161140,269.278000,1,64,1,0,0
eu-2005,862664,32276936,2,5,18459,0.030000,0.029990,36.211000,1,64,1,0,0
eu-2005,862664,32276936,32,5,1051277,0.030000,0.029930,41.071500,1,64,1,0,0
eu-2005,862664,32276936,4,5,85240,0.030000,0.029240,36.579300,1,64,1,0,0
eu-2005,862664,32276936,64,5,2213047,0.030000,0.029970,45.268400,1,64,1,0,0
eu-2005,862664,32276936,8,5,203711,0.030000,0.029980,37.650700,1,64,1,0,0
hugebubbles-00010,19458087,58359528,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
hugebubbles-00010,19458087,58359528,128,1,63536,0.030000,0.029960,75.642700,1,64,1,0,0
hugebubbles-00010,19458087,58359528,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
hugebubbles-00010,19458087,58359528,16384,1,766109,0.030000,0.082490,533.654000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16,1,16928,0.030000,0.028240,72.779400,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2048,1,276937,0.030000,0.031260,120.496000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2,1,1828,0.030000,0.016720,72.200600,1,64,1,0,0
hugebubbles-00010,19458087,58359528,32,1,27389,0.030000,0.029840,73.422300,1,64,1,0,0
hugebubbles-00010,19458087,58359528,4,1,5958,0.030000,0.029080,72.418700,1,64,1,0,0
hugebubbles-00010,19458087,58359528,64,1,41590,0.030000,0.029620,74.300400,1,64,1,0,0
hugebubbles-00010,19458087,58359528,8,1,10054,0.030000,0.028080,72.561500,1,64,1,0,0
hugebubbles-00010,19458087,58359528,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
hugebubbles-00010,19458087,58359528,128,2,62888,0.030000,0.029980,75.553900,1,64,1,0,0
hugebubbles-00010,19458087,58359528,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
hugebubbles-00010,19458087,58359528,16384,2,764522,0.030000,0.088380,472.615000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16,2,16591,0.030000,0.029990,72.794900,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2048,2,274606,0.030000,0.031150,116.677000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2,2,1923,0.030000,0.025380,72.234900,1,64,1,0,0
hugebubbles-00010,19458087,58359528,32,2,26488,0.030000,0.029680,73.321600,1,64,1,0,0
hugebubbles-00010,19458087,58359528,4,2,5832,0.030000,0.023920,72.381300,1,64,1,0,0
hugebubbles-00010,19458087,58359528,64,2,41336,0.030000,0.029900,74.228800,1,64,1,0,0
hugebubbles-00010,19458087,58359528,8,2,10079,0.030000,0.027070,72.599400,1,64,1,0,0
hugebubbles-00010,19458087,58359528,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
hugebubbles-00010,19458087,58359528,128,3,62989,0.030000,0.029930,75.530300,1,64,1,0,0
hugebubbles-00010,19458087,58359528,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
hugebubbles-00010,19458087,58359528,16384,3,758100,0.030000,0.074070,480.708000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16,3,16728,0.030000,0.029360,72.801800,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2048,3,276877,0.030000,0.031570,116.369000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2,3,1802,0.030000,0.015860,72.189200,1,64,1,0,0
hugebubbles-00010,19458087,58359528,32,3,26679,0.030000,0.029580,73.385600,1,64,1,0,0
hugebubbles-00010,19458087,58359528,4,3,5899,0.030000,0.029480,72.387800,1,64,1,0,0
hugebubbles-00010,19458087,58359528,64,3,42243,0.030000,0.029980,74.167400,1,64,1,0,0
hugebubbles-00010,19458087,58359528,8,3,9756,0.030000,0.029630,72.526800,1,64,1,0,0
hugebubbles-00010,19458087,58359528,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
hugebubbles-00010,19458087,58359528,128,4,63247,0.030000,0.029770,75.623500,1,64,1,0,0
hugebubbles-00010,19458087,58359528,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
hugebubbles-00010,19458087,58359528,16384,4,758238,0.030000,0.072390,457.047000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16,4,17052,0.030000,0.029600,72.858000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2048,4,275984,0.030000,0.031360,114.728000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2,4,1687,0.030000,0.018780,72.213400,1,64,1,0,0
hugebubbles-00010,19458087,58359528,32,4,26866,0.030000,0.029700,73.336100,1,64,1,0,0
hugebubbles-00010,19458087,58359528,4,4,5720,0.030000,0.028540,72.378600,1,64,1,0,0
hugebubbles-00010,19458087,58359528,64,4,42033,0.030000,0.029480,74.237400,1,64,1,0,0
hugebubbles-00010,19458087,58359528,8,4,9994,0.030000,0.028920,72.547300,1,64,1,0,0
hugebubbles-00010,19458087,58359528,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
hugebubbles-00010,19458087,58359528,128,5,63651,0.030000,0.029960,75.573100,1,64,1,0,0
hugebubbles-00010,19458087,58359528,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
hugebubbles-00010,19458087,58359528,16384,5,770439,0.030000,0.083330,456.455000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16,5,17143,0.030000,0.029270,72.883200,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2048,5,276980,0.030000,0.034100,114.607000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2,5,1775,0.030000,0.019780,72.178900,1,64,1,0,0
hugebubbles-00010,19458087,58359528,32,5,26809,0.030000,0.029560,73.322900,1,64,1,0,0
hugebubbles-00010,19458087,58359528,4,5,5841,0.030000,0.025450,72.382800,1,64,1,0,0
hugebubbles-00010,19458087,58359528,64,5,41702,0.030000,0.028940,74.111800,1,64,1,0,0
hugebubbles-00010,19458087,58359528,8,5,9929,0.030000,0.023190,72.613500,1,64,1,0,0
in-2004,1382908,27182946,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
in-2004,1382908,27182946,128,1,139763,0.030000,0.035630,43.588300,1,64,1,0,0
in-2004,1382908,27182946,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
in-2004,1382908,27182946,16384,1,8949776,0.030000,0.200000,1321.280000,1,64,1,0,0
in-2004,1382908,27182946,16,1,19785,0.030000,0.029900,36.673100,1,64,1,0,0
in-2004,1382908,27182946,2048,1,4957810,0.030000,0.102070,235.335000,1,64,1,0,0
in-2004,1382908,27182946,2,1,3063,0.030000,0.028920,35.812600,1,64,1,0,0
in-2004,1382908,27182946,32,1,23463,0.030000,0.029870,37.579200,1,64,1,0,0
in-2004,1382908,27182946,4,1,7890,0.030000,0.029970,35.984200,1,64,1,0,0
in-2004,1382908,27182946,64,1,41557,0.030000,0.030040,39.223500,1,64,1,0,0
in-2004,1382908,27182946,8,1,14146,0.030000,0.029930,36.168400,1,64,1,0,0
in-2004,1382908,27182946,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
in-2004,1382908,27182946,128,2,135272,0.030000,0.033510,42.818400,1,64,1,0,0
in-2004,1382908,27182946,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
in-2004,1382908,27182946,16384,2,8941453,0.030000,0.164710,1164.400000,1,64,1,0,0
in-2004,1382908,27182946,16,2,18395,0.030000,0.029970,36.730800,1,64,1,0,0
in-2004,1382908,27182946,2048,2,5022925,0.030000,0.116860,223.584000,1,64,1,0,0
in-2004,1382908,27182946,2,2,3087,0.030000,0.029430,35.824200,1,64,1,0,0
in-2004,1382908,27182946,32,2,23643,0.030000,0.029870,37.636100,1,64,1,0,0
in-2004,1382908,27182946,4,2,8167,0.030000,0.029990,36.005600,1,64,1,0,0
in-2004,1382908,27182946,64,2,41171,0.030000,0.029990,39.251800,1,64,1,0,0
in-2004,1382908,27182946,8,2,14157,0.030000,0.029980,36.162500,1,64,1,0,0
in-2004,1382908,27182946,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
in-2004,1382908,27182946,128,3,129315,0.030000,0.098200,43.078500,1,64,1,0,0
in-2004,1382908,27182946,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
in-2004,1382908,27182946,16384,3,8955040,0.030000,0.258820,1146.180000,1,64,1,0,0
in-2004,1382908,27182946,16,3,20307,0.030000,0.029950,36.814000,1,64,1,0,0
in-2004,1382908,27182946,2048,3,4947782,0.030000,0.122780,219.229000,1,64,1,0,0
in-2004,1382908,27182946,2,3,3093,0.030000,0.029570,35.830700,1,64,1,0,0
in-2004,1382908,27182946,32,3,24510,0.030000,0.029990,37.657700,1,64,1,0,0
in-2004,1382908,27182946,4,3,8249,0.030000,0.029970,35.996800,1,64,1,0,0
in-2004,1382908,27182946,64,3,43147,0.030000,0.029990,39.389000,1,64,1,0,0
in-2004,1382908,27182946,8,3,12808,0.030000,0.029990,36.173700,1,64,1,0,0
in-2004,1382908,27182946,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
in-2004,1382908,27182946,128,4,134074,0.030000,0.059890,43.023500,1,64,1,0,0
in-2004,1382908,27182946,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
in-2004,1382908,27182946,16384,4,8942613,0.030000,0.176470,1109.870000,1,64,1,0,0
in-2004,1382908,27182946,16,4,18409,0.030000,0.029970,36.789200,1,64,1,0,0
in-2004,1382908,27182946,2048,4,4997364,0.030000,0.167160,210.651000,1,64,1,0,0
in-2004,1382908,27182946,2,4,3053,0.030000,0.028540,35.839200,1,64,1,0,0
in-2004,1382908,27182946,32,4,23008,0.030000,0.029990,37.683300,1,64,1,0,0
in-2004,1382908,27182946,4,4,7503,0.030000,0.029930,36.039200,1,64,1,0,0
in-2004,1382908,27182946,64,4,40066,0.030000,0.029990,39.172900,1,64,1,0,0
in-2004,1382908,27182946,8,4,13842,0.030000,0.029960,36.192400,1,64,1,0,0
in-2004,1382908,27182946,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
in-2004,1382908,27182946,128,5,144441,0.030000,0.078120,42.612700,1,64,1,0,0
in-2004,1382908,27182946,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
in-2004,1382908,27182946,16384,5,8945182,0.030000,0.200000,1082.670000,1,64,1,0,0
in-2004,1382908,27182946,16,5,18651,0.030000,0.029990,36.727700,1,64,1,0,0
in-2004,1382908,27182946,2048,5,4913748,0.030000,0.139050,208.713000,1,64,1,0,0
in-2004,1382908,27182946,2,5,3070,0.030000,0.029650,35.821600,1,64,1,0,0
in-2004,1382908,27182946,32,5,24436,0.030000,0.029990,37.812600,1,64,1,0,0
in-2004,1382908,27182946,4,5,7946,0.030000,0.029960,36.017500,1,64,1,0,0
in-2004,1382908,27182946,64,5,42017,0.030000,0.030040,39.151200,1,64,1,0,0
in-2004,1382908,27182946,8,5,13897,0.030000,0.029900,36.169000,1,64,1,0,0
nlpkkt240,27993600,746478752,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,128,1,14212045,0.030000,0.030000,62.675700,1,64,1,0,0
nlpkkt240,27993600,746478752,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,16384,1,74605969,0.030000,0.029840,1159.010000,1,64,1,0,0
nlpkkt240,27993600,746478752,16,1,5439837,0.030000,0.030000,58.522300,1,64,1,0,0
nlpkkt240,27993600,746478752,2048,1,37992091,0.030000,0.029990,137.818000,1,64,1,0,0
nlpkkt240,27993600,746478752,2,1,1239017,0.030000,0.028260,57.902100,1,64,1,0,0
nlpkkt240,27993600,746478752,32,1,7703321,0.030000,0.030000,59.190200,1,64,1,0,0
nlpkkt240,27993600,746478752,4,1,2321333,0.030000,0.019860,57.990600,1,64,1,0,0
nlpkkt240,27993600,746478752,64,1,10606512,0.030000,0.030000,60.345000,1,64,1,0,0
nlpkkt240,27993600,746478752,8,1,3526957,0.030000,0.030000,58.192600,1,64,1,0,0
nlpkkt240,27993600,746478752,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,128,2,14148495,0.030000,0.030000,62.386300,1,64,1,0,0
nlpkkt240,27993600,746478752,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,16384,2,74602021,0.030000,0.037450,961.572000,1,64,1,0,0
nlpkkt240,27993600,746478752,16,2,5545935,0.030000,0.029810,58.525800,1,64,1,0,0
nlpkkt240,27993600,746478752,2048,2,38094258,0.030000,0.029990,128.072000,1,64,1,0,0
nlpkkt240,27993600,746478752,2,2,1221843,0.030000,0.028920,57.944100,1,64,1,0,0
nlpkkt240,27993600,746478752,32,2,7662835,0.030000,0.029840,59.163600,1,64,1,0,0
nlpkkt240,27993600,746478752,4,2,2314507,0.030000,0.017670,58.005800,1,64,1,0,0
nlpkkt240,27993600,746478752,64,2,10510948,0.030000,0.030000,60.221100,1,64,1,0,0
nlpkkt240,27993600,746478752,8,2,3496296,0.030000,0.029970,58.208400,1,64,1,0,0
nlpkkt240,27993600,746478752,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,128,3,14173466,0.030000,0.030000,62.358900,1,64,1,0,0
nlpkkt240,27993600,746478752,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,16384,3,74578818,0.030000,0.031010,942.561000,1,64,1,0,0
nlpkkt240,27993600,746478752,16,3,5420271,0.030000,0.029970,58.492700,1,64,1,0,0
nlpkkt240,27993600,746478752,2048,3,38086159,0.030000,0.029990,126.770000,1,64,1,0,0
nlpkkt240,27993600,746478752,2,3,1213129,0.030000,0.016200,57.931300,1,64,1,0,0
nlpkkt240,27993600,746478752,32,3,7729606,0.030000,0.030000,59.223000,1,64,1,0,0
nlpkkt240,27993600,746478752,4,3,2316306,0.030000,0.024740,58.015600,1,64,1,0,0
nlpkkt240,27993600,746478752,64,3,10677579,0.030000,0.030000,60.273200,1,64,1,0,0
nlpkkt240,27993600,746478752,8,3,3574579,0.030000,0.030000,58.193900,1,64,1,0,0
nlpkkt240,27993600,746478752,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,128,4,14127141,0.030000,0.030000,62.176500,1,64,1,0,0
nlpkkt240,27993600,746478752,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,16384,4,74719162,0.030000,0.031010,887.173000,1,64,1,0,0
nlpkkt240,27993600,746478752,16,4,5411194,0.030000,0.030000,58.493800,1,64,1,0,0
nlpkkt240,27993600,746478752,2048,4,38168400,0.030000,0.029990,124.535000,1,64,1,0,0
nlpkkt240,27993600,746478752,2,4,1231430,0.030000,0.028990,57.919800,1,64,1,0,0
nlpkkt240,27993600,746478752,32,4,7783187,0.030000,0.029970,59.206900,1,64,1,0,0
nlpkkt240,27993600,746478752,4,4,2320444,0.030000,0.025220,58.000400,1,64,1,0,0
nlpkkt240,27993600,746478752,64,4,10611839,0.030000,0.030000,60.269800,1,64,1,0,0
nlpkkt240,27993600,746478752,8,4,3576647,0.030000,0.029430,58.174600,1,64,1,0,0
nlpkkt240,27993600,746478752,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,128,5,14128941,0.030000,0.030000,62.271500,1,64,1,0,0
nlpkkt240,27993600,746478752,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,16384,5,74626006,0.030000,0.031010,871.320000,1,64,1,0,0
nlpkkt240,27993600,746478752,16,5,5453006,0.030000,0.030000,58.502100,1,64,1,0,0
nlpkkt240,27993600,746478752,2048,5,38103939,0.030000,0.030070,123.153000,1,64,1,0,0
nlpkkt240,27993600,746478752,2,5,1203855,0.030000,0.029990,57.917500,1,64,1,0,0
nlpkkt240,27993600,746478752,32,5,7821547,0.030000,0.030000,59.218300,1,64,1,0,0
nlpkkt240,27993600,746478752,4,5,2268733,0.030000,0.024350,57.989200,1,64,1,0,0
nlpkkt240,27993600,746478752,64,5,10620233,0.030000,0.030000,60.237300,1,64,1,0,0
nlpkkt240,27993600,746478752,8,5,3471731,0.030000,0.029990,58.197300,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
packing-500x100x100-b050,2145852,34976486,128,1,641869,0.030000,0.029940,36.252500,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
packing-500x100x100-b050,2145852,34976486,16384,1,4916450,0.030000,0.045800,655.878000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16,1,208342,0.030000,0.030000,33.759200,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2048,1,2319068,0.030000,0.098280,84.095600,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2,1,10714,0.030000,0.026020,33.294700,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,32,1,329854,0.030000,0.029990,34.255900,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,4,1,31624,0.030000,0.023730,33.374100,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,64,1,459197,0.030000,0.029970,34.848400,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,8,1,121031,0.030000,0.029980,33.527700,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
packing-500x100x100-b050,2145852,34976486,128,2,641161,0.030000,0.030000,36.234200,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
packing-500x100x100-b050,2145852,34976486,16384,2,4905644,0.030000,0.045800,544.119000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16,2,207615,0.030000,0.029950,33.749900,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2048,2,2109049,0.030000,0.030530,77.521100,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2,2,9919,0.030000,0.008950,33.292300,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,32,2,325337,0.030000,0.030000,34.219500,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,4,2,31141,0.030000,0.020830,33.390600,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,64,2,466188,0.030000,0.029970,34.900400,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,8,2,119868,0.030000,0.026790,33.531700,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
packing-500x100x100-b050,2145852,34976486,128,3,642698,0.030000,0.030000,36.184300,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
packing-500x100x100-b050,2145852,34976486,16384,3,5228526,0.030000,0.129770,532.732000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16,3,210763,0.030000,0.029990,33.768900,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2048,3,2130377,0.030000,0.030530,76.491900,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2,3,9824,0.030000,0.014890,33.299900,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,32,3,324756,0.030000,0.029990,34.245400,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,4,3,31061,0.030000,0.025570,33.400500,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,64,3,469134,0.030000,0.030000,34.855700,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,8,3,120165,0.030000,0.027620,33.546100,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
packing-500x100x100-b050,2145852,34976486,128,4,643726,0.030000,0.029940,36.243800,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
packing-500x100x100-b050,2145852,34976486,16384,4,4932546,0.030000,0.030530,510.882000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16,4,207773,0.030000,0.029970,33.773600,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2048,4,2337632,0.030000,0.108780,75.458400,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2,4,9602,0.030000,0.007770,33.291100,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,32,4,316690,0.030000,0.029990,34.192800,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,4,4,30455,0.030000,0.029120,33.376500,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,64,4,459912,0.030000,0.030000,34.896700,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,8,4,119335,0.030000,0.029930,33.536200,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
packing-500x100x100-b050,2145852,34976486,128,5,642581,0.030000,0.030000,36.154700,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
packing-500x100x100-b050,2145852,34976486,16384,5,4932748,0.030000,0.045800,504.468000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16,5,208793,0.030000,0.029970,33.762700,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2048,5,2124040,0.030000,0.030530,74.901200,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2,5,9737,0.030000,0.019470,33.307500,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,32,5,322845,0.030000,0.030000,34.257100,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,4,5,30644,0.030000,0.026840,33.383500,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,64,5,459891,0.030000,0.030000,34.845400,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,8,5,120578,0.030000,0.027370,33.542800,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,67108864,1149107290,128,1,731845,0.030000,0.029990,91.334000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg_n26_s0,67108864,1149107290,16384,1,10017755,0.030000,0.087400,689.509000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16,1,209088,0.030000,0.021840,87.613800,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2048,1,3309440,0.030000,0.031340,151.535000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2,1,34459,0.030000,0.003370,87.021500,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,32,1,327308,0.030000,0.029900,88.154500,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,4,1,68921,0.030000,0.029900,87.074100,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,64,1,488289,0.030000,0.029840,89.218400,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,8,1,128134,0.030000,0.029690,87.315500,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,67108864,1149107290,128,2,731619,0.030000,0.030000,91.360900,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg_n26_s0,67108864,1149107290,16384,2,9986991,0.030000,0.081050,638.813000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16,2,208168,0.030000,0.029250,87.513000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2048,2,3306823,0.030000,0.041750,148.714000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2,2,34849,0.030000,0.001770,86.860200,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,32,2,326370,0.030000,0.029970,88.182400,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,4,2,69822,0.030000,0.029170,87.055200,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,64,2,495242,0.030000,0.029940,89.319800,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,8,2,129122,0.030000,0.027530,87.240000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,67108864,1149107290,128,3,741806,0.030000,0.029900,91.177600,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg_n26_s0,67108864,1149107290,16384,3,9997510,0.030000,0.090580,663.302000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16,3,208996,0.030000,0.025840,87.522000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2048,3,3302092,0.030000,0.064330,147.968000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2,3,35048,0.030000,0.026400,86.845100,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,32,3,326423,0.030000,0.030000,88.041600,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,4,3,70234,0.030000,0.024250,87.076000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,64,3,494001,0.030000,0.030000,89.257200,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,8,3,127910,0.030000,0.027410,87.330000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,67108864,1149107290,128,4,730857,0.030000,0.029960,91.143600,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg_n26_s0,67108864,1149107290,16384,4,9958385,0.030000,0.102290,630.735000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16,4,209639,0.030000,0.029440,87.542400,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2048,4,3325540,0.030000,0.054440,146.332000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2,4,35280,0.030000,0.020840,86.941000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,32,4,326605,0.030000,0.028320,88.073500,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,4,4,68757,0.030000,0.025880,87.056000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,64,4,489613,0.030000,0.029990,89.164700,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,8,4,129727,0.030000,0.024990,87.221200,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,67108864,1149107290,128,5,745526,0.030000,0.029990,91.313400,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
rgg_n26_s0,67108864,1149107290,16384,5,9891755,0.030000,0.062740,613.622000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16,5,206880,0.030000,0.027460,87.533200,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2048,5,3310185,0.030000,0.054290,145.330000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2,5,35914,0.030000,0.001130,86.890200,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,32,5,326368,0.030000,0.029280,88.085700,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,4,5,70124,0.030000,0.027610,87.091000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,64,5,493711,0.030000,0.029960,89.155800,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,8,5,127364,0.030000,0.029790,87.243300,1,64,1,0,0
sk-2005,50636154,3620126660,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,128,1,88301306,0.030000,0.030000,568.878000,1,64,1,0,0
sk-2005,50636154,3620126660,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16384,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
sk-2005,50636154,3620126660,16,1,15733873,0.030000,0.030000,441.939000,1,64,1,0,0
sk-2005,50636154,3620126660,2048,1,645454112,0.030000,0.069890,1567.590000,1,64,1,0,0
sk-2005,50636154,3620126660,2,1,3341805,0.030000,0.030000,380.080000,1,64,1,0,0
sk-2005,50636154,3620126660,32,1,30140859,0.030000,0.030000,519.523000,1,64,1,0,0
sk-2005,50636154,3620126660,4,1,6685893,0.030000,0.030000,422.596000,1,64,1,0,0
sk-2005,50636154,3620126660,64,1,53476365,0.030000,0.030000,507.488000,1,64,1,0,0
sk-2005,50636154,3620126660,8,1,15788304,0.030000,0.030000,887.646000,1,64,1,0,0
sk-2005,50636154,3620126660,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,128,2,85257368,0.030000,0.033870,653.884000,1,64,1,0,0
sk-2005,50636154,3620126660,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16,2,19084071,0.030000,0.030000,503.706000,1,64,1,0,0
sk-2005,50636154,3620126660,2048,2,643148988,0.030000,0.095490,1927.070000,1,64,1,0,0
sk-2005,50636154,3620126660,2,2,3016250,0.030000,0.029980,382.508000,1,64,1,0,0
sk-2005,50636154,3620126660,32,2,31902994,0.030000,0.030000,573.625000,1,64,1,0,0
sk-2005,50636154,3620126660,4,2,6202765,0.030000,0.030000,394.989000,1,64,1,0,0
sk-2005,50636154,3620126660,64,2,58290304,0.030000,0.030000,534.683000,1,64,1,0,0
sk-2005,50636154,3620126660,8,2,15812330,0.030000,0.030000,747.116000,1,64,1,0,0
sk-2005,50636154,3620126660,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,128,3,88347301,0.030000,0.030000,934.145000,1,64,1,0,0
sk-2005,50636154,3620126660,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16,3,16446822,0.030000,0.030000,484.248000,1,64,1,0,0
sk-2005,50636154,3620126660,2048,3,643369401,0.030000,0.030010,2430.230000,1,64,1,0,0
sk-2005,50636154,3620126660,2,3,2779786,0.030000,0.029960,379.217000,1,64,1,0,0
sk-2005,50636154,3620126660,32,3,31988121,0.030000,0.029990,517.365000,1,64,1,0,0
sk-2005,50636154,3620126660,4,3,6623301,0.030000,0.029890,397.755000,1,64,1,0,0
sk-2005,50636154,3620126660,64,3,53480105,0.030000,0.030000,536.429000,1,64,1,0,0
sk-2005,50636154,3620126660,8,3,16088713,0.030000,0.030000,730.672000,1,64,1,0,0
sk-2005,50636154,3620126660,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,128,4,85533042,0.030000,0.030000,684.538000,1,64,1,0,0
sk-2005,50636154,3620126660,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16384,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
sk-2005,50636154,3620126660,16,4,15570355,0.030000,0.030000,436.229000,1,64,1,0,0
sk-2005,50636154,3620126660,2048,4,643797390,0.030000,0.058440,2033.990000,1,64,1,0,0
sk-2005,50636154,3620126660,2,4,2767741,0.030000,0.029990,380.491000,1,64,1,0,0
sk-2005,50636154,3620126660,32,4,29598467,0.030000,0.030000,550.562000,1,64,1,0,0
sk-2005,50636154,3620126660,4,4,6686604,0.030000,0.029990,403.858000,1,64,1,0,0
sk-2005,50636154,3620126660,64,4,52994165,0.030000,0.030000,560.578000,1,64,1,0,0
sk-2005,50636154,3620126660,8,4,15182132,0.030000,0.030000,604.071000,1,64,1,0,0
sk-2005,50636154,3620126660,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,128,5,96566523,0.030000,0.030000,749.122000,1,64,1,0,0
sk-2005,50636154,3620126660,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16,5,18545640,0.030000,0.030000,568.666000,1,64,1,0,0
sk-2005,50636154,3620126660,2048,5,646372773,0.030000,0.199640,2419.660000,1,64,1,0,0
sk-2005,50636154,3620126660,2,5,3855382,0.030000,0.030000,387.004000,1,64,1,0,0
sk-2005,50636154,3620126660,32,5,30181042,0.030000,0.030000,600.702000,1,64,1,0,0
sk-2005,50636154,3620126660,4,5,5910959,0.030000,0.030000,390.940000,1,64,1,0,0
sk-2005,50636154,3620126660,64,5,52786224,0.030000,0.030000,592.205000,1,64,1,0,0
sk-2005,50636154,3620126660,8,5,14333600,0.030000,0.030000,578.109000,1,64,1,0,0
uk-2002,18520486,523574516,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,128,1,2221867,0.030000,0.030000,153.061000,1,64,1,0,0
uk-2002,18520486,523574516,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,16384,1,58187369,0.030000,0.109640,1801.690000,1,64,1,0,0
uk-2002,18520486,523574516,16,1,1441957,0.030000,0.029940,78.345800,1,64,1,0,0
uk-2002,18520486,523574516,2048,1,7333813,0.030000,0.029960,389.458000,1,64,1,0,0
uk-2002,18520486,523574516,2,1,410307,0.030000,0.030000,64.350900,1,64,1,0,0
uk-2002,18520486,523574516,32,1,1621115,0.030000,0.030000,95.749300,1,64,1,0,0
uk-2002,18520486,523574516,4,1,837287,0.030000,0.029980,67.045400,1,64,1,0,0
uk-2002,18520486,523574516,64,1,1806814,0.030000,0.030000,120.405000,1,64,1,0,0
uk-2002,18520486,523574516,8,1,1200721,0.030000,0.029990,70.611900,1,64,1,0,0
uk-2002,18520486,523574516,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,128,2,2255749,0.030000,0.049640,150.174000,1,64,1,0,0
uk-2002,18520486,523574516,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,16384,2,58106842,0.030000,0.215740,1670.830000,1,64,1,0,0
uk-2002,18520486,523574516,16,2,1447785,0.030000,0.029990,77.924300,1,64,1,0,0
uk-2002,18520486,523574516,2048,2,7275342,0.030000,0.029960,369.522000,1,64,1,0,0
uk-2002,18520486,523574516,2,2,433542,0.030000,0.029990,64.372100,1,64,1,0,0
uk-2002,18520486,523574516,32,2,1626182,0.030000,0.029990,91.842000,1,64,1,0,0
uk-2002,18520486,523574516,4,2,791454,0.030000,0.029970,67.048200,1,64,1,0,0
uk-2002,18520486,523574516,64,2,1862313,0.030000,0.030000,115.389000,1,64,1,0,0
uk-2002,18520486,523574516,8,2,1230761,0.030000,0.029990,70.555100,1,64,1,0,0
uk-2002,18520486,523574516,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,128,3,2213186,0.030000,0.029990,149.684000,1,64,1,0,0
uk-2002,18520486,523574516,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,16384,3,58046152,0.030000,0.148540,1726.140000,1,64,1,0,0
uk-2002,18520486,523574516,16,3,1446003,0.030000,0.029980,79.114400,1,64,1,0,0
uk-2002,18520486,523574516,2048,3,7045622,0.030000,0.029960,389.609000,1,64,1,0,0
uk-2002,18520486,523574516,2,3,401843,0.030000,0.030000,64.250400,1,64,1,0,0
uk-2002,18520486,523574516,32,3,1664619,0.030000,0.029990,91.984200,1,64,1,0,0
uk-2002,18520486,523574516,4,3,809862,0.030000,0.030000,67.077300,1,64,1,0,0
uk-2002,18520486,523574516,64,3,1877693,0.030000,0.029990,117.524000,1,64,1,0,0
uk-2002,18520486,523574516,8,3,1265811,0.030000,0.029980,70.844200,1,64,1,0,0
uk-2002,18520486,523574516,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,128,4,2192295,0.030000,0.029990,143.366000,1,64,1,0,0
uk-2002,18520486,523574516,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,16384,4,57941569,0.030000,0.116710,1610.620000,1,64,1,0,0
uk-2002,18520486,523574516,16,4,1442299,0.030000,0.029990,78.001100,1,64,1,0,0
uk-2002,18520486,523574516,2048,4,7859785,0.030000,0.029960,373.252000,1,64,1,0,0
uk-2002,18520486,523574516,2,4,433952,0.030000,0.030000,64.301100,1,64,1,0,0
uk-2002,18520486,523574516,32,4,1615601,0.030000,0.029960,90.139900,1,64,1,0,0
uk-2002,18520486,523574516,4,4,794762,0.030000,0.030000,67.106100,1,64,1,0,0
uk-2002,18520486,523574516,64,4,1853024,0.030000,0.029990,114.484000,1,64,1,0,0
uk-2002,18520486,523574516,8,4,1227612,0.030000,0.029980,70.980500,1,64,1,0,0
uk-2002,18520486,523574516,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,128,5,2222438,0.030000,0.029990,151.661000,1,64,1,0,0
uk-2002,18520486,523574516,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,16384,5,58002731,0.030000,0.114060,1603.330000,1,64,1,0,0
uk-2002,18520486,523574516,16,5,1434271,0.030000,0.030000,78.577300,1,64,1,0,0
uk-2002,18520486,523574516,2048,5,7068218,0.030000,0.047430,360.880000,1,64,1,0,0
uk-2002,18520486,523574516,2,5,387768,0.030000,0.029990,64.057400,1,64,1,0,0
uk-2002,18520486,523574516,32,5,1614111,0.030000,0.030000,90.752400,1,64,1,0,0
uk-2002,18520486,523574516,4,5,804173,0.030000,0.029990,66.919200,1,64,1,0,0
uk-2002,18520486,523574516,64,5,1861515,0.030000,0.029980,115.636000,1,64,1,0,0
uk-2002,18520486,523574516,8,5,1203856,0.030000,0.030000,70.470500,1,64,1,0,0
uk-2007-05,105896555,6603753128,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,128,1,6852397,0.030000,0.030000,522.087000,1,64,1,0,0
uk-2007-05,105896555,6603753128,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16,1,4224154,0.030000,0.030000,360.000000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2048,1,108725507,0.030000,0.084420,2464.850000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2,1,973127,0.030000,0.030000,349.210000,1,64,1,0,0
uk-2007-05,105896555,6603753128,32,1,5397205,0.030000,0.030000,374.341000,1,64,1,0,0
uk-2007-05,105896555,6603753128,4,1,1996537,0.030000,0.029730,352.242000,1,64,1,0,0
uk-2007-05,105896555,6603753128,64,1,5756815,0.030000,0.030000,440.130000,1,64,1,0,0
uk-2007-05,105896555,6603753128,8,1,3099050,0.030000,0.030000,355.810000,1,64,1,0,0
uk-2007-05,105896555,6603753128,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,128,2,6638487,0.030000,0.030000,616.054000,1,64,1,0,0
uk-2007-05,105896555,6603753128,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16,2,4076463,0.030000,0.029950,361.353000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2048,2,91232013,0.030000,0.161720,2128.680000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2,2,976530,0.030000,0.030000,349.669000,1,64,1,0,0
uk-2007-05,105896555,6603753128,32,2,4863240,0.030000,0.030000,378.656000,1,64,1,0,0
uk-2007-05,105896555,6603753128,4,2,2105233,0.030000,0.030000,351.535000,1,64,1,0,0
uk-2007-05,105896555,6603753128,64,2,5738185,0.030000,0.030000,438.536000,1,64,1,0,0
uk-2007-05,105896555,6603753128,8,2,3059695,0.030000,0.030000,355.803000,1,64,1,0,0
uk-2007-05,105896555,6603753128,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,128,3,6876648,0.030000,0.030000,554.723000,1,64,1,0,0
uk-2007-05,105896555,6603753128,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16,3,3930884,0.030000,0.030000,363.438000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2048,3,94212946,0.030000,0.070630,2211.350000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2,3,996494,0.030000,0.029910,349.204000,1,64,1,0,0
uk-2007-05,105896555,6603753128,32,3,4805062,0.030000,0.030000,377.824000,1,64,1,0,0
uk-2007-05,105896555,6603753128,4,3,2069402,0.030000,0.029990,351.736000,1,64,1,0,0
uk-2007-05,105896555,6603753128,64,3,5801990,0.030000,0.030000,485.218000,1,64,1,0,0
uk-2007-05,105896555,6603753128,8,3,2979712,0.030000,0.030000,356.035000,1,64,1,0,0
uk-2007-05,105896555,6603753128,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,128,4,6468793,0.030000,0.183100,587.820000,1,64,1,0,0
uk-2007-05,105896555,6603753128,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16,4,4028892,0.030000,0.030000,362.106000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2048,4,107763970,0.030000,0.084630,2222.040000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2,4,977625,0.030000,0.029990,349.408000,1,64,1,0,0
uk-2007-05,105896555,6603753128,32,4,4955330,0.030000,0.030000,396.701000,1,64,1,0,0
uk-2007-05,105896555,6603753128,4,4,2010355,0.030000,0.029950,352.152000,1,64,1,0,0
uk-2007-05,105896555,6603753128,64,4,5853633,0.030000,0.030000,441.571000,1,64,1,0,0
uk-2007-05,105896555,6603753128,8,4,3085173,0.030000,0.030000,355.908000,1,64,1,0,0
uk-2007-05,105896555,6603753128,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,128,5,6664723,0.030000,0.030000,568.830000,1,64,1,0,0
uk-2007-05,105896555,6603753128,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16,5,4076537,0.030000,0.029990,362.398000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2048,5,108726242,0.030000,0.147580,2133.400000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2,5,987169,0.030000,0.029960,349.465000,1,64,1,0,0
uk-2007-05,105896555,6603753128,32,5,4846186,0.030000,0.029990,386.045000,1,64,1,0,0
uk-2007-05,105896555,6603753128,4,5,2120718,0.030000,0.030000,352.022000,1,64,1,0,0
uk-2007-05,105896555,6603753128,64,5,5769040,0.030000,0.030000,440.556000,1,64,1,0,0
uk-2007-05,105896555,6603753128,8,5,3012329,0.030000,0.030000,356.053000,1,64,1,0,0
youtube,1134890,5975246,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
youtube,1134890,5975246,128,1,1216534,0.030000,0.030000,201.124000,1,64,1,0,0
youtube,1134890,5975246,131072,1,2278003,0.030000,1.111110,3014.040000,1,64,1,0,0
youtube,1134890,5975246,16384,1,1906316,0.030000,0.557140,1184.410000,1,64,1,0,0
youtube,1134890,5975246,16,1,736499,0.030000,0.029990,58.656400,1,64,1,0,0
youtube,1134890,5975246,2048,1,1636036,0.030000,0.363960,419.784000,1,64,1,0,0
youtube,1134890,5975246,2,1,197937,0.030000,0.028100,44.355600,1,64,1,0,0
youtube,1134890,5975246,32,1,950285,0.030000,0.029970,71.377900,1,64,1,0,0
youtube,1134890,5975246,4,1,394738,0.030000,0.030000,51.603400,1,64,1,0,0
youtube,1134890,5975246,64,1,1071646,0.030000,0.029940,128.266000,1,64,1,0,0
youtube,1134890,5975246,8,1,552705,0.030000,0.029990,53.264200,1,64,1,0,0
youtube,1134890,5975246,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
youtube,1134890,5975246,128,2,1224282,0.030000,0.030000,159.272000,1,64,1,0,0
youtube,1134890,5975246,131072,2,2279121,0.030000,1.444440,2910.730000,1,64,1,0,0
youtube,1134890,5975246,16384,2,1902806,0.030000,0.400000,1079.370000,1,64,1,0,0
youtube,1134890,5975246,16,2,749082,0.030000,0.029990,59.583600,1,64,1,0,0
youtube,1134890,5975246,2048,2,1630629,0.030000,0.210810,382.436000,1,64,1,0,0
youtube,1134890,5975246,2,2,165171,0.030000,0.029970,49.016000,1,64,1,0,0
youtube,1134890,5975246,32,2,939623,0.030000,0.029970,75.025200,1,64,1,0,0
youtube,1134890,5975246,4,2,356830,0.030000,0.030000,49.626100,1,64,1,0,0
youtube,1134890,5975246,64,2,1084373,0.030000,0.029940,106.863000,1,64,1,0,0
youtube,1134890,5975246,8,2,549279,0.030000,0.029990,52.092000,1,64,1,0,0
youtube,1134890,5975246,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
youtube,1134890,5975246,128,3,1219389,0.030000,0.030000,156.880000,1,64,1,0,0
youtube,1134890,5975246,131072,3,2279568,0.030000,1.333330,3044.530000,1,64,1,0,0
youtube,1134890,5975246,16384,3,1903024,0.030000,0.500000,1055.320000,1,64,1,0,0
youtube,1134890,5975246,16,3,734555,0.030000,0.029990,58.325100,1,64,1,0,0
youtube,1134890,5975246,2048,3,1631623,0.030000,0.028830,379.771000,1,64,1,0,0
youtube,1134890,5975246,2,3,169459,0.030000,0.030000,53.865900,1,64,1,0,0
youtube,1134890,5975246,32,3,944528,0.030000,0.029970,67.638600,1,64,1,0,0
youtube,1134890,5975246,4,3,349758,0.030000,0.030000,50.869400,1,64,1,0,0
youtube,1134890,5975246,64,3,1069890,0.030000,0.029940,91.069800,1,64,1,0,0
youtube,1134890,5975246,8,3,606396,0.030000,0.029990,51.681500,1,64,1,0,0
youtube,1134890,5975246,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
youtube,1134890,5975246,128,4,1204688,0.030000,0.029890,150.117000,1,64,1,0,0
youtube,1134890,5975246,131072,4,2278744,0.030000,1.666670,2926.600000,1,64,1,0,0
youtube,1134890,5975246,16384,4,1902273,0.030000,0.471430,1067.990000,1,64,1,0,0
youtube,1134890,5975246,16,4,736042,0.030000,0.029990,57.418000,1,64,1,0,0
youtube,1134890,5975246,2048,4,1633488,0.030000,0.491890,367.869000,1,64,1,0,0
youtube,1134890,5975246,2,4,168305,0.030000,0.030000,51.564500,1,64,1,0,0
youtube,1134890,5975246,32,4,935117,0.030000,0.029970,71.372100,1,64,1,0,0
youtube,1134890,5975246,4,4,351831,0.030000,0.030000,50.558200,1,64,1,0,0
youtube,1134890,5975246,64,4,1078481,0.030000,0.030000,99.657600,1,64,1,0,0
youtube,1134890,5975246,8,4,549865,0.030000,0.029990,54.605000,1,64,1,0,0
youtube,1134890,5975246,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
youtube,1134890,5975246,128,5,1214721,0.030000,0.030000,170.744000,1,64,1,0,0
youtube,1134890,5975246,131072,5,2279259,0.030000,1.444440,2920.790000,1,64,1,0,0
youtube,1134890,5975246,16384,5,1901388,0.030000,0.428570,1046.860000,1,64,1,0,0
youtube,1134890,5975246,16,5,740763,0.030000,0.029990,59.272000,1,64,1,0,0
youtube,1134890,5975246,2048,5,1631236,0.030000,0.108110,361.273000,1,64,1,0,0
youtube,1134890,5975246,2,5,170837,0.030000,0.030000,48.174700,1,64,1,0,0
youtube,1134890,5975246,32,5,931482,0.030000,0.029970,71.790300,1,64,1,0,0
youtube,1134890,5975246,4,5,391309,0.030000,0.030000,68.245000,1,64,1,0,0
youtube,1134890,5975246,64,5,1114532,0.030000,0.029940,98.529500,1,64,1,0,0
youtube,1134890,5975246,8,5,586799,0.030000,0.029990,54.550400,1,64,1,0,0


==> experiments/quality/ParHIP-Fast.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Timeout,Failed
com-orkut.ungraph,3072627,234370166,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,128,1,54945132,0.030000,0.029990,81.739700,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16,1,30688420,0.030000,0.029990,37.676300,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,2,1,1263854,0.030000,0.030000,30.605100,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,32,1,39798085,0.030000,0.029990,43.703800,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,4,1,16062864,0.030000,0.030000,32.004000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,64,1,47080564,0.030000,0.029990,52.578600,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,8,1,24602709,0.030000,0.030000,35.327400,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,128,2,54594176,0.030000,0.029990,79.458400,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16,2,30312997,0.030000,0.029990,37.842500,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,2,2,904616,0.030000,0.030000,30.462600,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,32,2,39384535,0.030000,0.029990,44.102200,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,4,2,17171434,0.030000,0.030000,32.725200,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,64,2,47923994,0.030000,0.029990,53.872600,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,8,2,24893792,0.030000,0.030000,35.554500,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,128,3,54283406,0.030000,0.029990,81.555700,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16,3,31826099,0.030000,0.029990,37.885200,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,2,3,1442222,0.030000,0.030000,30.982500,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,32,3,39128264,0.030000,0.029990,44.113300,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,4,3,16876318,0.030000,0.030000,32.609200,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,64,3,47582260,0.030000,0.029990,53.902500,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,8,3,24448341,0.030000,0.030000,34.646100,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,128,4,54668602,0.030000,0.029990,76.829300,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16,4,30730899,0.030000,0.029990,38.015900,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,2,4,1155944,0.030000,0.030000,30.959200,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,32,4,39002361,0.030000,0.029990,43.474700,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,4,4,17181200,0.030000,0.030000,32.960000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,64,4,48024523,0.030000,0.029990,53.920000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,8,4,25177070,0.030000,0.030000,35.923000,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,128,5,54662023,0.030000,0.032530,82.193500,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,16,5,30750362,0.030000,0.029990,37.967200,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,3072627,234370166,2,5,615370,0.030000,0.025350,30.761700,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,32,5,40041088,0.030000,0.029990,44.197900,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,4,5,16566588,0.030000,0.030000,32.620100,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,64,5,48579283,0.030000,0.029990,53.243100,1,64,1,0,0
com-orkut.ungraph,3072627,234370166,8,5,25454332,0.030000,0.030000,34.700700,1,64,1,0,0
del26_3d,67108864,1042545824,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26_3d,67108864,1042545824,128,1,12451653,0.030000,0.030000,19.511300,1,64,1,0,0
del26_3d,67108864,1042545824,131072,1,106716985,0.030000,0.031250,3388.720000,1,64,1,0,0
del26_3d,67108864,1042545824,16384,1,56538234,0.030000,0.030030,149.893000,1,64,1,0,0
del26_3d,67108864,1042545824,16,1,6362523,0.030000,0.028160,18.616500,1,64,1,0,0
del26_3d,67108864,1042545824,2048,1,29818782,0.030000,0.030030,32.133900,1,64,1,0,0
del26_3d,67108864,1042545824,2,1,1849343,0.030000,0.028590,18.502100,1,64,1,0,0
del26_3d,67108864,1042545824,32,1,7916542,0.030000,0.029940,18.779800,1,64,1,0,0
del26_3d,67108864,1042545824,4,1,3396837,0.030000,0.015590,18.543800,1,64,1,0,0
del26_3d,67108864,1042545824,64,1,9897221,0.030000,0.030000,19.020800,1,64,1,0,0
del26_3d,67108864,1042545824,8,1,4969157,0.030000,0.029310,18.616800,1,64,1,0,0
del26_3d,67108864,1042545824,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26_3d,67108864,1042545824,128,2,12428342,0.030000,0.030000,19.518100,1,64,1,0,0
del26_3d,67108864,1042545824,131072,2,106698207,0.030000,0.033200,3507.230000,1,64,1,0,0
del26_3d,67108864,1042545824,16384,2,56666576,0.030000,0.030030,148.652000,1,64,1,0,0
del26_3d,67108864,1042545824,16,2,6273057,0.030000,0.029970,18.629900,1,64,1,0,0
del26_3d,67108864,1042545824,2048,2,29854092,0.030000,0.030030,32.801300,1,64,1,0,0
del26_3d,67108864,1042545824,2,2,1817382,0.030000,0.014790,18.475900,1,64,1,0,0
del26_3d,67108864,1042545824,32,2,7899507,0.030000,0.030000,18.731700,1,64,1,0,0
del26_3d,67108864,1042545824,4,2,3439266,0.030000,0.028870,18.514200,1,64,1,0,0
del26_3d,67108864,1042545824,64,2,9946591,0.030000,0.030000,19.013200,1,64,1,0,0
del26_3d,67108864,1042545824,8,2,4858513,0.030000,0.029950,18.559200,1,64,1,0,0
del26_3d,67108864,1042545824,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26_3d,67108864,1042545824,128,3,12364266,0.030000,0.030000,19.573200,1,64,1,0,0
del26_3d,67108864,1042545824,131072,3,106695757,0.030000,0.033200,3358.480000,1,64,1,0,0
del26_3d,67108864,1042545824,16384,3,56634540,0.030000,0.030030,150.865000,1,64,1,0,0
del26_3d,67108864,1042545824,16,3,6294206,0.030000,0.029980,18.629700,1,64,1,0,0
del26_3d,67108864,1042545824,2048,3,29816501,0.030000,0.030030,32.512500,1,64,1,0,0
del26_3d,67108864,1042545824,2,3,1807166,0.030000,0.003220,18.535900,1,64,1,0,0
del26_3d,67108864,1042545824,32,3,7876431,0.030000,0.029990,18.768900,1,64,1,0,0
del26_3d,67108864,1042545824,4,3,3421064,0.030000,0.023400,18.525000,1,64,1,0,0
del26_3d,67108864,1042545824,64,3,9956450,0.030000,0.029990,19.052300,1,64,1,0,0
del26_3d,67108864,1042545824,8,3,4852794,0.030000,0.021460,18.565800,1,64,1,0,0
del26_3d,67108864,1042545824,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26_3d,67108864,1042545824,128,4,12450392,0.030000,0.030000,19.509000,1,64,1,0,0
del26_3d,67108864,1042545824,131072,4,106700161,0.030000,0.031250,3560.140000,1,64,1,0,0
del26_3d,67108864,1042545824,16384,4,56673466,0.030000,0.030030,148.734000,1,64,1,0,0
del26_3d,67108864,1042545824,16,4,6288487,0.030000,0.029820,18.634800,1,64,1,0,0
del26_3d,67108864,1042545824,2048,4,29807944,0.030000,0.030030,32.461600,1,64,1,0,0
del26_3d,67108864,1042545824,2,4,1887523,0.030000,0.024180,18.553400,1,64,1,0,0
del26_3d,67108864,1042545824,32,4,8027150,0.030000,0.030000,19.020200,1,64,1,0,0
del26_3d,67108864,1042545824,4,4,3449831,0.030000,0.010880,18.521200,1,64,1,0,0
del26_3d,67108864,1042545824,64,4,9978751,0.030000,0.029990,19.030300,1,64,1,0,0
del26_3d,67108864,1042545824,8,4,4907390,0.030000,0.029990,18.546800,1,64,1,0,0
del26_3d,67108864,1042545824,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26_3d,67108864,1042545824,128,5,12505271,0.030000,0.030010,19.532500,1,64,1,0,0
del26_3d,67108864,1042545824,131072,5,106740048,0.030000,0.033200,3302.080000,1,64,1,0,0
del26_3d,67108864,1042545824,16384,5,56697925,0.030000,0.030270,147.706000,1,64,1,0,0
del26_3d,67108864,1042545824,16,5,6361621,0.030000,0.028280,18.649600,1,64,1,0,0
del26_3d,67108864,1042545824,2048,5,29815272,0.030000,0.030030,32.282800,1,64,1,0,0
del26_3d,67108864,1042545824,2,5,1804013,0.030000,0.023980,18.532200,1,64,1,0,0
del26_3d,67108864,1042545824,32,5,7931029,0.030000,0.030000,18.783100,1,64,1,0,0
del26_3d,67108864,1042545824,4,5,3413194,0.030000,0.024100,18.552700,1,64,1,0,0
del26_3d,67108864,1042545824,64,5,9916508,0.030000,0.030000,19.010200,1,64,1,0,0
del26_3d,67108864,1042545824,8,5,4810569,0.030000,0.028750,18.566700,1,64,1,0,0
del27_3d,134217728,2085147648,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27_3d,134217728,2085147648,128,1,20077195,0.030000,0.030000,40.199400,1,64,1,0,0
del27_3d,134217728,2085147648,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,16384,1,91646560,0.030000,0.030030,222.233000,1,64,1,0,0
del27_3d,134217728,2085147648,16,1,10174805,0.030000,0.029900,38.839600,1,64,1,0,0
del27_3d,134217728,2085147648,2048,1,47923036,0.030000,0.030110,58.592600,1,64,1,0,0
del27_3d,134217728,2085147648,2,1,2938757,0.030000,0.028140,38.656600,1,64,1,0,0
del27_3d,134217728,2085147648,32,1,12826259,0.030000,0.029990,39.081800,1,64,1,0,0
del27_3d,134217728,2085147648,4,1,5389479,0.030000,0.015960,38.637800,1,64,1,0,0
del27_3d,134217728,2085147648,64,1,15972551,0.030000,0.030000,39.486000,1,64,1,0,0
del27_3d,134217728,2085147648,8,1,7926516,0.030000,0.027390,38.727300,1,64,1,0,0
del27_3d,134217728,2085147648,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27_3d,134217728,2085147648,128,2,19989332,0.030000,0.029990,40.209000,1,64,1,0,0
del27_3d,134217728,2085147648,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,16384,2,91682873,0.030000,0.030030,226.064000,1,64,1,0,0
del27_3d,134217728,2085147648,16,2,10207882,0.030000,0.029960,38.778700,1,64,1,0,0
del27_3d,134217728,2085147648,2048,2,48014850,0.030000,0.030090,58.726000,1,64,1,0,0
del27_3d,134217728,2085147648,2,2,2987388,0.030000,0.015780,38.596300,1,64,1,0,0
del27_3d,134217728,2085147648,32,2,12701735,0.030000,0.030000,38.966000,1,64,1,0,0
del27_3d,134217728,2085147648,4,2,5581023,0.030000,0.023710,38.664800,1,64,1,0,0
del27_3d,134217728,2085147648,64,2,15910310,0.030000,0.029990,39.382400,1,64,1,0,0
del27_3d,134217728,2085147648,8,2,7922784,0.030000,0.028480,38.774100,1,64,1,0,0
del27_3d,134217728,2085147648,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27_3d,134217728,2085147648,128,3,20020041,0.030000,0.030000,40.273600,1,64,1,0,0
del27_3d,134217728,2085147648,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,16384,3,91761774,0.030000,0.030150,223.287000,1,64,1,0,0
del27_3d,134217728,2085147648,16,3,10129296,0.030000,0.030000,38.940400,1,64,1,0,0
del27_3d,134217728,2085147648,2048,3,48109275,0.030000,0.030040,59.056900,1,64,1,0,0
del27_3d,134217728,2085147648,2,3,2952368,0.030000,0.013560,38.690800,1,64,1,0,0
del27_3d,134217728,2085147648,32,3,12808720,0.030000,0.029990,39.012300,1,64,1,0,0
del27_3d,134217728,2085147648,4,3,5527106,0.030000,0.020800,38.643000,1,64,1,0,0
del27_3d,134217728,2085147648,64,3,15834627,0.030000,0.030000,39.454100,1,64,1,0,0
del27_3d,134217728,2085147648,8,3,7747561,0.030000,0.026470,38.769200,1,64,1,0,0
del27_3d,134217728,2085147648,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27_3d,134217728,2085147648,128,4,19941793,0.030000,0.030000,40.203300,1,64,1,0,0
del27_3d,134217728,2085147648,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,16384,4,91723462,0.030000,0.030030,215.517000,1,64,1,0,0
del27_3d,134217728,2085147648,16,4,10162386,0.030000,0.029230,38.842900,1,64,1,0,0
del27_3d,134217728,2085147648,2048,4,48039015,0.030000,0.030110,58.802900,1,64,1,0,0
del27_3d,134217728,2085147648,2,4,2855267,0.030000,0.025240,38.583500,1,64,1,0,0
del27_3d,134217728,2085147648,32,4,12773766,0.030000,0.030000,38.993300,1,64,1,0,0
del27_3d,134217728,2085147648,4,4,5554548,0.030000,0.029980,38.647700,1,64,1,0,0
del27_3d,134217728,2085147648,64,4,15977557,0.030000,0.030000,39.386100,1,64,1,0,0
del27_3d,134217728,2085147648,8,4,7991564,0.030000,0.029990,38.664500,1,64,1,0,0
del27_3d,134217728,2085147648,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27_3d,134217728,2085147648,128,5,20120210,0.030000,0.030000,40.206500,1,64,1,0,0
del27_3d,134217728,2085147648,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
del27_3d,134217728,2085147648,16384,5,91693184,0.030000,0.030030,220.697000,1,64,1,0,0
del27_3d,134217728,2085147648,16,5,10164128,0.030000,0.024490,38.850900,1,64,1,0,0
del27_3d,134217728,2085147648,2048,5,47953428,0.030000,0.030140,59.321800,1,64,1,0,0
del27_3d,134217728,2085147648,2,5,2870343,0.030000,0.027740,38.656600,1,64,1,0,0
del27_3d,134217728,2085147648,32,5,12790751,0.030000,0.029630,39.028100,1,64,1,0,0
del27_3d,134217728,2085147648,4,5,5456111,0.030000,0.024320,38.714000,1,64,1,0,0
del27_3d,134217728,2085147648,64,5,16007449,0.030000,0.030000,39.405500,1,64,1,0,0
del27_3d,134217728,2085147648,8,5,8033566,0.030000,0.029890,38.904200,1,64,1,0,0
del27,134217728,606413354,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27,134217728,606413354,128,1,352491,0.030000,0.029990,25.112100,1,64,1,0,0
del27,134217728,606413354,131072,1,10245126,0.030000,0.129880,1506.040000,1,64,1,0,0
del27,134217728,606413354,16384,1,3726175,0.030000,0.077640,197.406000,1,64,1,0,0
del27,134217728,606413354,16,1,120073,0.030000,0.028860,23.921900,1,64,1,0,0
del27,134217728,606413354,2048,1,1360389,0.030000,0.051590,42.067300,1,64,1,0,0
del27,134217728,606413354,2,1,30467,0.030000,0.013640,23.790600,1,64,1,0,0
del27,134217728,606413354,32,1,174493,0.030000,0.029920,23.949100,1,64,1,0,0
del27,134217728,606413354,4,1,57860,0.030000,0.026520,23.854800,1,64,1,0,0
del27,134217728,606413354,64,1,248658,0.030000,0.029990,24.318800,1,64,1,0,0
del27,134217728,606413354,8,1,85444,0.030000,0.027790,23.876100,1,64,1,0,0
del27,134217728,606413354,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27,134217728,606413354,128,2,351106,0.030000,0.029950,25.220700,1,64,1,0,0
del27,134217728,606413354,131072,2,10244595,0.030000,0.121090,1513.850000,1,64,1,0,0
del27,134217728,606413354,16384,2,3723017,0.030000,0.094850,196.171000,1,64,1,0,0
del27,134217728,606413354,16,2,122086,0.030000,0.026670,23.968800,1,64,1,0,0
del27,134217728,606413354,2048,2,1361501,0.030000,0.047240,42.677800,1,64,1,0,0
del27,134217728,606413354,2,2,30362,0.030000,0.023750,23.785100,1,64,1,0,0
del27,134217728,606413354,32,2,176526,0.030000,0.029990,24.083100,1,64,1,0,0
del27,134217728,606413354,4,2,57179,0.030000,0.018040,23.867800,1,64,1,0,0
del27,134217728,606413354,64,2,246230,0.030000,0.029980,24.347500,1,64,1,0,0
del27,134217728,606413354,8,2,86476,0.030000,0.027940,23.906900,1,64,1,0,0
del27,134217728,606413354,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27,134217728,606413354,128,3,352231,0.030000,0.029950,25.056100,1,64,1,0,0
del27,134217728,606413354,131072,3,10225150,0.030000,0.118160,1526.250000,1,64,1,0,0
del27,134217728,606413354,16384,3,3730154,0.030000,0.090330,195.861000,1,64,1,0,0
del27,134217728,606413354,16,3,119001,0.030000,0.029210,23.957400,1,64,1,0,0
del27,134217728,606413354,2048,3,1357582,0.030000,0.062940,41.671800,1,64,1,0,0
del27,134217728,606413354,2,3,30467,0.030000,0.003340,23.750300,1,64,1,0,0
del27,134217728,606413354,32,3,174162,0.030000,0.029890,24.027300,1,64,1,0,0
del27,134217728,606413354,4,3,57987,0.030000,0.018400,23.776200,1,64,1,0,0
del27,134217728,606413354,64,3,247986,0.030000,0.029990,24.287900,1,64,1,0,0
del27,134217728,606413354,8,3,87074,0.030000,0.029570,23.791900,1,64,1,0,0
del27,134217728,606413354,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27,134217728,606413354,128,4,348893,0.030000,0.030000,25.229000,1,64,1,0,0
del27,134217728,606413354,131072,4,10255610,0.030000,0.132810,1500.210000,1,64,1,0,0
del27,134217728,606413354,16384,4,3721288,0.030000,0.087770,196.157000,1,64,1,0,0
del27,134217728,606413354,16,4,121035,0.030000,0.027230,23.990100,1,64,1,0,0
del27,134217728,606413354,2048,4,1359565,0.030000,0.047740,43.494600,1,64,1,0,0
del27,134217728,606413354,2,4,30137,0.030000,0.016240,23.841700,1,64,1,0,0
del27,134217728,606413354,32,4,175455,0.030000,0.030000,24.050500,1,64,1,0,0
del27,134217728,606413354,4,4,58232,0.030000,0.020220,23.918400,1,64,1,0,0
del27,134217728,606413354,64,4,248534,0.030000,0.029980,24.331800,1,64,1,0,0
del27,134217728,606413354,8,4,85624,0.030000,0.025380,23.841300,1,64,1,0,0
del27,134217728,606413354,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27,134217728,606413354,128,5,345185,0.030000,0.029990,25.181800,1,64,1,0,0
del27,134217728,606413354,131072,5,10237511,0.030000,0.107420,1510.890000,1,64,1,0,0
del27,134217728,606413354,16384,5,3718821,0.030000,0.084590,198.725000,1,64,1,0,0
del27,134217728,606413354,16,5,120990,0.030000,0.029930,23.862200,1,64,1,0,0
del27,134217728,606413354,2048,5,1360855,0.030000,0.064450,42.510100,1,64,1,0,0
del27,134217728,606413354,2,5,30155,0.030000,0.003250,23.732100,1,64,1,0,0
del27,134217728,606413354,32,5,176292,0.030000,0.029970,24.009500,1,64,1,0,0
del27,134217728,606413354,4,5,58415,0.030000,0.015890,23.763700,1,64,1,0,0
del27,134217728,606413354,64,5,250115,0.030000,0.029810,24.324500,1,64,1,0,0
del27,134217728,606413354,8,5,86212,0.030000,0.024880,23.849900,1,64,1,0,0
enwiki-2018,5616717,234488590,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,128,1,56562096,0.030000,0.029990,54.098100,1,64,1,0,0
enwiki-2018,5616717,234488590,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16,1,35385825,0.030000,0.030000,25.425700,1,64,1,0,0
enwiki-2018,5616717,234488590,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,2,1,14665309,0.030000,0.026110,23.640400,1,64,1,0,0
enwiki-2018,5616717,234488590,32,1,44482526,0.030000,0.030000,28.661500,1,64,1,0,0
enwiki-2018,5616717,234488590,4,1,26442793,0.030000,0.028020,24.117600,1,64,1,0,0
enwiki-2018,5616717,234488590,64,1,50196731,0.030000,0.029990,33.050000,1,64,1,0,0
enwiki-2018,5616717,234488590,8,1,29943733,0.030000,0.030000,24.258400,1,64,1,0,0
enwiki-2018,5616717,234488590,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,128,2,56469684,0.030000,0.029990,57.156400,1,64,1,0,0
enwiki-2018,5616717,234488590,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16,2,35400914,0.030000,0.030000,25.304400,1,64,1,0,0
enwiki-2018,5616717,234488590,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,2,2,14353264,0.030000,0.029840,23.322100,1,64,1,0,0
enwiki-2018,5616717,234488590,32,2,44051949,0.030000,0.030000,28.501400,1,64,1,0,0
enwiki-2018,5616717,234488590,4,2,24076028,0.030000,0.029990,23.992100,1,64,1,0,0
enwiki-2018,5616717,234488590,64,2,50892810,0.030000,0.029990,32.122900,1,64,1,0,0
enwiki-2018,5616717,234488590,8,2,29108659,0.030000,0.030000,24.234800,1,64,1,0,0
enwiki-2018,5616717,234488590,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,128,3,55964323,0.030000,0.029990,65.654300,1,64,1,0,0
enwiki-2018,5616717,234488590,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16,3,36086952,0.030000,0.030000,25.431700,1,64,1,0,0
enwiki-2018,5616717,234488590,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,2,3,12885256,0.030000,0.029990,23.585000,1,64,1,0,0
enwiki-2018,5616717,234488590,32,3,45091502,0.030000,0.030000,28.928400,1,64,1,0,0
enwiki-2018,5616717,234488590,4,3,22734607,0.030000,0.030000,24.297700,1,64,1,0,0
enwiki-2018,5616717,234488590,64,3,50342748,0.030000,0.029990,33.838000,1,64,1,0,0
enwiki-2018,5616717,234488590,8,3,29570159,0.030000,0.030000,24.270300,1,64,1,0,0
enwiki-2018,5616717,234488590,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,128,4,56398476,0.030000,0.029990,64.163300,1,64,1,0,0
enwiki-2018,5616717,234488590,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16,4,34994642,0.030000,0.030000,25.397300,1,64,1,0,0
enwiki-2018,5616717,234488590,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,2,4,14745705,0.030000,0.029980,23.298700,1,64,1,0,0
enwiki-2018,5616717,234488590,32,4,44051901,0.030000,0.030000,29.008200,1,64,1,0,0
enwiki-2018,5616717,234488590,4,4,24332752,0.030000,0.029990,23.873400,1,64,1,0,0
enwiki-2018,5616717,234488590,64,4,49731572,0.030000,0.029990,32.579900,1,64,1,0,0
enwiki-2018,5616717,234488590,8,4,29515641,0.030000,0.030000,24.398800,1,64,1,0,0
enwiki-2018,5616717,234488590,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,128,5,57141558,0.030000,0.029990,54.989900,1,64,1,0,0
enwiki-2018,5616717,234488590,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,16,5,36428348,0.030000,0.030000,25.405500,1,64,1,0,0
enwiki-2018,5616717,234488590,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,5616717,234488590,2,5,14269020,0.030000,0.029920,23.317800,1,64,1,0,0
enwiki-2018,5616717,234488590,32,5,43289703,0.030000,0.030000,28.561900,1,64,1,0,0
enwiki-2018,5616717,234488590,4,5,22432015,0.030000,0.028330,23.709800,1,64,1,0,0
enwiki-2018,5616717,234488590,64,5,50900013,0.030000,0.029990,32.894700,1,64,1,0,0
enwiki-2018,5616717,234488590,8,5,29324298,0.030000,0.030000,24.284000,1,64,1,0,0
europe.osm,50912018,108109320,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,128,1,7113,0.030000,0.029710,14.138600,1,64,1,0,0
europe.osm,50912018,108109320,131072,1,638737,0.030000,0.156810,739.955000,1,64,1,0,0
europe.osm,50912018,108109320,16384,1,176366,0.030000,0.100390,100.887000,1,64,1,0,0
europe.osm,50912018,108109320,16,1,1417,0.030000,0.022210,13.599100,1,64,1,0,0
europe.osm,50912018,108109320,2048,1,48055,0.030000,0.069630,23.830900,1,64,1,0,0
europe.osm,50912018,108109320,2,1,202,0.030000,0.029080,13.437400,1,64,1,0,0
europe.osm,50912018,108109320,32,1,2379,0.030000,0.029850,13.643600,1,64,1,0,0
europe.osm,50912018,108109320,4,1,472,0.030000,0.006870,13.470400,1,64,1,0,0
europe.osm,50912018,108109320,64,1,4232,0.030000,0.029860,13.802000,1,64,1,0,0
europe.osm,50912018,108109320,8,1,805,0.030000,0.027460,13.523900,1,64,1,0,0
europe.osm,50912018,108109320,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,128,2,7182,0.030000,0.029950,14.118800,1,64,1,0,0
europe.osm,50912018,108109320,131072,2,637264,0.030000,0.138820,741.159000,1,64,1,0,0
europe.osm,50912018,108109320,16384,2,177836,0.030000,0.115510,102.683000,1,64,1,0,0
europe.osm,50912018,108109320,16,2,1413,0.030000,0.028740,13.560500,1,64,1,0,0
europe.osm,50912018,108109320,2048,2,47261,0.030000,0.078200,23.911000,1,64,1,0,0
europe.osm,50912018,108109320,2,2,182,0.030000,0.021440,13.406500,1,64,1,0,0
europe.osm,50912018,108109320,32,2,2280,0.030000,0.029810,13.628800,1,64,1,0,0
europe.osm,50912018,108109320,4,2,417,0.030000,0.019810,13.462500,1,64,1,0,0
europe.osm,50912018,108109320,64,2,4095,0.030000,0.029760,13.741200,1,64,1,0,0
europe.osm,50912018,108109320,8,2,767,0.030000,0.023310,13.495900,1,64,1,0,0
europe.osm,50912018,108109320,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,128,3,7199,0.030000,0.029870,14.136300,1,64,1,0,0
europe.osm,50912018,108109320,131072,3,636944,0.030000,0.154240,743.535000,1,64,1,0,0
europe.osm,50912018,108109320,16384,3,174654,0.030000,0.164410,101.868000,1,64,1,0,0
europe.osm,50912018,108109320,16,3,1412,0.030000,0.027610,13.552600,1,64,1,0,0
europe.osm,50912018,108109320,2048,3,47575,0.030000,0.076510,24.352600,1,64,1,0,0
europe.osm,50912018,108109320,2,3,207,0.030000,0.021570,13.451400,1,64,1,0,0
europe.osm,50912018,108109320,32,3,2321,0.030000,0.029400,13.634400,1,64,1,0,0
europe.osm,50912018,108109320,4,3,464,0.030000,0.006400,13.435000,1,64,1,0,0
europe.osm,50912018,108109320,64,3,4097,0.030000,0.029490,13.781200,1,64,1,0,0
europe.osm,50912018,108109320,8,3,767,0.030000,0.023230,13.526200,1,64,1,0,0
europe.osm,50912018,108109320,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,128,4,7157,0.030000,0.029830,14.183300,1,64,1,0,0
europe.osm,50912018,108109320,131072,4,635206,0.030000,0.190230,739.260000,1,64,1,0,0
europe.osm,50912018,108109320,16384,4,175396,0.030000,0.103280,106.059000,1,64,1,0,0
europe.osm,50912018,108109320,16,4,1403,0.030000,0.027120,13.554800,1,64,1,0,0
europe.osm,50912018,108109320,2048,4,47506,0.030000,0.045900,23.716700,1,64,1,0,0
europe.osm,50912018,108109320,2,4,190,0.030000,0.027420,13.414600,1,64,1,0,0
europe.osm,50912018,108109320,32,4,2407,0.030000,0.029720,13.619900,1,64,1,0,0
europe.osm,50912018,108109320,4,4,429,0.030000,0.013160,13.452400,1,64,1,0,0
europe.osm,50912018,108109320,64,4,4072,0.030000,0.029760,13.778500,1,64,1,0,0
europe.osm,50912018,108109320,8,4,798,0.030000,0.016840,13.488100,1,64,1,0,0
europe.osm,50912018,108109320,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
europe.osm,50912018,108109320,128,5,7261,0.030000,0.029970,14.179800,1,64,1,0,0
europe.osm,50912018,108109320,131072,5,637721,0.030000,0.159380,747.073000,1,64,1,0,0
europe.osm,50912018,108109320,16384,5,174619,0.030000,0.088480,106.052000,1,64,1,0,0
europe.osm,50912018,108109320,16,5,1386,0.030000,0.029390,13.570100,1,64,1,0,0
europe.osm,50912018,108109320,2048,5,47403,0.030000,0.049800,23.529600,1,64,1,0,0
europe.osm,50912018,108109320,2,5,188,0.030000,0.026980,13.423300,1,64,1,0,0
europe.osm,50912018,108109320,32,5,2387,0.030000,0.029260,13.650200,1,64,1,0,0
europe.osm,50912018,108109320,4,5,480,0.030000,0.009220,13.473700,1,64,1,0,0
europe.osm,50912018,108109320,64,5,4228,0.030000,0.029080,13.765100,1,64,1,0,0
europe.osm,50912018,108109320,8,5,773,0.030000,0.009900,13.504100,1,64,1,0,0
it-2004,41291594,2054949894,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,128,1,25862808,0.030000,0.030000,68.307000,1,64,1,0,0
it-2004,41291594,2054949894,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,16384,1,356581456,0.030000,0.193180,523.880000,1,64,1,0,0
it-2004,41291594,2054949894,16,1,3904652,0.030000,0.030000,45.487500,1,64,1,0,0
it-2004,41291594,2054949894,2048,1,65858409,0.030000,0.030010,175.287000,1,64,1,0,0
it-2004,41291594,2054949894,2,1,1135554,0.030000,0.029900,40.631600,1,64,1,0,0
it-2004,41291594,2054949894,32,1,8699680,0.030000,0.030000,48.249300,1,64,1,0,0
it-2004,41291594,2054949894,4,1,2060707,0.030000,0.030000,42.111400,1,64,1,0,0
it-2004,41291594,2054949894,64,1,20321074,0.030000,0.030000,54.585000,1,64,1,0,0
it-2004,41291594,2054949894,8,1,2917196,0.030000,0.030000,43.595800,1,64,1,0,0
it-2004,41291594,2054949894,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,128,2,25471701,0.030000,0.030000,62.563500,1,64,1,0,0
it-2004,41291594,2054949894,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,16384,2,356336025,0.030000,0.134470,529.550000,1,64,1,0,0
it-2004,41291594,2054949894,16,2,3483791,0.030000,0.029950,45.074800,1,64,1,0,0
it-2004,41291594,2054949894,2048,2,65960075,0.030000,0.029960,169.969000,1,64,1,0,0
it-2004,41291594,2054949894,2,2,1146576,0.030000,0.030000,41.103000,1,64,1,0,0
it-2004,41291594,2054949894,32,2,8199916,0.030000,0.030000,49.188800,1,64,1,0,0
it-2004,41291594,2054949894,4,2,2271168,0.030000,0.029980,42.092300,1,64,1,0,0
it-2004,41291594,2054949894,64,2,21356307,0.030000,0.030000,55.514000,1,64,1,0,0
it-2004,41291594,2054949894,8,2,2794901,0.030000,0.029990,43.740100,1,64,1,0,0
it-2004,41291594,2054949894,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,128,3,25209459,0.030000,0.030000,64.216100,1,64,1,0,0
it-2004,41291594,2054949894,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,16384,3,356660233,0.030000,0.091630,548.990000,1,64,1,0,0
it-2004,41291594,2054949894,16,3,3358683,0.030000,0.029650,45.550900,1,64,1,0,0
it-2004,41291594,2054949894,2048,3,66389387,0.030000,0.029960,172.537000,1,64,1,0,0
it-2004,41291594,2054949894,2,3,1170292,0.030000,0.030000,40.711600,1,64,1,0,0
it-2004,41291594,2054949894,32,3,7962792,0.030000,0.029970,46.806900,1,64,1,0,0
it-2004,41291594,2054949894,4,3,2066432,0.030000,0.029980,42.023900,1,64,1,0,0
it-2004,41291594,2054949894,64,3,19554881,0.030000,0.030000,54.992600,1,64,1,0,0
it-2004,41291594,2054949894,8,3,2727639,0.030000,0.029990,43.907200,1,64,1,0,0
it-2004,41291594,2054949894,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,128,4,26783781,0.030000,0.030000,61.027100,1,64,1,0,0
it-2004,41291594,2054949894,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,16384,4,356797594,0.030000,0.119400,540.111000,1,64,1,0,0
it-2004,41291594,2054949894,16,4,3545927,0.030000,0.029760,45.785900,1,64,1,0,0
it-2004,41291594,2054949894,2048,4,66336766,0.030000,0.030010,170.944000,1,64,1,0,0
it-2004,41291594,2054949894,2,4,1127909,0.030000,0.029990,40.779000,1,64,1,0,0
it-2004,41291594,2054949894,32,4,7919168,0.030000,0.030000,47.798500,1,64,1,0,0
it-2004,41291594,2054949894,4,4,2116566,0.030000,0.030000,42.421300,1,64,1,0,0
it-2004,41291594,2054949894,64,4,20891777,0.030000,0.030000,57.938600,1,64,1,0,0
it-2004,41291594,2054949894,8,4,2882050,0.030000,0.030000,43.844300,1,64,1,0,0
it-2004,41291594,2054949894,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,128,5,25730629,0.030000,0.030000,62.044700,1,64,1,0,0
it-2004,41291594,2054949894,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,41291594,2054949894,16384,5,355470658,0.030000,0.164220,539.347000,1,64,1,0,0
it-2004,41291594,2054949894,16,5,3460194,0.030000,0.029980,45.402300,1,64,1,0,0
it-2004,41291594,2054949894,2048,5,65458146,0.030000,0.030010,184.647000,1,64,1,0,0
it-2004,41291594,2054949894,2,5,1113038,0.030000,0.029980,40.884500,1,64,1,0,0
it-2004,41291594,2054949894,32,5,8286782,0.030000,0.029990,47.567300,1,64,1,0,0
it-2004,41291594,2054949894,4,5,2435493,0.030000,0.030000,42.377700,1,64,1,0,0
it-2004,41291594,2054949894,64,5,22392582,0.030000,0.030000,57.378800,1,64,1,0,0
it-2004,41291594,2054949894,8,5,2901709,0.030000,0.030000,43.349400,1,64,1,0,0
kmer_A2a,170372459,359883478,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_A2a,170372459,359883478,128,1,4659202,0.030000,0.030000,518.818000,1,64,1,0,0
kmer_A2a,170372459,359883478,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16384,1,5956450,0.030000,0.029910,901.815000,1,64,1,0,0
kmer_A2a,170372459,359883478,16,1,3920449,0.030000,0.030000,413.587000,1,64,1,0,0
kmer_A2a,170372459,359883478,2048,1,5328716,0.030000,0.029990,441.031000,1,64,1,0,0
kmer_A2a,170372459,359883478,2,1,1442043,0.030000,0.030000,237.948000,1,64,1,0,0
kmer_A2a,170372459,359883478,32,1,4255414,0.030000,0.030000,473.830000,1,64,1,0,0
kmer_A2a,170372459,359883478,4,1,2463961,0.030000,0.030000,315.928000,1,64,1,0,0
kmer_A2a,170372459,359883478,64,1,4463882,0.030000,0.030000,642.927000,1,64,1,0,0
kmer_A2a,170372459,359883478,8,1,3323435,0.030000,0.030000,360.045000,1,64,1,0,0
kmer_A2a,170372459,359883478,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_A2a,170372459,359883478,128,2,4658172,0.030000,0.029990,514.942000,1,64,1,0,0
kmer_A2a,170372459,359883478,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16384,2,5960388,0.030000,0.029910,914.798000,1,64,1,0,0
kmer_A2a,170372459,359883478,16,2,3896546,0.030000,0.030000,411.912000,1,64,1,0,0
kmer_A2a,170372459,359883478,2048,2,5320285,0.030000,0.029990,441.185000,1,64,1,0,0
kmer_A2a,170372459,359883478,2,2,1435397,0.030000,0.030000,238.827000,1,64,1,0,0
kmer_A2a,170372459,359883478,32,2,4244088,0.030000,0.030000,494.052000,1,64,1,0,0
kmer_A2a,170372459,359883478,4,2,2509818,0.030000,0.030000,328.858000,1,64,1,0,0
kmer_A2a,170372459,359883478,64,2,4455790,0.030000,0.029990,661.583000,1,64,1,0,0
kmer_A2a,170372459,359883478,8,2,3335374,0.030000,0.030000,369.024000,1,64,1,0,0
kmer_A2a,170372459,359883478,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_A2a,170372459,359883478,128,3,4652212,0.030000,0.029990,566.968000,1,64,1,0,0
kmer_A2a,170372459,359883478,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16384,3,5957041,0.030000,0.029910,892.277000,1,64,1,0,0
kmer_A2a,170372459,359883478,16,3,3940499,0.030000,0.030000,409.094000,1,64,1,0,0
kmer_A2a,170372459,359883478,2048,3,5326322,0.030000,0.029990,435.573000,1,64,1,0,0
kmer_A2a,170372459,359883478,2,3,1427897,0.030000,0.030000,233.117000,1,64,1,0,0
kmer_A2a,170372459,359883478,32,3,4243628,0.030000,0.030000,479.664000,1,64,1,0,0
kmer_A2a,170372459,359883478,4,3,2455674,0.030000,0.030000,300.462000,1,64,1,0,0
kmer_A2a,170372459,359883478,64,3,4470832,0.030000,0.030000,628.852000,1,64,1,0,0
kmer_A2a,170372459,359883478,8,3,3348883,0.030000,0.030000,371.424000,1,64,1,0,0
kmer_A2a,170372459,359883478,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_A2a,170372459,359883478,128,4,4649452,0.030000,0.030000,531.889000,1,64,1,0,0
kmer_A2a,170372459,359883478,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16384,4,5960710,0.030000,0.029910,901.124000,1,64,1,0,0
kmer_A2a,170372459,359883478,16,4,3918541,0.030000,0.030000,407.967000,1,64,1,0,0
kmer_A2a,170372459,359883478,2048,4,5325324,0.030000,0.029990,435.875000,1,64,1,0,0
kmer_A2a,170372459,359883478,2,4,1401367,0.030000,0.030000,238.623000,1,64,1,0,0
kmer_A2a,170372459,359883478,32,4,4232236,0.030000,0.030000,484.400000,1,64,1,0,0
kmer_A2a,170372459,359883478,4,4,2438870,0.030000,0.030000,336.736000,1,64,1,0,0
kmer_A2a,170372459,359883478,64,4,4465528,0.030000,0.030000,589.476000,1,64,1,0,0
kmer_A2a,170372459,359883478,8,4,3303933,0.030000,0.030000,358.965000,1,64,1,0,0
kmer_A2a,170372459,359883478,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_A2a,170372459,359883478,128,5,4648269,0.030000,0.029990,505.455000,1,64,1,0,0
kmer_A2a,170372459,359883478,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_A2a,170372459,359883478,16384,5,5958162,0.030000,0.029910,895.660000,1,64,1,0,0
kmer_A2a,170372459,359883478,16,5,3969801,0.030000,0.030000,411.665000,1,64,1,0,0
kmer_A2a,170372459,359883478,2048,5,5321786,0.030000,0.029990,445.376000,1,64,1,0,0
kmer_A2a,170372459,359883478,2,5,1433527,0.030000,0.029730,237.972000,1,64,1,0,0
kmer_A2a,170372459,359883478,32,5,4281404,0.030000,0.030000,481.972000,1,64,1,0,0
kmer_A2a,170372459,359883478,4,5,2511929,0.030000,0.030000,330.670000,1,64,1,0,0
kmer_A2a,170372459,359883478,64,5,4459338,0.030000,0.029990,630.640000,1,64,1,0,0
kmer_A2a,170372459,359883478,8,5,3399930,0.030000,0.030000,355.184000,1,64,1,0,0
kmer_P1a,138896082,296930692,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_P1a,138896082,296930692,128,1,3716249,0.030000,0.029990,399.251000,1,64,1,0,0
kmer_P1a,138896082,296930692,131072,1,6477293,0.030000,0.030190,3396.270000,1,64,1,0,0
kmer_P1a,138896082,296930692,16384,1,5113860,0.030000,0.029840,667.188000,1,64,1,0,0
kmer_P1a,138896082,296930692,16,1,3153817,0.030000,0.030000,311.863000,1,64,1,0,0
kmer_P1a,138896082,296930692,2048,1,4322843,0.030000,0.029960,342.567000,1,64,1,0,0
kmer_P1a,138896082,296930692,2,1,1358667,0.030000,0.030000,192.168000,1,64,1,0,0
kmer_P1a,138896082,296930692,32,1,3339068,0.030000,0.030000,342.567000,1,64,1,0,0
kmer_P1a,138896082,296930692,4,1,2238314,0.030000,0.029980,263.807000,1,64,1,0,0
kmer_P1a,138896082,296930692,64,1,3531410,0.030000,0.029990,451.382000,1,64,1,0,0
kmer_P1a,138896082,296930692,8,1,2802120,0.030000,0.030000,293.874000,1,64,1,0,0
kmer_P1a,138896082,296930692,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_P1a,138896082,296930692,128,2,3717962,0.030000,0.030000,418.051000,1,64,1,0,0
kmer_P1a,138896082,296930692,131072,2,6479731,0.030000,0.030190,3338.890000,1,64,1,0,0
kmer_P1a,138896082,296930692,16384,2,5112714,0.030000,0.029840,685.274000,1,64,1,0,0
kmer_P1a,138896082,296930692,16,2,3134976,0.030000,0.029990,323.594000,1,64,1,0,0
kmer_P1a,138896082,296930692,2048,2,4320045,0.030000,0.029980,337.195000,1,64,1,0,0
kmer_P1a,138896082,296930692,2,2,1385542,0.030000,0.030000,191.745000,1,64,1,0,0
kmer_P1a,138896082,296930692,32,2,3333250,0.030000,0.029990,340.986000,1,64,1,0,0
kmer_P1a,138896082,296930692,4,2,2221931,0.030000,0.030000,257.222000,1,64,1,0,0
kmer_P1a,138896082,296930692,64,2,3536047,0.030000,0.030000,433.647000,1,64,1,0,0
kmer_P1a,138896082,296930692,8,2,2790920,0.030000,0.030000,270.970000,1,64,1,0,0
kmer_P1a,138896082,296930692,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_P1a,138896082,296930692,128,3,3719386,0.030000,0.029990,399.692000,1,64,1,0,0
kmer_P1a,138896082,296930692,131072,3,6483134,0.030000,0.030190,3400.070000,1,64,1,0,0
kmer_P1a,138896082,296930692,16384,3,5113144,0.030000,0.029840,656.615000,1,64,1,0,0
kmer_P1a,138896082,296930692,16,3,3122720,0.030000,0.030000,303.595000,1,64,1,0,0
kmer_P1a,138896082,296930692,2048,3,4323627,0.030000,0.029980,367.041000,1,64,1,0,0
kmer_P1a,138896082,296930692,2,3,1391090,0.030000,0.030000,193.283000,1,64,1,0,0
kmer_P1a,138896082,296930692,32,3,3354633,0.030000,0.029990,339.704000,1,64,1,0,0
kmer_P1a,138896082,296930692,4,3,2243915,0.030000,0.030000,294.212000,1,64,1,0,0
kmer_P1a,138896082,296930692,64,3,3535238,0.030000,0.030000,439.442000,1,64,1,0,0
kmer_P1a,138896082,296930692,8,3,2796427,0.030000,0.030000,301.258000,1,64,1,0,0
kmer_P1a,138896082,296930692,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_P1a,138896082,296930692,128,4,3714535,0.030000,0.030000,398.858000,1,64,1,0,0
kmer_P1a,138896082,296930692,131072,4,6479521,0.030000,0.030190,3390.920000,1,64,1,0,0
kmer_P1a,138896082,296930692,16384,4,5113330,0.030000,0.029840,693.678000,1,64,1,0,0
kmer_P1a,138896082,296930692,16,4,3142114,0.030000,0.030000,326.353000,1,64,1,0,0
kmer_P1a,138896082,296930692,2048,4,4318615,0.030000,0.029980,343.314000,1,64,1,0,0
kmer_P1a,138896082,296930692,2,4,1371183,0.030000,0.030000,193.927000,1,64,1,0,0
kmer_P1a,138896082,296930692,32,4,3357356,0.030000,0.029990,341.986000,1,64,1,0,0
kmer_P1a,138896082,296930692,4,4,2247618,0.030000,0.030000,255.797000,1,64,1,0,0
kmer_P1a,138896082,296930692,64,4,3535166,0.030000,0.030000,405.600000,1,64,1,0,0
kmer_P1a,138896082,296930692,8,4,2839233,0.030000,0.030000,289.341000,1,64,1,0,0
kmer_P1a,138896082,296930692,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_P1a,138896082,296930692,128,5,3718201,0.030000,0.029980,416.256000,1,64,1,0,0
kmer_P1a,138896082,296930692,131072,5,6480162,0.030000,0.030190,3417.400000,1,64,1,0,0
kmer_P1a,138896082,296930692,16384,5,5112047,0.030000,0.029840,675.304000,1,64,1,0,0
kmer_P1a,138896082,296930692,16,5,3161771,0.030000,0.030000,301.425000,1,64,1,0,0
kmer_P1a,138896082,296930692,2048,5,4323217,0.030000,0.029980,351.862000,1,64,1,0,0
kmer_P1a,138896082,296930692,2,5,1363826,0.030000,0.030000,196.504000,1,64,1,0,0
kmer_P1a,138896082,296930692,32,5,3346220,0.030000,0.030000,340.985000,1,64,1,0,0
kmer_P1a,138896082,296930692,4,5,2212686,0.030000,0.030000,280.930000,1,64,1,0,0
kmer_P1a,138896082,296930692,64,5,3532431,0.030000,0.030000,448.646000,1,64,1,0,0
kmer_P1a,138896082,296930692,8,5,2794618,0.030000,0.030000,277.642000,1,64,1,0,0
kmer_U1a,64678340,132787258,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,128,1,690719,0.030000,0.029990,88.007300,1,64,1,0,0
kmer_U1a,64678340,132787258,131072,1,1309017,0.030000,0.087040,1145.910000,1,64,1,0,0
kmer_U1a,64678340,132787258,16384,1,924467,0.030000,0.029890,225.714000,1,64,1,0,0
kmer_U1a,64678340,132787258,16,1,612866,0.030000,0.029960,101.917000,1,64,1,0,0
kmer_U1a,64678340,132787258,2048,1,798581,0.030000,0.029950,98.942400,1,64,1,0,0
kmer_U1a,64678340,132787258,2,1,275871,0.030000,0.029990,70.334700,1,64,1,0,0
kmer_U1a,64678340,132787258,32,1,651199,0.030000,0.029910,101.301000,1,64,1,0,0
kmer_U1a,64678340,132787258,4,1,450037,0.030000,0.029920,81.755300,1,64,1,0,0
kmer_U1a,64678340,132787258,64,1,674670,0.030000,0.029940,85.942600,1,64,1,0,0
kmer_U1a,64678340,132787258,8,1,552644,0.030000,0.029990,84.659000,1,64,1,0,0
kmer_U1a,64678340,132787258,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,128,2,692004,0.030000,0.029860,87.638900,1,64,1,0,0
kmer_U1a,64678340,132787258,131072,2,1308634,0.030000,0.080970,1145.710000,1,64,1,0,0
kmer_U1a,64678340,132787258,16384,2,923902,0.030000,0.029890,224.467000,1,64,1,0,0
kmer_U1a,64678340,132787258,16,2,614493,0.030000,0.029860,101.327000,1,64,1,0,0
kmer_U1a,64678340,132787258,2048,2,796471,0.030000,0.029950,99.162800,1,64,1,0,0
kmer_U1a,64678340,132787258,2,2,279296,0.030000,0.030000,70.887400,1,64,1,0,0
kmer_U1a,64678340,132787258,32,2,652509,0.030000,0.029980,105.013000,1,64,1,0,0
kmer_U1a,64678340,132787258,4,2,447101,0.030000,0.030000,82.357700,1,64,1,0,0
kmer_U1a,64678340,132787258,64,2,674437,0.030000,0.029910,86.086000,1,64,1,0,0
kmer_U1a,64678340,132787258,8,2,551869,0.030000,0.030000,86.737000,1,64,1,0,0
kmer_U1a,64678340,132787258,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,128,3,692798,0.030000,0.029980,86.634300,1,64,1,0,0
kmer_U1a,64678340,132787258,131072,3,1308161,0.030000,0.085020,1139.410000,1,64,1,0,0
kmer_U1a,64678340,132787258,16384,3,924779,0.030000,0.029890,230.410000,1,64,1,0,0
kmer_U1a,64678340,132787258,16,3,614221,0.030000,0.029950,102.551000,1,64,1,0,0
kmer_U1a,64678340,132787258,2048,3,797224,0.030000,0.029950,99.410100,1,64,1,0,0
kmer_U1a,64678340,132787258,2,3,276948,0.030000,0.030000,74.780200,1,64,1,0,0
kmer_U1a,64678340,132787258,32,3,653608,0.030000,0.029970,102.795000,1,64,1,0,0
kmer_U1a,64678340,132787258,4,3,448160,0.030000,0.030000,82.598400,1,64,1,0,0
kmer_U1a,64678340,132787258,64,3,675460,0.030000,0.029780,84.959600,1,64,1,0,0
kmer_U1a,64678340,132787258,8,3,553255,0.030000,0.029980,85.750000,1,64,1,0,0
kmer_U1a,64678340,132787258,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,128,4,691376,0.030000,0.029980,88.615400,1,64,1,0,0
kmer_U1a,64678340,132787258,131072,4,1309265,0.030000,0.105260,1148.790000,1,64,1,0,0
kmer_U1a,64678340,132787258,16384,4,924126,0.030000,0.029890,220.766000,1,64,1,0,0
kmer_U1a,64678340,132787258,16,4,612595,0.030000,0.029830,106.926000,1,64,1,0,0
kmer_U1a,64678340,132787258,2048,4,798226,0.030000,0.029950,99.205600,1,64,1,0,0
kmer_U1a,64678340,132787258,2,4,280464,0.030000,0.029400,67.515600,1,64,1,0,0
kmer_U1a,64678340,132787258,32,4,652029,0.030000,0.030000,98.523400,1,64,1,0,0
kmer_U1a,64678340,132787258,4,4,449973,0.030000,0.029990,81.354500,1,64,1,0,0
kmer_U1a,64678340,132787258,64,4,674636,0.030000,0.029940,85.642800,1,64,1,0,0
kmer_U1a,64678340,132787258,8,4,550595,0.030000,0.030000,85.432000,1,64,1,0,0
kmer_U1a,64678340,132787258,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_U1a,64678340,132787258,128,5,692157,0.030000,0.029880,86.769400,1,64,1,0,0
kmer_U1a,64678340,132787258,131072,5,1309308,0.030000,0.101210,1140.820000,1,64,1,0,0
kmer_U1a,64678340,132787258,16384,5,925121,0.030000,0.029890,223.382000,1,64,1,0,0
kmer_U1a,64678340,132787258,16,5,613533,0.030000,0.029940,101.027000,1,64,1,0,0
kmer_U1a,64678340,132787258,2048,5,797182,0.030000,0.029950,99.723700,1,64,1,0,0
kmer_U1a,64678340,132787258,2,5,279736,0.030000,0.029950,73.733400,1,64,1,0,0
kmer_U1a,64678340,132787258,32,5,652605,0.030000,0.029960,101.616000,1,64,1,0,0
kmer_U1a,64678340,132787258,4,5,447685,0.030000,0.030000,83.359200,1,64,1,0,0
kmer_U1a,64678340,132787258,64,5,675153,0.030000,0.029930,85.305400,1,64,1,0,0
kmer_U1a,64678340,132787258,8,5,554107,0.030000,0.030000,86.032500,1,64,1,0,0
kmer_V1r,214004392,465409664,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,128,1,11252175,0.030000,0.030000,1296.850000,1,64,1,0,0
kmer_V1r,214004392,465409664,131072,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16384,1,14018495,0.030000,0.029930,1931.110000,1,64,1,0,0
kmer_V1r,214004392,465409664,16,1,10003905,0.030000,0.030000,772.537000,1,64,1,0,0
kmer_V1r,214004392,465409664,2048,1,12363749,0.030000,0.029990,1032.880000,1,64,1,0,0
kmer_V1r,214004392,465409664,2,1,3482931,0.030000,0.030000,564.825000,1,64,1,0,0
kmer_V1r,214004392,465409664,32,1,10572762,0.030000,0.030000,854.679000,1,64,1,0,0
kmer_V1r,214004392,465409664,4,1,6514800,0.030000,0.030000,616.029000,1,64,1,0,0
kmer_V1r,214004392,465409664,64,1,11016838,0.030000,0.030000,983.316000,1,64,1,0,0
kmer_V1r,214004392,465409664,8,1,8423832,0.030000,0.030000,680.876000,1,64,1,0,0
kmer_V1r,214004392,465409664,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,128,2,11240213,0.030000,0.030000,1485.870000,1,64,1,0,0
kmer_V1r,214004392,465409664,131072,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16384,2,14020658,0.030000,0.029930,1838.930000,1,64,1,0,0
kmer_V1r,214004392,465409664,16,2,9887922,0.030000,0.030000,768.839000,1,64,1,0,0
kmer_V1r,214004392,465409664,2048,2,12377165,0.030000,0.029990,983.550000,1,64,1,0,0
kmer_V1r,214004392,465409664,2,2,3642590,0.030000,0.030000,547.947000,1,64,1,0,0
kmer_V1r,214004392,465409664,32,2,10559816,0.030000,0.030000,874.612000,1,64,1,0,0
kmer_V1r,214004392,465409664,4,2,6504612,0.030000,0.030000,600.378000,1,64,1,0,0
kmer_V1r,214004392,465409664,64,2,11043173,0.030000,0.029990,996.887000,1,64,1,0,0
kmer_V1r,214004392,465409664,8,2,8393358,0.030000,0.030000,635.695000,1,64,1,0,0
kmer_V1r,214004392,465409664,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,128,3,11252724,0.030000,0.029990,1277.490000,1,64,1,0,0
kmer_V1r,214004392,465409664,131072,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16384,3,14020339,0.030000,0.029930,1875.980000,1,64,1,0,0
kmer_V1r,214004392,465409664,16,3,9940111,0.030000,0.030000,739.698000,1,64,1,0,0
kmer_V1r,214004392,465409664,2048,3,12383931,0.030000,0.029990,1037.380000,1,64,1,0,0
kmer_V1r,214004392,465409664,2,3,3618068,0.030000,0.030000,550.720000,1,64,1,0,0
kmer_V1r,214004392,465409664,32,3,10809946,0.030000,0.030000,819.405000,1,64,1,0,0
kmer_V1r,214004392,465409664,4,3,6464612,0.030000,0.030000,605.442000,1,64,1,0,0
kmer_V1r,214004392,465409664,64,3,10959421,0.030000,0.030000,1787.050000,1,64,1,0,0
kmer_V1r,214004392,465409664,8,3,8412151,0.030000,0.030000,638.481000,1,64,1,0,0
kmer_V1r,214004392,465409664,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,128,4,11247589,0.030000,0.030000,1343.960000,1,64,1,0,0
kmer_V1r,214004392,465409664,131072,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16384,4,14017246,0.030000,0.029930,1872.200000,1,64,1,0,0
kmer_V1r,214004392,465409664,16,4,9912436,0.030000,0.030000,724.662000,1,64,1,0,0
kmer_V1r,214004392,465409664,2048,4,12376632,0.030000,0.029990,984.016000,1,64,1,0,0
kmer_V1r,214004392,465409664,2,4,3669909,0.030000,0.030000,553.817000,1,64,1,0,0
kmer_V1r,214004392,465409664,32,4,10531254,0.030000,0.030000,855.457000,1,64,1,0,0
kmer_V1r,214004392,465409664,4,4,6513870,0.030000,0.030000,645.367000,1,64,1,0,0
kmer_V1r,214004392,465409664,64,4,10974823,0.030000,0.030000,986.439000,1,64,1,0,0
kmer_V1r,214004392,465409664,8,4,8480745,0.030000,0.030000,642.883000,1,64,1,0,0
kmer_V1r,214004392,465409664,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,128,5,11239525,0.030000,0.030000,1333.470000,1,64,1,0,0
kmer_V1r,214004392,465409664,131072,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
kmer_V1r,214004392,465409664,16384,5,14017667,0.030000,0.029930,1864.350000,1,64,1,0,0
kmer_V1r,214004392,465409664,16,5,9877816,0.030000,0.030000,740.230000,1,64,1,0,0
kmer_V1r,214004392,465409664,2048,5,12373806,0.030000,0.029980,1026.630000,1,64,1,0,0
kmer_V1r,214004392,465409664,2,5,3588328,0.030000,0.030000,564.838000,1,64,1,0,0
kmer_V1r,214004392,465409664,32,5,10571484,0.030000,0.030000,827.473000,1,64,1,0,0
kmer_V1r,214004392,465409664,4,5,6511469,0.030000,0.030000,612.090000,1,64,1,0,0
kmer_V1r,214004392,465409664,64,5,10967331,0.030000,0.030000,1529.790000,1,64,1,0,0
kmer_V1r,214004392,465409664,8,5,8456434,0.030000,0.030000,652.493000,1,64,1,0,0
rgg26_3d,67108864,755904090,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,67108864,755904090,128,1,4035706,0.030000,0.029990,17.472700,1,64,1,0,0
rgg26_3d,67108864,755904090,131072,1,41640851,0.030000,0.050780,1670.200000,1,64,1,0,0
rgg26_3d,67108864,755904090,16384,1,21104660,0.030000,0.030030,181.475000,1,64,1,0,0
rgg26_3d,67108864,755904090,16,1,1624816,0.030000,0.029900,16.549900,1,64,1,0,0
rgg26_3d,67108864,755904090,2048,1,10825738,0.030000,0.030030,29.926900,1,64,1,0,0
rgg26_3d,67108864,755904090,2,1,350165,0.030000,0.020890,16.410800,1,64,1,0,0
rgg26_3d,67108864,755904090,32,1,2308688,0.030000,0.029990,16.666500,1,64,1,0,0
rgg26_3d,67108864,755904090,4,1,703899,0.030000,0.027970,16.439100,1,64,1,0,0
rgg26_3d,67108864,755904090,64,1,3065656,0.030000,0.029990,16.878500,1,64,1,0,0
rgg26_3d,67108864,755904090,8,1,1051764,0.030000,0.029960,16.476500,1,64,1,0,0
rgg26_3d,67108864,755904090,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,67108864,755904090,128,2,4064401,0.030000,0.030000,17.423600,1,64,1,0,0
rgg26_3d,67108864,755904090,131072,2,41572204,0.030000,0.091800,1632.740000,1,64,1,0,0
rgg26_3d,67108864,755904090,16384,2,21109316,0.030000,0.030030,180.227000,1,64,1,0,0
rgg26_3d,67108864,755904090,16,2,1645103,0.030000,0.030000,16.548600,1,64,1,0,0
rgg26_3d,67108864,755904090,2048,2,10821792,0.030000,0.030030,30.156200,1,64,1,0,0
rgg26_3d,67108864,755904090,2,2,354012,0.030000,0.001810,16.423600,1,64,1,0,0
rgg26_3d,67108864,755904090,32,2,2311376,0.030000,0.029970,16.624200,1,64,1,0,0
rgg26_3d,67108864,755904090,4,2,699682,0.030000,0.015670,16.437200,1,64,1,0,0
rgg26_3d,67108864,755904090,64,2,3099987,0.030000,0.029990,16.899700,1,64,1,0,0
rgg26_3d,67108864,755904090,8,2,1042311,0.030000,0.023850,16.476400,1,64,1,0,0
rgg26_3d,67108864,755904090,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,67108864,755904090,128,3,4048403,0.030000,0.030000,17.458000,1,64,1,0,0
rgg26_3d,67108864,755904090,131072,3,41573056,0.030000,0.031250,1666.490000,1,64,1,0,0
rgg26_3d,67108864,755904090,16384,3,21113673,0.030000,0.030030,186.529000,1,64,1,0,0
rgg26_3d,67108864,755904090,16,3,1635806,0.030000,0.029090,16.548400,1,64,1,0,0
rgg26_3d,67108864,755904090,2048,3,10844510,0.030000,0.030030,30.532900,1,64,1,0,0
rgg26_3d,67108864,755904090,2,3,352283,0.030000,0.025760,16.397400,1,64,1,0,0
rgg26_3d,67108864,755904090,32,3,2270993,0.030000,0.029930,16.650600,1,64,1,0,0
rgg26_3d,67108864,755904090,4,3,680056,0.030000,0.028710,16.434500,1,64,1,0,0
rgg26_3d,67108864,755904090,64,3,3053560,0.030000,0.029990,16.864800,1,64,1,0,0
rgg26_3d,67108864,755904090,8,3,1046652,0.030000,0.023650,16.472000,1,64,1,0,0
rgg26_3d,67108864,755904090,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,67108864,755904090,128,4,4075458,0.030000,0.030000,17.431900,1,64,1,0,0
rgg26_3d,67108864,755904090,131072,4,41793771,0.030000,0.062500,1636.730000,1,64,1,0,0
rgg26_3d,67108864,755904090,16384,4,21099930,0.030000,0.030030,183.458000,1,64,1,0,0
rgg26_3d,67108864,755904090,16,4,1640134,0.030000,0.029600,16.556600,1,64,1,0,0
rgg26_3d,67108864,755904090,2048,4,10830005,0.030000,0.030030,29.870800,1,64,1,0,0
rgg26_3d,67108864,755904090,2,4,349929,0.030000,0.010700,16.412600,1,64,1,0,0
rgg26_3d,67108864,755904090,32,4,2313016,0.030000,0.030000,16.669400,1,64,1,0,0
rgg26_3d,67108864,755904090,4,4,696542,0.030000,0.029980,16.452800,1,64,1,0,0
rgg26_3d,67108864,755904090,64,4,3073071,0.030000,0.029990,16.887000,1,64,1,0,0
rgg26_3d,67108864,755904090,8,4,1071583,0.030000,0.029920,16.472400,1,64,1,0,0
rgg26_3d,67108864,755904090,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,67108864,755904090,128,5,4054144,0.030000,0.030000,17.465400,1,64,1,0,0
rgg26_3d,67108864,755904090,131072,5,41602720,0.030000,0.054690,1619.940000,1,64,1,0,0
rgg26_3d,67108864,755904090,16384,5,21105386,0.030000,0.030030,181.293000,1,64,1,0,0
rgg26_3d,67108864,755904090,16,5,1637492,0.030000,0.029510,16.555600,1,64,1,0,0
rgg26_3d,67108864,755904090,2048,5,10806313,0.030000,0.030030,30.042200,1,64,1,0,0
rgg26_3d,67108864,755904090,2,5,357365,0.030000,0.016780,16.426900,1,64,1,0,0
rgg26_3d,67108864,755904090,32,5,2276449,0.030000,0.029890,16.678500,1,64,1,0,0
rgg26_3d,67108864,755904090,4,5,712300,0.030000,0.021350,16.445300,1,64,1,0,0
rgg26_3d,67108864,755904090,64,5,3092522,0.030000,0.030000,16.893800,1,64,1,0,0
rgg26_3d,67108864,755904090,8,5,1062060,0.030000,0.029990,16.476000,1,64,1,0,0
rgg27_3d,134217728,1575628350,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,134217728,1575628350,128,1,7207916,0.030000,0.030000,36.438000,1,64,1,0,0
rgg27_3d,134217728,1575628350,131072,1,71907718,0.030000,0.068360,2312.280000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16384,1,36816810,0.030000,0.030030,254.559000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16,1,2769025,0.030000,0.030000,35.162400,1,64,1,0,0
rgg27_3d,134217728,1575628350,2048,1,18869328,0.030000,0.030010,55.430000,1,64,1,0,0
rgg27_3d,134217728,1575628350,2,1,602628,0.030000,0.027880,35.041600,1,64,1,0,0
rgg27_3d,134217728,1575628350,32,1,3953967,0.030000,0.030000,35.344700,1,64,1,0,0
rgg27_3d,134217728,1575628350,4,1,1242799,0.030000,0.008910,35.075400,1,64,1,0,0
rgg27_3d,134217728,1575628350,64,1,5414946,0.030000,0.030000,35.701600,1,64,1,0,0
rgg27_3d,134217728,1575628350,8,1,1858687,0.030000,0.029320,35.112900,1,64,1,0,0
rgg27_3d,134217728,1575628350,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,134217728,1575628350,128,2,7152459,0.030000,0.030000,36.452200,1,64,1,0,0
rgg27_3d,134217728,1575628350,131072,2,71707477,0.030000,0.043950,2242.060000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16384,2,36785756,0.030000,0.030030,262.050000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16,2,2826150,0.030000,0.030000,35.194900,1,64,1,0,0
rgg27_3d,134217728,1575628350,2048,2,18917002,0.030000,0.030010,55.307900,1,64,1,0,0
rgg27_3d,134217728,1575628350,2,2,623545,0.030000,0.002370,35.035200,1,64,1,0,0
rgg27_3d,134217728,1575628350,32,2,3973256,0.030000,0.030000,35.410000,1,64,1,0,0
rgg27_3d,134217728,1575628350,4,2,1228546,0.030000,0.028700,35.037500,1,64,1,0,0
rgg27_3d,134217728,1575628350,64,2,5349203,0.030000,0.029990,35.641800,1,64,1,0,0
rgg27_3d,134217728,1575628350,8,2,1833774,0.030000,0.029350,35.109400,1,64,1,0,0
rgg27_3d,134217728,1575628350,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,134217728,1575628350,128,3,7131981,0.030000,0.030000,36.425000,1,64,1,0,0
rgg27_3d,134217728,1575628350,131072,3,71646917,0.030000,0.043950,2262.880000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16384,3,36776757,0.030000,0.030030,264.127000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16,3,2858669,0.030000,0.028920,35.172500,1,64,1,0,0
rgg27_3d,134217728,1575628350,2048,3,18874526,0.030000,0.030030,55.963200,1,64,1,0,0
rgg27_3d,134217728,1575628350,2,3,619559,0.030000,0.004930,35.034400,1,64,1,0,0
rgg27_3d,134217728,1575628350,32,3,3971914,0.030000,0.029990,35.373900,1,64,1,0,0
rgg27_3d,134217728,1575628350,4,3,1267254,0.030000,0.026930,35.063900,1,64,1,0,0
rgg27_3d,134217728,1575628350,64,3,5376372,0.030000,0.030000,35.700200,1,64,1,0,0
rgg27_3d,134217728,1575628350,8,3,1821030,0.030000,0.029900,35.106800,1,64,1,0,0
rgg27_3d,134217728,1575628350,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,134217728,1575628350,128,4,7205761,0.030000,0.030000,36.516300,1,64,1,0,0
rgg27_3d,134217728,1575628350,131072,4,71859329,0.030000,0.066410,2300.740000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16384,4,36760737,0.030000,0.030030,258.543000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16,4,2864930,0.030000,0.030000,35.207300,1,64,1,0,0
rgg27_3d,134217728,1575628350,2048,4,18924759,0.030000,0.030010,56.078300,1,64,1,0,0
rgg27_3d,134217728,1575628350,2,4,651792,0.030000,0.027500,35.041000,1,64,1,0,0
rgg27_3d,134217728,1575628350,32,4,3976543,0.030000,0.030000,35.365900,1,64,1,0,0
rgg27_3d,134217728,1575628350,4,4,1263445,0.030000,0.022380,35.020500,1,64,1,0,0
rgg27_3d,134217728,1575628350,64,4,5488864,0.030000,0.030000,35.665100,1,64,1,0,0
rgg27_3d,134217728,1575628350,8,4,1872658,0.030000,0.029900,35.112100,1,64,1,0,0
rgg27_3d,134217728,1575628350,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,134217728,1575628350,128,5,7189899,0.030000,0.030000,36.446900,1,64,1,0,0
rgg27_3d,134217728,1575628350,131072,5,71642667,0.030000,0.030270,2229.880000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16384,5,36755534,0.030000,0.030030,264.900000,1,64,1,0,0
rgg27_3d,134217728,1575628350,16,5,2854735,0.030000,0.030000,35.218600,1,64,1,0,0
rgg27_3d,134217728,1575628350,2048,5,18916409,0.030000,0.030010,55.002100,1,64,1,0,0
rgg27_3d,134217728,1575628350,2,5,624924,0.030000,0.012850,35.011900,1,64,1,0,0
rgg27_3d,134217728,1575628350,32,5,3964191,0.030000,0.030000,35.355700,1,64,1,0,0
rgg27_3d,134217728,1575628350,4,5,1265021,0.030000,0.027060,35.058300,1,64,1,0,0
rgg27_3d,134217728,1575628350,64,5,5407865,0.030000,0.030000,35.674300,1,64,1,0,0
rgg27_3d,134217728,1575628350,8,5,1930359,0.030000,0.027670,35.074700,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,134217728,2386714970,128,1,1382775,0.030000,0.030000,40.766100,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,131072,1,50665765,0.030000,0.113280,1398.310000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16384,1,16637804,0.030000,0.096560,200.639000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,1,408308,0.030000,0.028950,39.544500,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2048,1,5749767,0.030000,0.038600,55.825600,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2,1,65228,0.030000,0.011290,39.479400,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,32,1,626038,0.030000,0.029980,39.703800,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,4,1,137218,0.030000,0.018800,39.498500,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,64,1,946730,0.030000,0.030000,40.021400,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,8,1,256751,0.030000,0.028430,39.481300,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,134217728,2386714970,128,2,1367391,0.030000,0.029990,40.741500,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,131072,2,50724795,0.030000,0.144530,1414.770000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16384,2,16580113,0.030000,0.078370,198.953000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,2,404165,0.030000,0.028350,39.533200,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2048,2,5811115,0.030000,0.065830,55.792700,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2,2,63735,0.030000,0.025430,39.468200,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,32,2,624969,0.030000,0.029800,39.610100,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,4,2,129194,0.030000,0.016580,39.452500,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,64,2,950624,0.030000,0.030000,40.053000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,8,2,245943,0.030000,0.029340,39.733800,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,134217728,2386714970,128,3,1391542,0.030000,0.030000,40.788100,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,131072,3,50809719,0.030000,0.129880,1416.370000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16384,3,16585955,0.030000,0.099490,191.196000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,3,401830,0.030000,0.028560,39.499800,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2048,3,5780704,0.030000,0.063100,56.118700,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2,3,66287,0.030000,0.005500,39.422000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,32,3,627669,0.030000,0.029840,39.619400,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,4,3,131236,0.030000,0.028570,39.485700,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,64,3,940287,0.030000,0.029990,39.992300,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,8,3,247849,0.030000,0.028160,39.443300,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,134217728,2386714970,128,4,1394216,0.030000,0.030000,40.819600,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,131072,4,50692184,0.030000,0.122070,1413.030000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16384,4,16613519,0.030000,0.079100,195.374000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,4,403870,0.030000,0.028780,39.563300,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2048,4,5785436,0.030000,0.058110,56.012700,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2,4,64354,0.030000,0.019970,39.476000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,32,4,621203,0.030000,0.029540,39.700600,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,4,4,130133,0.030000,0.021590,39.444400,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,64,4,952513,0.030000,0.030000,40.056700,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,8,4,246662,0.030000,0.027780,39.529400,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,134217728,2386714970,128,5,1377278,0.030000,0.029990,40.815200,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,131072,5,50668298,0.030000,0.136720,1408.690000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16384,5,16640812,0.030000,0.085450,196.736000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,5,396545,0.030000,0.027560,39.507100,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2048,5,5757643,0.030000,0.051910,55.710100,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,2,5,63062,0.030000,0.021680,39.443300,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,32,5,638993,0.030000,0.029930,39.688500,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,4,5,130691,0.030000,0.022370,39.453300,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,64,5,951828,0.030000,0.029990,40.060900,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,8,5,254323,0.030000,0.027480,39.484000,1,64,1,0,0
twitter-2010,41652230,2405026092,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,128,1,883246678,0.030000,0.030000,1879.840000,1,64,1,0,0
twitter-2010,41652230,2405026092,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16,1,679566000,0.030000,0.030000,1313.670000,1,64,1,0,0
twitter-2010,41652230,2405026092,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,2,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,32,1,767422296,0.030000,0.030000,1444.920000,1,64,1,0,0
twitter-2010,41652230,2405026092,4,1,452033243,0.030000,0.030000,2680.970000,1,64,1,0,0
twitter-2010,41652230,2405026092,64,1,841816888,0.030000,0.030000,1465.950000,1,64,1,0,0
twitter-2010,41652230,2405026092,8,1,574753891,0.030000,0.030000,1267.950000,1,64,1,0,0
twitter-2010,41652230,2405026092,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,128,2,860901436,0.030000,0.030000,1811.260000,1,64,1,0,0
twitter-2010,41652230,2405026092,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,2,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,32,2,763142531,0.030000,0.030000,1523.620000,1,64,1,0,0
twitter-2010,41652230,2405026092,4,2,492523557,0.030000,0.030000,2560.320000,1,64,1,0,0
twitter-2010,41652230,2405026092,64,2,818217063,0.030000,0.030000,1464.470000,1,64,1,0,0
twitter-2010,41652230,2405026092,8,2,574023776,0.030000,0.030000,1248.310000,1,64,1,0,0
twitter-2010,41652230,2405026092,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,128,3,857438249,0.030000,0.030000,1760.330000,1,64,1,0,0
twitter-2010,41652230,2405026092,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16,3,681127911,0.030000,0.030000,1222.120000,1,64,1,0,0
twitter-2010,41652230,2405026092,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,2,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,32,3,765547942,0.030000,0.030000,1557.610000,1,64,1,0,0
twitter-2010,41652230,2405026092,4,3,387034916,0.030000,0.030000,2091.750000,1,64,1,0,0
twitter-2010,41652230,2405026092,64,3,838552329,0.030000,0.030000,1638.020000,1,64,1,0,0
twitter-2010,41652230,2405026092,8,3,546443594,0.030000,0.030000,1270.250000,1,64,1,0,0
twitter-2010,41652230,2405026092,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,128,4,865966206,0.030000,0.030000,1741.390000,1,64,1,0,0
twitter-2010,41652230,2405026092,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16,4,683857233,0.030000,0.030000,1330.900000,1,64,1,0,0
twitter-2010,41652230,2405026092,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,2,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,32,4,772995845,0.030000,0.030000,1562.450000,1,64,1,0,0
twitter-2010,41652230,2405026092,4,4,385038007,0.030000,0.030000,1941.120000,1,64,1,0,0
twitter-2010,41652230,2405026092,64,4,838631021,0.030000,0.030000,1760.200000,1,64,1,0,0
twitter-2010,41652230,2405026092,8,4,546113877,0.030000,0.030000,1303.060000,1,64,1,0,0
twitter-2010,41652230,2405026092,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,128,5,860854369,0.030000,0.030000,1847.810000,1,64,1,0,0
twitter-2010,41652230,2405026092,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,16,5,709660923,0.030000,0.030000,1345.190000,1,64,1,0,0
twitter-2010,41652230,2405026092,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,41652230,2405026092,2,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,32,5,785344281,0.030000,0.030000,1383.190000,1,64,1,0,0
twitter-2010,41652230,2405026092,4,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,64,5,819607064,0.030000,0.030000,1454.160000,1,64,1,0,0
twitter-2010,41652230,2405026092,8,5,521187293,0.030000,0.030000,1404.570000,1,64,1,0,0
uk-2005,39459925,1566054250,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,128,1,61986327,0.030000,0.030000,92.850800,1,64,1,0,0
uk-2005,39459925,1566054250,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,39459925,1566054250,16384,1,145927953,0.030000,0.988790,952.139000,1,64,1,0,0
uk-2005,39459925,1566054250,16,1,3388231,0.030000,0.029970,65.961900,1,64,1,0,0
uk-2005,39459925,1566054250,2048,1,106189297,0.030000,0.451840,173.050000,1,64,1,0,0
uk-2005,39459925,1566054250,2,1,1071906,0.030000,0.029430,56.263200,1,64,1,0,0
uk-2005,39459925,1566054250,32,1,28640257,0.030000,0.030000,78.307500,1,64,1,0,0
uk-2005,39459925,1566054250,4,1,2183003,0.030000,0.030000,60.249100,1,64,1,0,0
uk-2005,39459925,1566054250,64,1,51550338,0.030000,0.030000,75.616800,1,64,1,0,0
uk-2005,39459925,1566054250,8,1,2963970,0.030000,0.030000,63.333300,1,64,1,0,0
uk-2005,39459925,1566054250,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,128,2,62088751,0.030000,0.030000,95.724500,1,64,1,0,0
uk-2005,39459925,1566054250,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,39459925,1566054250,16384,2,146430553,0.030000,0.574510,938.751000,1,64,1,0,0
uk-2005,39459925,1566054250,16,2,3463409,0.030000,0.029880,65.239600,1,64,1,0,0
uk-2005,39459925,1566054250,2048,2,106184025,0.030000,0.365530,173.318000,1,64,1,0,0
uk-2005,39459925,1566054250,2,2,1012500,0.030000,0.029710,56.330400,1,64,1,0,0
uk-2005,39459925,1566054250,32,2,28249139,0.030000,0.030000,76.726700,1,64,1,0,0
uk-2005,39459925,1566054250,4,2,2179006,0.030000,0.029960,60.426800,1,64,1,0,0
uk-2005,39459925,1566054250,64,2,51710036,0.030000,0.030000,76.943300,1,64,1,0,0
uk-2005,39459925,1566054250,8,2,3021384,0.030000,0.030000,63.201900,1,64,1,0,0
uk-2005,39459925,1566054250,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,128,3,62250238,0.030000,0.030000,93.895200,1,64,1,0,0
uk-2005,39459925,1566054250,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,39459925,1566054250,16384,3,146123469,0.030000,1.307180,904.466000,1,64,1,0,0
uk-2005,39459925,1566054250,16,3,3496822,0.030000,0.029990,65.210600,1,64,1,0,0
uk-2005,39459925,1566054250,2048,3,106348209,0.030000,0.340620,174.634000,1,64,1,0,0
uk-2005,39459925,1566054250,2,3,993364,0.030000,0.029900,56.664300,1,64,1,0,0
uk-2005,39459925,1566054250,32,3,27906197,0.030000,0.030000,78.079500,1,64,1,0,0
uk-2005,39459925,1566054250,4,3,2212359,0.030000,0.029990,61.176900,1,64,1,0,0
uk-2005,39459925,1566054250,64,3,51885300,0.030000,0.030000,76.274000,1,64,1,0,0
uk-2005,39459925,1566054250,8,3,3260251,0.030000,0.030000,63.261000,1,64,1,0,0
uk-2005,39459925,1566054250,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,128,4,61563477,0.030000,0.030000,90.836100,1,64,1,0,0
uk-2005,39459925,1566054250,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,39459925,1566054250,16384,4,146289278,0.030000,1.142800,924.203000,1,64,1,0,0
uk-2005,39459925,1566054250,16,4,3451410,0.030000,0.029860,65.155300,1,64,1,0,0
uk-2005,39459925,1566054250,2048,4,106342847,0.030000,0.458170,175.347000,1,64,1,0,0
uk-2005,39459925,1566054250,2,4,1043586,0.030000,0.029990,57.699300,1,64,1,0,0
uk-2005,39459925,1566054250,32,4,29141878,0.030000,0.030000,75.540400,1,64,1,0,0
uk-2005,39459925,1566054250,4,4,2186464,0.030000,0.029980,61.581100,1,64,1,0,0
uk-2005,39459925,1566054250,64,4,51434534,0.030000,0.030000,76.816600,1,64,1,0,0
uk-2005,39459925,1566054250,8,4,3113490,0.030000,0.030000,63.397200,1,64,1,0,0
uk-2005,39459925,1566054250,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
uk-2005,39459925,1566054250,128,5,61928983,0.030000,0.030000,95.252900,1,64,1,0,0
uk-2005,39459925,1566054250,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,39459925,1566054250,16384,5,146183356,0.030000,0.672480,952.087000,1,64,1,0,0
uk-2005,39459925,1566054250,16,5,3693516,0.030000,0.029970,65.570800,1,64,1,0,0
uk-2005,39459925,1566054250,2048,5,106068683,0.030000,0.539440,177.956000,1,64,1,0,0
uk-2005,39459925,1566054250,2,5,1047368,0.030000,0.029890,58.218600,1,64,1,0,0
uk-2005,39459925,1566054250,32,5,28701969,0.030000,0.030000,77.604500,1,64,1,0,0
uk-2005,39459925,1566054250,4,5,2156186,0.030000,0.030000,60.859200,1,64,1,0,0
uk-2005,39459925,1566054250,64,5,51567659,0.030000,0.030000,77.207700,1,64,1,0,0
uk-2005,39459925,1566054250,8,5,3128264,0.030000,0.029960,62.338900,1,64,1,0,0
webbase-2001,118142155,1709619522,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,128,1,14102599,0.030000,0.031930,219.351000,1,64,1,0,0
webbase-2001,118142155,1709619522,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,16384,1,41688643,0.030000,0.094160,1796.750000,1,64,1,0,0
webbase-2001,118142155,1709619522,16,1,10288076,0.030000,0.030000,71.580000,1,64,1,0,0
webbase-2001,118142155,1709619522,2048,1,27975547,0.030000,0.029990,531.563000,1,64,1,0,0
webbase-2001,118142155,1709619522,2,1,3550720,0.030000,0.030000,51.385300,1,64,1,0,0
webbase-2001,118142155,1709619522,32,1,11579220,0.030000,0.030000,89.958900,1,64,1,0,0
webbase-2001,118142155,1709619522,4,1,6961090,0.030000,0.030000,59.705900,1,64,1,0,0
webbase-2001,118142155,1709619522,64,1,12762215,0.030000,0.030000,110.413000,1,64,1,0,0
webbase-2001,118142155,1709619522,8,1,8714507,0.030000,0.030000,63.982600,1,64,1,0,0
webbase-2001,118142155,1709619522,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,128,2,13685328,0.030000,0.032350,207.513000,1,64,1,0,0
webbase-2001,118142155,1709619522,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,16384,2,40931028,0.030000,0.152960,1770.310000,1,64,1,0,0
webbase-2001,118142155,1709619522,16,2,11500084,0.030000,0.030000,73.125100,1,64,1,0,0
webbase-2001,118142155,1709619522,2048,2,27032893,0.030000,0.029990,552.298000,1,64,1,0,0
webbase-2001,118142155,1709619522,2,2,4092716,0.030000,0.030000,53.198300,1,64,1,0,0
webbase-2001,118142155,1709619522,32,2,11391763,0.030000,0.030000,90.634800,1,64,1,0,0
webbase-2001,118142155,1709619522,4,2,6902462,0.030000,0.030000,55.275100,1,64,1,0,0
webbase-2001,118142155,1709619522,64,2,12993042,0.030000,0.031190,108.476000,1,64,1,0,0
webbase-2001,118142155,1709619522,8,2,8890642,0.030000,0.030000,63.969100,1,64,1,0,0
webbase-2001,118142155,1709619522,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,128,3,13932328,0.030000,0.031860,246.237000,1,64,1,0,0
webbase-2001,118142155,1709619522,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,16384,3,41375091,0.030000,0.075860,1743.890000,1,64,1,0,0
webbase-2001,118142155,1709619522,16,3,10706952,0.030000,0.030000,75.529900,1,64,1,0,0
webbase-2001,118142155,1709619522,2048,3,27634716,0.030000,0.105070,515.596000,1,64,1,0,0
webbase-2001,118142155,1709619522,2,3,4677686,0.030000,0.030000,50.616300,1,64,1,0,0
webbase-2001,118142155,1709619522,32,3,11614155,0.030000,0.030000,84.098800,1,64,1,0,0
webbase-2001,118142155,1709619522,4,3,6949813,0.030000,0.030000,62.949500,1,64,1,0,0
webbase-2001,118142155,1709619522,64,3,12485781,0.030000,0.030000,111.043000,1,64,1,0,0
webbase-2001,118142155,1709619522,8,3,8655695,0.030000,0.030000,61.909000,1,64,1,0,0
webbase-2001,118142155,1709619522,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,128,4,13762104,0.030000,0.032030,183.959000,1,64,1,0,0
webbase-2001,118142155,1709619522,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,16384,4,40551870,0.030000,0.076000,1813.740000,1,64,1,0,0
webbase-2001,118142155,1709619522,16,4,10273863,0.030000,0.030000,74.563500,1,64,1,0,0
webbase-2001,118142155,1709619522,2048,4,27247026,0.030000,0.040820,528.587000,1,64,1,0,0
webbase-2001,118142155,1709619522,2,4,4096491,0.030000,0.030000,51.530700,1,64,1,0,0
webbase-2001,118142155,1709619522,32,4,10982921,0.030000,0.030000,85.951600,1,64,1,0,0
webbase-2001,118142155,1709619522,4,4,6768492,0.030000,0.030000,54.979700,1,64,1,0,0
webbase-2001,118142155,1709619522,64,4,12786329,0.030000,0.030000,116.523000,1,64,1,0,0
webbase-2001,118142155,1709619522,8,4,9201537,0.030000,0.030000,63.561300,1,64,1,0,0
webbase-2001,118142155,1709619522,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,128,5,13749085,0.030000,0.034080,197.846000,1,64,1,0,0
webbase-2001,118142155,1709619522,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,118142155,1709619522,16384,5,41024537,0.030000,0.241440,1827.910000,1,64,1,0,0
webbase-2001,118142155,1709619522,16,5,10153217,0.030000,0.029990,71.279100,1,64,1,0,0
webbase-2001,118142155,1709619522,2048,5,27657844,0.030000,0.312460,565.645000,1,64,1,0,0
webbase-2001,118142155,1709619522,2,5,4159242,0.030000,0.030000,60.934500,1,64,1,0,0
webbase-2001,118142155,1709619522,32,5,11450825,0.030000,0.030000,89.509000,1,64,1,0,0
webbase-2001,118142155,1709619522,4,5,7116862,0.030000,0.030000,57.574200,1,64,1,0,0
webbase-2001,118142155,1709619522,64,5,12514186,0.030000,0.030170,106.869000,1,64,1,0,0
webbase-2001,118142155,1709619522,8,5,9029793,0.030000,0.030000,69.510200,1,64,1,0,0
amazon,400727,4699738,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
amazon,400727,4699738,128,1,352806,0.030000,0.030020,3.379340,1,64,1,0,0
amazon,400727,4699738,131072,1,1889828,0.030000,0.500000,128.326000,1,64,1,0,0
amazon,400727,4699738,16384,1,1064847,0.030000,0.040000,91.529900,1,64,1,0,0
amazon,400727,4699738,16,1,182289,0.030000,0.029940,1.181100,1,64,1,0,0
amazon,400727,4699738,2048,1,657066,0.030000,0.030610,13.581000,1,64,1,0,0
amazon,400727,4699738,2,1,45694,0.030000,0.029950,0.705200,1,64,1,0,0
amazon,400727,4699738,32,1,234307,0.030000,0.029940,1.651520,1,64,1,0,0
amazon,400727,4699738,4,1,92937,0.030000,0.029920,0.771850,1,64,1,0,0
amazon,400727,4699738,64,1,288878,0.030000,0.029860,2.250140,1,64,1,0,0
amazon,400727,4699738,8,1,136231,0.030000,0.029970,0.925685,1,64,1,0,0
amazon,400727,4699738,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
amazon,400727,4699738,128,2,346402,0.030000,0.029700,3.367080,1,64,1,0,0
amazon,400727,4699738,131072,2,1889811,0.030000,0.500000,127.734000,1,64,1,0,0
amazon,400727,4699738,16384,2,1064901,0.030000,0.040000,90.841100,1,64,1,0,0
amazon,400727,4699738,16,2,183064,0.030000,0.029940,1.209280,1,64,1,0,0
amazon,400727,4699738,2048,2,655664,0.030000,0.030610,13.590800,1,64,1,0,0
amazon,400727,4699738,2,2,47243,0.030000,0.029910,0.676030,1,64,1,0,0
amazon,400727,4699738,32,2,234425,0.030000,0.029940,1.648610,1,64,1,0,0
amazon,400727,4699738,4,2,89961,0.030000,0.029890,0.760167,1,64,1,0,0
amazon,400727,4699738,64,2,292518,0.030000,0.029860,2.245530,1,64,1,0,0
amazon,400727,4699738,8,2,134450,0.030000,0.029970,0.918701,1,64,1,0,0
amazon,400727,4699738,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
amazon,400727,4699738,128,3,346774,0.030000,0.029700,3.265910,1,64,1,0,0
amazon,400727,4699738,131072,3,1889818,0.030000,0.500000,127.802000,1,64,1,0,0
amazon,400727,4699738,16384,3,1064715,0.030000,0.040000,90.976300,1,64,1,0,0
amazon,400727,4699738,16,3,185329,0.030000,0.029940,1.197690,1,64,1,0,0
amazon,400727,4699738,2048,3,656648,0.030000,0.030610,13.589700,1,64,1,0,0
amazon,400727,4699738,2,3,45524,0.030000,0.029450,0.699914,1,64,1,0,0
amazon,400727,4699738,32,3,237624,0.030000,0.029940,1.660840,1,64,1,0,0
amazon,400727,4699738,4,3,91599,0.030000,0.029870,0.765245,1,64,1,0,0
amazon,400727,4699738,64,3,290596,0.030000,0.029860,2.289220,1,64,1,0,0
amazon,400727,4699738,8,3,134657,0.030000,0.029210,0.928103,1,64,1,0,0
amazon,400727,4699738,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
amazon,400727,4699738,128,4,344893,0.030000,0.029700,3.324800,1,64,1,0,0
amazon,400727,4699738,131072,4,1889913,0.030000,0.750000,128.320000,1,64,1,0,0
amazon,400727,4699738,16384,4,1064762,0.030000,0.040000,90.918900,1,64,1,0,0
amazon,400727,4699738,16,4,181771,0.030000,0.029940,1.202790,1,64,1,0,0
amazon,400727,4699738,2048,4,655652,0.030000,0.030610,13.644000,1,64,1,0,0
amazon,400727,4699738,2,4,46327,0.030000,0.029970,0.682541,1,64,1,0,0
amazon,400727,4699738,32,4,234925,0.030000,0.029940,1.668720,1,64,1,0,0
amazon,400727,4699738,4,4,91673,0.030000,0.029860,0.765803,1,64,1,0,0
amazon,400727,4699738,64,4,286217,0.030000,0.029860,2.271980,1,64,1,0,0
amazon,400727,4699738,8,4,136789,0.030000,0.029950,0.934051,1,64,1,0,0
amazon,400727,4699738,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
amazon,400727,4699738,128,5,347022,0.030000,0.029700,3.365730,1,64,1,0,0
amazon,400727,4699738,131072,5,1889920,0.030000,0.500000,127.956000,1,64,1,0,0
amazon,400727,4699738,16384,5,1064599,0.030000,0.040000,91.843600,1,64,1,0,0
amazon,400727,4699738,16,5,185686,0.030000,0.029870,1.196470,1,64,1,0,0
amazon,400727,4699738,2048,5,658112,0.030000,0.030610,13.530700,1,64,1,0,0
amazon,400727,4699738,2,5,45093,0.030000,0.029950,0.682965,1,64,1,0,0
amazon,400727,4699738,32,5,237128,0.030000,0.029940,1.682800,1,64,1,0,0
amazon,400727,4699738,4,5,91464,0.030000,0.029840,0.759976,1,64,1,0,0
amazon,400727,4699738,64,5,288751,0.030000,0.029860,2.359110,1,64,1,0,0
amazon,400727,4699738,8,5,135910,0.030000,0.029910,0.914094,1,64,1,0,0
arabic-2005,22744080,1107806146,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,128,1,12560071,0.030000,0.029990,25.261400,1,64,1,0,0
arabic-2005,22744080,1107806146,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,16384,1,263210402,0.030000,0.197980,334.431000,1,64,1,0,0
arabic-2005,22744080,1107806146,16,1,2288151,0.030000,0.029970,19.193800,1,64,1,0,0
arabic-2005,22744080,1107806146,2048,1,55491777,0.030000,0.107150,67.532000,1,64,1,0,0
arabic-2005,22744080,1107806146,2,1,552261,0.030000,0.030000,18.087500,1,64,1,0,0
arabic-2005,22744080,1107806146,32,1,3680883,0.030000,0.029950,19.918000,1,64,1,0,0
arabic-2005,22744080,1107806146,4,1,1216928,0.030000,0.030000,18.286300,1,64,1,0,0
arabic-2005,22744080,1107806146,64,1,7120888,0.030000,0.030000,21.591300,1,64,1,0,0
arabic-2005,22744080,1107806146,8,1,1491809,0.030000,0.029990,18.610300,1,64,1,0,0
arabic-2005,22744080,1107806146,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,128,2,12701783,0.030000,0.029990,27.286600,1,64,1,0,0
arabic-2005,22744080,1107806146,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,16384,2,263462989,0.030000,0.233260,334.031000,1,64,1,0,0
arabic-2005,22744080,1107806146,16,2,2260221,0.030000,0.030000,19.088700,1,64,1,0,0
arabic-2005,22744080,1107806146,2048,2,55876944,0.030000,0.058620,67.411700,1,64,1,0,0
arabic-2005,22744080,1107806146,2,2,501195,0.030000,0.030000,18.153800,1,64,1,0,0
arabic-2005,22744080,1107806146,32,2,3148848,0.030000,0.029990,20.341000,1,64,1,0,0
arabic-2005,22744080,1107806146,4,2,1115172,0.030000,0.029900,18.262500,1,64,1,0,0
arabic-2005,22744080,1107806146,64,2,7335241,0.030000,0.030000,22.436100,1,64,1,0,0
arabic-2005,22744080,1107806146,8,2,1746261,0.030000,0.029950,18.632800,1,64,1,0,0
arabic-2005,22744080,1107806146,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,128,3,12502510,0.030000,0.029990,27.171200,1,64,1,0,0
arabic-2005,22744080,1107806146,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,16384,3,264139996,0.030000,0.259180,326.796000,1,64,1,0,0
arabic-2005,22744080,1107806146,16,3,2501687,0.030000,0.029990,19.179700,1,64,1,0,0
arabic-2005,22744080,1107806146,2048,3,55186537,0.030000,0.059070,67.285600,1,64,1,0,0
arabic-2005,22744080,1107806146,2,3,556710,0.030000,0.030000,18.125400,1,64,1,0,0
arabic-2005,22744080,1107806146,32,3,2759732,0.030000,0.029990,20.422400,1,64,1,0,0
arabic-2005,22744080,1107806146,4,3,1156309,0.030000,0.029920,18.216500,1,64,1,0,0
arabic-2005,22744080,1107806146,64,3,7213507,0.030000,0.030000,22.518100,1,64,1,0,0
arabic-2005,22744080,1107806146,8,3,1502102,0.030000,0.029990,18.657500,1,64,1,0,0
arabic-2005,22744080,1107806146,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,128,4,13346629,0.030000,0.029990,26.314000,1,64,1,0,0
arabic-2005,22744080,1107806146,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,16384,4,263431620,0.030000,0.145430,326.570000,1,64,1,0,0
arabic-2005,22744080,1107806146,16,4,1953317,0.030000,0.030000,19.086900,1,64,1,0,0
arabic-2005,22744080,1107806146,2048,4,54756905,0.030000,0.083740,69.665200,1,64,1,0,0
arabic-2005,22744080,1107806146,2,4,488178,0.030000,0.030000,18.161400,1,64,1,0,0
arabic-2005,22744080,1107806146,32,4,4402939,0.030000,0.029980,20.294800,1,64,1,0,0
arabic-2005,22744080,1107806146,4,4,1177597,0.030000,0.030000,18.224000,1,64,1,0,0
arabic-2005,22744080,1107806146,64,4,7143923,0.030000,0.030000,22.249800,1,64,1,0,0
arabic-2005,22744080,1107806146,8,4,1403014,0.030000,0.029960,18.610400,1,64,1,0,0
arabic-2005,22744080,1107806146,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,128,5,13469384,0.030000,0.029990,27.761000,1,64,1,0,0
arabic-2005,22744080,1107806146,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,22744080,1107806146,16384,5,263364953,0.030000,0.143270,330.077000,1,64,1,0,0
arabic-2005,22744080,1107806146,16,5,2237821,0.030000,0.030000,19.139800,1,64,1,0,0
arabic-2005,22744080,1107806146,2048,5,55246216,0.030000,0.096700,68.296600,1,64,1,0,0
arabic-2005,22744080,1107806146,2,5,532095,0.030000,0.030000,18.160000,1,64,1,0,0
arabic-2005,22744080,1107806146,32,5,3518022,0.030000,0.029960,20.040200,1,64,1,0,0
arabic-2005,22744080,1107806146,4,5,1202410,0.030000,0.029900,18.223400,1,64,1,0,0
arabic-2005,22744080,1107806146,64,5,7224609,0.030000,0.029980,21.886600,1,64,1,0,0
arabic-2005,22744080,1107806146,8,5,1698710,0.030000,0.029990,18.601300,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,128,1,1959801,0.030000,0.030010,1.182180,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,16384,1,10842144,0.030000,0.027210,83.736600,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,16,1,722711,0.030000,0.029850,0.748221,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2048,1,5951632,0.030000,0.089550,7.778750,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2,1,58333,0.030000,0.010190,0.679928,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,32,1,1021208,0.030000,0.029940,0.816779,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,4,1,187947,0.030000,0.024310,0.691026,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,64,1,1451063,0.030000,0.030000,0.918197,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,8,1,439870,0.030000,0.029910,0.717192,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,128,2,1955557,0.030000,0.029990,1.186200,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,16384,2,10845701,0.030000,0.027210,80.653300,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,16,2,709458,0.030000,0.029900,0.746232,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2048,2,5702814,0.030000,0.093390,7.732120,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2,2,54667,0.030000,0.001470,0.679362,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,32,2,1033731,0.030000,0.029970,0.817410,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,4,2,173590,0.030000,0.028080,0.690882,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,64,2,1453548,0.030000,0.029990,0.919575,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,8,2,417707,0.030000,0.029470,0.712290,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,128,3,1947818,0.030000,0.030010,1.187450,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,16384,3,10845741,0.030000,0.030610,83.919000,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,16,3,723824,0.030000,0.029800,0.748587,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2048,3,5499269,0.030000,0.030280,7.856510,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2,3,61992,0.030000,0.028280,0.679681,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,32,3,1021465,0.030000,0.029970,0.819246,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,4,3,182162,0.030000,0.029980,0.692591,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,64,3,1443664,0.030000,0.030000,0.921637,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,8,3,435816,0.030000,0.029990,0.713555,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,128,4,1955200,0.030000,0.029990,1.182500,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,16384,4,10964746,0.030000,0.034010,84.510600,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,16,4,729497,0.030000,0.029970,0.748807,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2048,4,5503141,0.030000,0.030280,7.787540,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2,4,56839,0.030000,0.002320,0.678474,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,32,4,1030665,0.030000,0.029920,0.815816,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,4,4,176329,0.030000,0.025860,0.690229,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,64,4,1454109,0.030000,0.029990,0.918421,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,8,4,437705,0.030000,0.025750,0.711593,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,128,5,1967984,0.030000,0.029990,1.185290,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,4802000,85362744,16384,5,10855166,0.030000,0.030610,88.827100,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,16,5,726092,0.030000,0.029970,0.747628,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2048,5,5490923,0.030000,0.030280,7.781690,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,2,5,58553,0.030000,0.024870,0.684847,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,32,5,992941,0.030000,0.029890,0.818134,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,4,5,186712,0.030000,0.007500,0.694283,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,64,5,1449658,0.030000,0.029970,0.916882,1,64,1,0,0
channel-500x100x100-b050,4802000,85362744,8,5,435080,0.030000,0.027620,0.710957,1,64,1,0,0
del26,67108864,402653086,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26,67108864,402653086,128,1,384349,0.030000,0.029980,63.411200,1,64,1,0,0
del26,67108864,402653086,131072,1,11780600,0.030000,0.123050,1049.850000,1,64,1,0,0
del26,67108864,402653086,16384,1,4317395,0.030000,0.101560,172.920000,1,64,1,0,0
del26,67108864,402653086,16,1,112157,0.030000,0.027480,63.016800,1,64,1,0,0
del26,67108864,402653086,2048,1,1569357,0.030000,0.062900,74.773600,1,64,1,0,0
del26,67108864,402653086,2,1,18291,0.030000,0.020490,62.706400,1,64,1,0,0
del26,67108864,402653086,32,1,174887,0.030000,0.029830,63.142700,1,64,1,0,0
del26,67108864,402653086,4,1,36683,0.030000,0.027340,62.788900,1,64,1,0,0
del26,67108864,402653086,64,1,257986,0.030000,0.029980,63.014700,1,64,1,0,0
del26,67108864,402653086,8,1,66954,0.030000,0.029980,62.865700,1,64,1,0,0
del26,67108864,402653086,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26,67108864,402653086,128,2,379339,0.030000,0.029970,63.743700,1,64,1,0,0
del26,67108864,402653086,131072,2,11819798,0.030000,0.126950,1073.120000,1,64,1,0,0
del26,67108864,402653086,16384,2,4302910,0.030000,0.074710,173.280000,1,64,1,0,0
del26,67108864,402653086,16,2,114010,0.030000,0.029600,62.812700,1,64,1,0,0
del26,67108864,402653086,2048,2,1561607,0.030000,0.045230,74.330200,1,64,1,0,0
del26,67108864,402653086,2,2,17551,0.030000,0.025290,62.901800,1,64,1,0,0
del26,67108864,402653086,32,2,173727,0.030000,0.029970,63.019100,1,64,1,0,0
del26,67108864,402653086,4,2,35271,0.030000,0.018000,62.921900,1,64,1,0,0
del26,67108864,402653086,64,2,261045,0.030000,0.029970,63.312500,1,64,1,0,0
del26,67108864,402653086,8,2,67536,0.030000,0.029330,62.896400,1,64,1,0,0
del26,67108864,402653086,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26,67108864,402653086,128,3,380312,0.030000,0.029920,63.695300,1,64,1,0,0
del26,67108864,402653086,131072,3,11784553,0.030000,0.113280,1076.010000,1,64,1,0,0
del26,67108864,402653086,16384,3,4327908,0.030000,0.086430,172.157000,1,64,1,0,0
del26,67108864,402653086,16,3,110330,0.030000,0.029930,62.899000,1,64,1,0,0
del26,67108864,402653086,2048,3,1568144,0.030000,0.037600,74.079900,1,64,1,0,0
del26,67108864,402653086,2,3,17769,0.030000,0.007440,62.894300,1,64,1,0,0
del26,67108864,402653086,32,3,175703,0.030000,0.029790,63.378800,1,64,1,0,0
del26,67108864,402653086,4,3,35874,0.030000,0.010620,63.036800,1,64,1,0,0
del26,67108864,402653086,64,3,262236,0.030000,0.030000,63.036200,1,64,1,0,0
del26,67108864,402653086,8,3,68051,0.030000,0.019850,63.026500,1,64,1,0,0
del26,67108864,402653086,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26,67108864,402653086,128,4,383831,0.030000,0.029910,63.720900,1,64,1,0,0
del26,67108864,402653086,131072,4,11829059,0.030000,0.126950,1068.490000,1,64,1,0,0
del26,67108864,402653086,16384,4,4352501,0.030000,0.101320,172.825000,1,64,1,0,0
del26,67108864,402653086,16,4,113173,0.030000,0.029190,62.797800,1,64,1,0,0
del26,67108864,402653086,2048,4,1561986,0.030000,0.043330,74.578300,1,64,1,0,0
del26,67108864,402653086,2,4,18260,0.030000,0.016050,63.028400,1,64,1,0,0
del26,67108864,402653086,32,4,174320,0.030000,0.029920,62.943900,1,64,1,0,0
del26,67108864,402653086,4,4,36268,0.030000,0.020960,63.014700,1,64,1,0,0
del26,67108864,402653086,64,4,261165,0.030000,0.029980,63.267000,1,64,1,0,0
del26,67108864,402653086,8,4,67691,0.030000,0.029240,62.908500,1,64,1,0,0
del26,67108864,402653086,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26,67108864,402653086,128,5,382496,0.030000,0.029990,63.505500,1,64,1,0,0
del26,67108864,402653086,131072,5,11794566,0.030000,0.128910,1063.020000,1,64,1,0,0
del26,67108864,402653086,16384,5,4332199,0.030000,0.096920,171.426000,1,64,1,0,0
del26,67108864,402653086,16,5,108795,0.030000,0.028610,63.011100,1,64,1,0,0
del26,67108864,402653086,2048,5,1570974,0.030000,0.077180,74.295500,1,64,1,0,0
del26,67108864,402653086,2,5,18489,0.030000,0.007180,63.327800,1,64,1,0,0
del26,67108864,402653086,32,5,173031,0.030000,0.029400,62.900600,1,64,1,0,0
del26,67108864,402653086,4,5,35878,0.030000,0.022290,63.000300,1,64,1,0,0
del26,67108864,402653086,64,5,261670,0.030000,0.029970,63.054300,1,64,1,0,0
del26,67108864,402653086,8,5,69574,0.030000,0.012940,62.793400,1,64,1,0,0
enwiki-2013,4206785,183879456,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,128,1,45510135,0.030000,0.030000,45.840100,1,64,1,0,0
enwiki-2013,4206785,183879456,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16,1,32025911,0.030000,0.029990,20.364200,1,64,1,0,0
enwiki-2013,4206785,183879456,2048,1,67580275,0.030000,0.029680,1246.870000,1,64,1,0,0
enwiki-2013,4206785,183879456,2,1,11288139,0.030000,0.028210,18.454600,1,64,1,0,0
enwiki-2013,4206785,183879456,32,1,34890189,0.030000,0.029990,22.668200,1,64,1,0,0
enwiki-2013,4206785,183879456,4,1,20422045,0.030000,0.029980,19.018700,1,64,1,0,0
enwiki-2013,4206785,183879456,64,1,40668412,0.030000,0.029970,27.139500,1,64,1,0,0
enwiki-2013,4206785,183879456,8,1,26067011,0.030000,0.030000,19.332400,1,64,1,0,0
enwiki-2013,4206785,183879456,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,128,2,45962290,0.030000,0.029970,47.021400,1,64,1,0,0
enwiki-2013,4206785,183879456,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16,2,30238720,0.030000,0.029990,20.446200,1,64,1,0,0
enwiki-2013,4206785,183879456,2048,2,67774094,0.030000,0.029680,1266.080000,1,64,1,0,0
enwiki-2013,4206785,183879456,2,2,12346501,0.030000,0.028370,18.437500,1,64,1,0,0
enwiki-2013,4206785,183879456,32,2,34962502,0.030000,0.029990,23.032900,1,64,1,0,0
enwiki-2013,4206785,183879456,4,2,20743283,0.030000,0.030000,18.930400,1,64,1,0,0
enwiki-2013,4206785,183879456,64,2,40848045,0.030000,0.029970,28.222600,1,64,1,0,0
enwiki-2013,4206785,183879456,8,2,23791905,0.030000,0.029950,19.308400,1,64,1,0,0
enwiki-2013,4206785,183879456,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,128,3,45913340,0.030000,0.029970,44.744000,1,64,1,0,0
enwiki-2013,4206785,183879456,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16,3,29851276,0.030000,0.029990,20.449500,1,64,1,0,0
enwiki-2013,4206785,183879456,2048,3,67793214,0.030000,0.029680,1253.430000,1,64,1,0,0
enwiki-2013,4206785,183879456,2,3,11053529,0.030000,0.016340,18.439800,1,64,1,0,0
enwiki-2013,4206785,183879456,32,3,35351064,0.030000,0.029990,23.266200,1,64,1,0,0
enwiki-2013,4206785,183879456,4,3,17658893,0.030000,0.029330,19.070100,1,64,1,0,0
enwiki-2013,4206785,183879456,64,3,40033545,0.030000,0.029970,28.245200,1,64,1,0,0
enwiki-2013,4206785,183879456,8,3,24460964,0.030000,0.030000,19.370800,1,64,1,0,0
enwiki-2013,4206785,183879456,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,128,4,45614741,0.030000,0.030000,48.758000,1,64,1,0,0
enwiki-2013,4206785,183879456,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16,4,31341997,0.030000,0.029990,20.531700,1,64,1,0,0
enwiki-2013,4206785,183879456,2048,4,67740133,0.030000,0.029680,1397.390000,1,64,1,0,0
enwiki-2013,4206785,183879456,2,4,11352379,0.030000,0.028190,18.490900,1,64,1,0,0
enwiki-2013,4206785,183879456,32,4,35507129,0.030000,0.029990,23.403500,1,64,1,0,0
enwiki-2013,4206785,183879456,4,4,17766109,0.030000,0.030000,18.983100,1,64,1,0,0
enwiki-2013,4206785,183879456,64,4,41401424,0.030000,0.029970,26.270900,1,64,1,0,0
enwiki-2013,4206785,183879456,8,4,23928183,0.030000,0.030000,19.369500,1,64,1,0,0
enwiki-2013,4206785,183879456,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,128,5,45959462,0.030000,0.029970,42.640400,1,64,1,0,0
enwiki-2013,4206785,183879456,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,4206785,183879456,16,5,29485223,0.030000,0.029990,20.289500,1,64,1,0,0
enwiki-2013,4206785,183879456,2048,5,67523666,0.030000,0.029680,1324.710000,1,64,1,0,0
enwiki-2013,4206785,183879456,2,5,10702145,0.030000,0.020650,18.479000,1,64,1,0,0
enwiki-2013,4206785,183879456,32,5,35204397,0.030000,0.029990,23.289600,1,64,1,0,0
enwiki-2013,4206785,183879456,4,5,17710358,0.030000,0.029670,18.970900,1,64,1,0,0
enwiki-2013,4206785,183879456,64,5,40286829,0.030000,0.029970,26.603000,1,64,1,0,0
enwiki-2013,4206785,183879456,8,5,24889909,0.030000,0.030000,19.388800,1,64,1,0,0
eu-2005,862664,32276936,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
eu-2005,862664,32276936,128,1,3763610,0.030000,0.029970,3.542020,1,64,1,0,0
eu-2005,862664,32276936,131072,1,14977019,0.030000,1.142860,1519.130000,1,64,1,0,0
eu-2005,862664,32276936,16384,1,12788585,0.030000,0.679250,409.245000,1,64,1,0,0
eu-2005,862664,32276936,16,1,483086,0.030000,0.029970,1.123980,1,64,1,0,0
eu-2005,862664,32276936,2048,1,9606849,0.030000,0.061610,37.476200,1,64,1,0,0
eu-2005,862664,32276936,2,1,20529,0.030000,0.029890,1.008080,1,64,1,0,0
eu-2005,862664,32276936,32,1,1276891,0.030000,0.029970,2.008130,1,64,1,0,0
eu-2005,862664,32276936,4,1,104479,0.030000,0.029510,1.057260,1,64,1,0,0
eu-2005,862664,32276936,64,1,2278749,0.030000,0.029970,2.132610,1,64,1,0,0
eu-2005,862664,32276936,8,1,194385,0.030000,0.029990,1.212080,1,64,1,0,0
eu-2005,862664,32276936,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
eu-2005,862664,32276936,128,2,3903056,0.030000,0.196290,3.568950,1,64,1,0,0
eu-2005,862664,32276936,131072,2,14975896,0.030000,1.142860,1539.760000,1,64,1,0,0
eu-2005,862664,32276936,16384,2,12770324,0.030000,1.226420,417.467000,1,64,1,0,0
eu-2005,862664,32276936,16,2,573015,0.030000,0.029950,1.124220,1,64,1,0,0
eu-2005,862664,32276936,2048,2,9646939,0.030000,0.161140,40.789900,1,64,1,0,0
eu-2005,862664,32276936,2,2,19831,0.030000,0.029820,0.999256,1,64,1,0,0
eu-2005,862664,32276936,32,2,1176132,0.030000,0.029970,2.038060,1,64,1,0,0
eu-2005,862664,32276936,4,2,87790,0.030000,0.023190,1.064900,1,64,1,0,0
eu-2005,862664,32276936,64,2,2330997,0.030000,0.029970,2.794170,1,64,1,0,0
eu-2005,862664,32276936,8,2,232438,0.030000,0.029910,1.209020,1,64,1,0,0
eu-2005,862664,32276936,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
eu-2005,862664,32276936,128,3,3826176,0.030000,0.029970,4.135770,1,64,1,0,0
eu-2005,862664,32276936,131072,3,14977077,0.030000,1.000000,1565.770000,1,64,1,0,0
eu-2005,862664,32276936,16384,3,12786247,0.030000,0.433960,430.656000,1,64,1,0,0
eu-2005,862664,32276936,16,3,457957,0.030000,0.029970,1.155470,1,64,1,0,0
eu-2005,862664,32276936,2048,3,9628546,0.030000,0.146920,39.277000,1,64,1,0,0
eu-2005,862664,32276936,2,3,18836,0.030000,0.029780,1.022560,1,64,1,0,0
eu-2005,862664,32276936,32,3,1279605,0.030000,0.029970,1.857960,1,64,1,0,0
eu-2005,862664,32276936,4,3,91400,0.030000,0.027210,1.084780,1,64,1,0,0
eu-2005,862664,32276936,64,3,2436299,0.030000,0.029970,2.628240,1,64,1,0,0
eu-2005,862664,32276936,8,3,181458,0.030000,0.024900,1.222380,1,64,1,0,0
eu-2005,862664,32276936,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
eu-2005,862664,32276936,128,4,3698154,0.030000,0.110680,4.182800,1,64,1,0,0
eu-2005,862664,32276936,131072,4,14976594,0.030000,1.000000,1496.690000,1,64,1,0,0
eu-2005,862664,32276936,16384,4,12785119,0.030000,0.811320,390.155000,1,64,1,0,0
eu-2005,862664,32276936,16,4,416353,0.030000,0.029920,1.290420,1,64,1,0,0
eu-2005,862664,32276936,2048,4,9607937,0.030000,0.222750,39.540000,1,64,1,0,0
eu-2005,862664,32276936,2,4,18486,0.030000,0.029650,0.999959,1,64,1,0,0
eu-2005,862664,32276936,32,4,1227510,0.030000,0.029970,1.490640,1,64,1,0,0
eu-2005,862664,32276936,4,4,93876,0.030000,0.028020,1.079320,1,64,1,0,0
eu-2005,862664,32276936,64,4,2258236,0.030000,0.029970,2.680520,1,64,1,0,0
eu-2005,862664,32276936,8,4,209603,0.030000,0.029540,1.208340,1,64,1,0,0
eu-2005,862664,32276936,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
eu-2005,862664,32276936,128,5,4005084,0.030000,0.029970,4.049540,1,64,1,0,0
eu-2005,862664,32276936,131072,5,14975574,0.030000,1.285710,1510.980000,1,64,1,0,0
eu-2005,862664,32276936,16384,5,12785253,0.030000,1.339620,417.034000,1,64,1,0,0
eu-2005,862664,32276936,16,5,504604,0.030000,0.029990,1.122700,1,64,1,0,0
eu-2005,862664,32276936,2048,5,9658076,0.030000,0.189570,38.993200,1,64,1,0,0
eu-2005,862664,32276936,2,5,18879,0.030000,0.029970,0.987789,1,64,1,0,0
eu-2005,862664,32276936,32,5,1274453,0.030000,0.029970,2.000770,1,64,1,0,0
eu-2005,862664,32276936,4,5,92003,0.030000,0.017820,1.064560,1,64,1,0,0
eu-2005,862664,32276936,64,5,2473184,0.030000,0.029970,2.046680,1,64,1,0,0
eu-2005,862664,32276936,8,5,174725,0.030000,0.029990,1.225110,1,64,1,0,0
hugebubbles-00010,19458087,58359528,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
hugebubbles-00010,19458087,58359528,128,1,72939,0.030000,0.030000,12.776600,1,64,1,0,0
hugebubbles-00010,19458087,58359528,131072,1,2271675,0.030000,0.107380,649.405000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16384,1,860112,0.030000,0.127950,77.193600,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16,1,20371,0.030000,0.027490,12.378000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2048,1,312162,0.030000,0.029990,18.935700,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2,1,2061,0.030000,0.019420,12.288300,1,64,1,0,0
hugebubbles-00010,19458087,58359528,32,1,33040,0.030000,0.029930,12.438900,1,64,1,0,0
hugebubbles-00010,19458087,58359528,4,1,7044,0.030000,0.020770,12.332000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,64,1,49696,0.030000,0.029470,12.568300,1,64,1,0,0
hugebubbles-00010,19458087,58359528,8,1,11971,0.030000,0.029930,12.349600,1,64,1,0,0
hugebubbles-00010,19458087,58359528,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
hugebubbles-00010,19458087,58359528,128,2,73934,0.030000,0.030000,12.787700,1,64,1,0,0
hugebubbles-00010,19458087,58359528,131072,2,2268355,0.030000,0.154360,648.640000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16384,2,856386,0.030000,0.101010,77.824900,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16,2,20605,0.030000,0.029800,12.361900,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2048,2,311355,0.030000,0.058930,18.877700,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2,2,2007,0.030000,0.020040,12.272000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,32,2,32555,0.030000,0.026390,12.456100,1,64,1,0,0
hugebubbles-00010,19458087,58359528,4,2,6914,0.030000,0.017620,12.329300,1,64,1,0,0
hugebubbles-00010,19458087,58359528,64,2,48776,0.030000,0.029980,12.556500,1,64,1,0,0
hugebubbles-00010,19458087,58359528,8,2,11433,0.030000,0.029460,12.347300,1,64,1,0,0
hugebubbles-00010,19458087,58359528,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
hugebubbles-00010,19458087,58359528,128,3,73349,0.030000,0.030000,12.789200,1,64,1,0,0
hugebubbles-00010,19458087,58359528,131072,3,2273553,0.030000,0.114090,646.232000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16384,3,854525,0.030000,0.085020,77.204600,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16,3,20568,0.030000,0.024370,12.376900,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2048,3,310839,0.030000,0.064830,18.948800,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2,3,2142,0.030000,0.009400,12.263600,1,64,1,0,0
hugebubbles-00010,19458087,58359528,32,3,32398,0.030000,0.029880,12.448500,1,64,1,0,0
hugebubbles-00010,19458087,58359528,4,3,6852,0.030000,0.026980,12.321200,1,64,1,0,0
hugebubbles-00010,19458087,58359528,64,3,49314,0.030000,0.029860,12.582100,1,64,1,0,0
hugebubbles-00010,19458087,58359528,8,3,12116,0.030000,0.022090,12.343700,1,64,1,0,0
hugebubbles-00010,19458087,58359528,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
hugebubbles-00010,19458087,58359528,128,4,73198,0.030000,0.029980,12.776800,1,64,1,0,0
hugebubbles-00010,19458087,58359528,131072,4,2267158,0.030000,0.114090,649.640000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16384,4,854849,0.030000,0.077440,77.616500,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16,4,20814,0.030000,0.023610,12.389300,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2048,4,311614,0.030000,0.030100,19.111300,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2,4,1945,0.030000,0.008880,12.278300,1,64,1,0,0
hugebubbles-00010,19458087,58359528,32,4,32834,0.030000,0.029940,12.450500,1,64,1,0,0
hugebubbles-00010,19458087,58359528,4,4,7058,0.030000,0.008500,12.326200,1,64,1,0,0
hugebubbles-00010,19458087,58359528,64,4,49251,0.030000,0.029960,12.581300,1,64,1,0,0
hugebubbles-00010,19458087,58359528,8,4,11643,0.030000,0.026200,12.336800,1,64,1,0,0
hugebubbles-00010,19458087,58359528,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
hugebubbles-00010,19458087,58359528,128,5,73306,0.030000,0.030000,12.783000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,131072,5,2272354,0.030000,0.147650,645.830000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16384,5,854626,0.030000,0.085860,77.813200,1,64,1,0,0
hugebubbles-00010,19458087,58359528,16,5,20606,0.030000,0.026490,12.389000,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2048,5,312808,0.030000,0.057460,19.000200,1,64,1,0,0
hugebubbles-00010,19458087,58359528,2,5,1948,0.030000,0.005810,12.281300,1,64,1,0,0
hugebubbles-00010,19458087,58359528,32,5,32802,0.030000,0.027730,12.443100,1,64,1,0,0
hugebubbles-00010,19458087,58359528,4,5,6839,0.030000,0.009460,12.315100,1,64,1,0,0
hugebubbles-00010,19458087,58359528,64,5,49733,0.030000,0.029180,12.573900,1,64,1,0,0
hugebubbles-00010,19458087,58359528,8,5,11581,0.030000,0.029600,12.337300,1,64,1,0,0
in-2004,1382908,27182946,1048576,1,13110696,0.030000,0.500000,1689.260000,1,64,1,0,0
in-2004,1382908,27182946,128,1,238889,0.030000,0.087560,1.992220,1,64,1,0,0
in-2004,1382908,27182946,131072,1,11718130,0.030000,0.272730,624.336000,1,64,1,0,0
in-2004,1382908,27182946,16384,1,8969328,0.030000,0.141180,155.649000,1,64,1,0,0
in-2004,1382908,27182946,16,1,19744,0.030000,0.029630,1.017740,1,64,1,0,0
in-2004,1382908,27182946,2048,1,5067903,0.030000,0.147930,24.698500,1,64,1,0,0
in-2004,1382908,27182946,2,1,3249,0.030000,0.029660,0.903833,1,64,1,0,0
in-2004,1382908,27182946,32,1,26616,0.030000,0.029990,1.153710,1,64,1,0,0
in-2004,1382908,27182946,4,1,9022,0.030000,0.029970,0.917009,1,64,1,0,0
in-2004,1382908,27182946,64,1,52764,0.030000,0.170960,1.386500,1,64,1,0,0
in-2004,1382908,27182946,8,1,14080,0.030000,0.029960,0.941853,1,64,1,0,0
in-2004,1382908,27182946,1048576,2,13109980,0.030000,1.500000,1674.870000,1,64,1,0,0
in-2004,1382908,27182946,128,2,180387,0.030000,0.102460,1.890240,1,64,1,0,0
in-2004,1382908,27182946,131072,2,11719881,0.030000,0.272730,628.332000,1,64,1,0,0
in-2004,1382908,27182946,16384,2,8968306,0.030000,0.270590,152.409000,1,64,1,0,0
in-2004,1382908,27182946,16,2,19630,0.030000,0.029980,1.027740,1,64,1,0,0
in-2004,1382908,27182946,2048,2,5083590,0.030000,0.210060,25.902500,1,64,1,0,0
in-2004,1382908,27182946,2,2,3248,0.030000,0.026040,0.895475,1,64,1,0,0
in-2004,1382908,27182946,32,2,25720,0.030000,0.029990,1.169570,1,64,1,0,0
in-2004,1382908,27182946,4,2,8032,0.030000,0.029560,0.921602,1,64,1,0,0
in-2004,1382908,27182946,64,2,53402,0.030000,0.030590,1.408970,1,64,1,0,0
in-2004,1382908,27182946,8,2,14694,0.030000,0.029760,0.945819,1,64,1,0,0
in-2004,1382908,27182946,1048576,3,13109900,0.030000,1.000000,1691.020000,1,64,1,0,0
in-2004,1382908,27182946,128,3,196171,0.030000,0.069230,1.915440,1,64,1,0,0
in-2004,1382908,27182946,131072,3,11719828,0.030000,0.272730,617.904000,1,64,1,0,0
in-2004,1382908,27182946,16384,3,8973906,0.030000,0.152940,149.719000,1,64,1,0,0
in-2004,1382908,27182946,16,3,21257,0.030000,0.029950,1.023960,1,64,1,0,0
in-2004,1382908,27182946,2048,3,5066558,0.030000,0.088760,25.572800,1,64,1,0,0
in-2004,1382908,27182946,2,3,3194,0.030000,0.029580,0.900939,1,64,1,0,0
in-2004,1382908,27182946,32,3,26984,0.030000,0.029570,1.150960,1,64,1,0,0
in-2004,1382908,27182946,4,3,9497,0.030000,0.029820,0.925915,1,64,1,0,0
in-2004,1382908,27182946,64,3,48763,0.030000,0.029990,1.371680,1,64,1,0,0
in-2004,1382908,27182946,8,3,14749,0.030000,0.029910,0.941905,1,64,1,0,0
in-2004,1382908,27182946,1048576,4,13109883,0.030000,1.500000,1683.150000,1,64,1,0,0
in-2004,1382908,27182946,128,4,167497,0.030000,0.036010,1.908950,1,64,1,0,0
in-2004,1382908,27182946,131072,4,11716797,0.030000,0.272730,627.265000,1,64,1,0,0
in-2004,1382908,27182946,16384,4,8965233,0.030000,0.152940,153.634000,1,64,1,0,0
in-2004,1382908,27182946,16,4,20328,0.030000,0.029930,1.037790,1,64,1,0,0
in-2004,1382908,27182946,2048,4,5039168,0.030000,0.143490,24.503600,1,64,1,0,0
in-2004,1382908,27182946,2,4,3109,0.030000,0.028440,0.893163,1,64,1,0,0
in-2004,1382908,27182946,32,4,25621,0.030000,0.029970,1.165440,1,64,1,0,0
in-2004,1382908,27182946,4,4,7726,0.030000,0.029910,0.914173,1,64,1,0,0
in-2004,1382908,27182946,64,4,46840,0.030000,0.029990,1.377910,1,64,1,0,0
in-2004,1382908,27182946,8,4,13993,0.030000,0.029750,0.945391,1,64,1,0,0
in-2004,1382908,27182946,1048576,5,13109896,0.030000,1.500000,1677.850000,1,64,1,0,0
in-2004,1382908,27182946,128,5,158742,0.030000,0.038970,1.947970,1,64,1,0,0
in-2004,1382908,27182946,131072,5,11721847,0.030000,0.272730,637.471000,1,64,1,0,0
in-2004,1382908,27182946,16384,5,8969583,0.030000,0.188240,156.504000,1,64,1,0,0
in-2004,1382908,27182946,16,5,20968,0.030000,0.029940,1.033490,1,64,1,0,0
in-2004,1382908,27182946,2048,5,5053457,0.030000,0.174560,24.540100,1,64,1,0,0
in-2004,1382908,27182946,2,5,3125,0.030000,0.029750,0.893724,1,64,1,0,0
in-2004,1382908,27182946,32,5,25303,0.030000,0.029990,1.176440,1,64,1,0,0
in-2004,1382908,27182946,4,5,8223,0.030000,0.029950,0.913321,1,64,1,0,0
in-2004,1382908,27182946,64,5,47091,0.030000,0.029990,1.413970,1,64,1,0,0
in-2004,1382908,27182946,8,5,14836,0.030000,0.029870,0.949435,1,64,1,0,0
nlpkkt240,27993600,746478752,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,128,1,14293674,0.030000,0.030000,8.478020,1,64,1,0,0
nlpkkt240,27993600,746478752,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,16384,1,75338161,0.030000,0.031600,134.026000,1,64,1,0,0
nlpkkt240,27993600,746478752,16,1,5678930,0.030000,0.029820,7.896720,1,64,1,0,0
nlpkkt240,27993600,746478752,2048,1,38363785,0.030000,0.030210,17.604300,1,64,1,0,0
nlpkkt240,27993600,746478752,2,1,1276153,0.030000,0.015090,7.782590,1,64,1,0,0
nlpkkt240,27993600,746478752,32,1,8008785,0.030000,0.029990,7.981860,1,64,1,0,0
nlpkkt240,27993600,746478752,4,1,2452020,0.030000,0.028720,7.820940,1,64,1,0,0
nlpkkt240,27993600,746478752,64,1,10743668,0.030000,0.030000,8.159170,1,64,1,0,0
nlpkkt240,27993600,746478752,8,1,3716407,0.030000,0.029970,7.835920,1,64,1,0,0
nlpkkt240,27993600,746478752,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,128,2,14256333,0.030000,0.030000,8.482810,1,64,1,0,0
nlpkkt240,27993600,746478752,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,16384,2,75489341,0.030000,0.032770,132.462000,1,64,1,0,0
nlpkkt240,27993600,746478752,16,2,5761288,0.030000,0.029990,7.896130,1,64,1,0,0
nlpkkt240,27993600,746478752,2048,2,38397656,0.030000,0.030290,17.651000,1,64,1,0,0
nlpkkt240,27993600,746478752,2,2,1313958,0.030000,0.001330,7.794300,1,64,1,0,0
nlpkkt240,27993600,746478752,32,2,8037426,0.030000,0.029970,8.001110,1,64,1,0,0
nlpkkt240,27993600,746478752,4,2,2466658,0.030000,0.020630,7.805410,1,64,1,0,0
nlpkkt240,27993600,746478752,64,2,10748839,0.030000,0.030000,8.157100,1,64,1,0,0
nlpkkt240,27993600,746478752,8,2,3817688,0.030000,0.029280,7.862060,1,64,1,0,0
nlpkkt240,27993600,746478752,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,128,3,14252814,0.030000,0.030000,8.482920,1,64,1,0,0
nlpkkt240,27993600,746478752,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,16384,3,75419310,0.030000,0.029840,132.634000,1,64,1,0,0
nlpkkt240,27993600,746478752,16,3,5786190,0.030000,0.029370,7.880410,1,64,1,0,0
nlpkkt240,27993600,746478752,2048,3,38462904,0.030000,0.030140,17.717900,1,64,1,0,0
nlpkkt240,27993600,746478752,2,3,1254083,0.030000,0.029520,7.784780,1,64,1,0,0
nlpkkt240,27993600,746478752,32,3,7902890,0.030000,0.030000,7.992300,1,64,1,0,0
nlpkkt240,27993600,746478752,4,3,2458004,0.030000,0.022300,7.821320,1,64,1,0,0
nlpkkt240,27993600,746478752,64,3,10772224,0.030000,0.030000,8.151590,1,64,1,0,0
nlpkkt240,27993600,746478752,8,3,3735006,0.030000,0.029980,7.848070,1,64,1,0,0
nlpkkt240,27993600,746478752,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,128,4,14256418,0.030000,0.030000,8.480000,1,64,1,0,0
nlpkkt240,27993600,746478752,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,16384,4,75349989,0.030000,0.047400,134.001000,1,64,1,0,0
nlpkkt240,27993600,746478752,16,4,5650415,0.030000,0.030000,7.909090,1,64,1,0,0
nlpkkt240,27993600,746478752,2048,4,38496694,0.030000,0.030290,17.627800,1,64,1,0,0
nlpkkt240,27993600,746478752,2,4,1296945,0.030000,0.003840,7.797090,1,64,1,0,0
nlpkkt240,27993600,746478752,32,4,8024442,0.030000,0.029940,7.986850,1,64,1,0,0
nlpkkt240,27993600,746478752,4,4,2516750,0.030000,0.024030,7.816590,1,64,1,0,0
nlpkkt240,27993600,746478752,64,4,10719741,0.030000,0.030000,8.134550,1,64,1,0,0
nlpkkt240,27993600,746478752,8,4,3869309,0.030000,0.030000,7.843060,1,64,1,0,0
nlpkkt240,27993600,746478752,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,128,5,14352580,0.030000,0.030000,8.475700,1,64,1,0,0
nlpkkt240,27993600,746478752,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,27993600,746478752,16384,5,75505720,0.030000,0.032770,135.521000,1,64,1,0,0
nlpkkt240,27993600,746478752,16,5,5677999,0.030000,0.029940,7.902290,1,64,1,0,0
nlpkkt240,27993600,746478752,2048,5,38446672,0.030000,0.029990,17.827600,1,64,1,0,0
nlpkkt240,27993600,746478752,2,5,1288517,0.030000,0.028870,7.799380,1,64,1,0,0
nlpkkt240,27993600,746478752,32,5,8005947,0.030000,0.030000,8.024520,1,64,1,0,0
nlpkkt240,27993600,746478752,4,5,2458916,0.030000,0.028410,7.818840,1,64,1,0,0
nlpkkt240,27993600,746478752,64,5,10782174,0.030000,0.030000,8.147070,1,64,1,0,0
nlpkkt240,27993600,746478752,8,5,4248395,0.030000,0.030000,7.834070,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,1048576,1,15420523,0.030000,0.666670,2492.170000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,128,1,691523,0.030000,0.030000,0.731514,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,131072,1,9725249,0.030000,0.117650,757.058000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16384,1,5101170,0.030000,0.091600,72.466900,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16,1,230605,0.030000,0.024490,0.393614,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2048,1,2210556,0.030000,0.030530,6.146150,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2,1,10563,0.030000,0.022690,0.333591,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,32,1,350136,0.030000,0.030000,0.450827,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,4,1,34441,0.030000,0.024310,0.343708,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,64,1,506793,0.030000,0.030000,0.530644,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,8,1,135110,0.030000,0.029870,0.364433,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,1048576,2,15420192,0.030000,0.333330,2465.420000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,128,2,690844,0.030000,0.029940,0.735515,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,131072,2,9725832,0.030000,0.117650,721.801000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16384,2,5067886,0.030000,0.061070,71.887700,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16,2,228562,0.030000,0.029990,0.392972,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2048,2,2220539,0.030000,0.030530,6.117330,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2,2,10347,0.030000,0.023200,0.332498,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,32,2,356198,0.030000,0.029960,0.451620,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,4,2,34770,0.030000,0.018900,0.344722,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,64,2,498085,0.030000,0.029940,0.529691,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,8,2,130694,0.030000,0.023580,0.361626,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,1048576,3,15420001,0.030000,0.333330,2469.430000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,128,3,695381,0.030000,0.030000,0.732058,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,131072,3,9726547,0.030000,0.117650,725.805000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16384,3,5054514,0.030000,0.083970,71.694100,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16,3,227341,0.030000,0.029880,0.391827,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2048,3,2405976,0.030000,0.087790,6.120050,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2,3,11108,0.030000,0.017320,0.333520,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,32,3,356290,0.030000,0.029480,0.450346,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,4,3,34844,0.030000,0.024670,0.343604,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,64,3,507192,0.030000,0.029970,0.529426,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,8,3,130411,0.030000,0.029920,0.361893,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,1048576,4,15420489,0.030000,0.666670,2473.380000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,128,4,689667,0.030000,0.029940,0.733376,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,131072,4,9746516,0.030000,0.117650,724.724000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16384,4,5037817,0.030000,0.038170,71.602900,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16,4,231947,0.030000,0.029970,0.389781,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2048,4,2394810,0.030000,0.081110,6.217620,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2,4,10917,0.030000,0.011890,0.332483,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,32,4,350905,0.030000,0.029820,0.450248,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,4,4,34806,0.030000,0.028260,0.343347,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,64,4,509044,0.030000,0.029820,0.528991,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,8,4,132276,0.030000,0.026410,0.363363,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,1048576,5,15420611,0.030000,0.333330,2479.820000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,128,5,698474,0.030000,0.029940,0.730897,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,131072,5,9724091,0.030000,0.176470,728.959000,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16384,5,5105640,0.030000,0.068700,71.922600,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,16,5,232957,0.030000,0.028940,0.393437,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2048,5,2216656,0.030000,0.030530,6.133510,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,2,5,10651,0.030000,0.023070,0.332949,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,32,5,354129,0.030000,0.029990,0.450974,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,4,5,34443,0.030000,0.017010,0.346258,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,64,5,512245,0.030000,0.029970,0.533175,1,64,1,0,0
packing-500x100x100-b050,2145852,34976486,8,5,134406,0.030000,0.026400,0.364834,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,67108864,1149107290,128,1,879556,0.030000,0.029700,17.724400,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,131072,1,33494390,0.030000,0.125000,953.446000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16384,1,10845638,0.030000,0.086180,117.586000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16,1,248169,0.030000,0.028370,17.099200,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2048,1,3700269,0.030000,0.055880,27.372700,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2,1,40257,0.030000,0.014520,17.004400,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,32,1,394889,0.030000,0.029960,17.187400,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,4,1,79307,0.030000,0.015710,17.036800,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,64,1,588200,0.030000,0.029830,17.374200,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,8,1,151992,0.030000,0.029260,17.066100,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,67108864,1149107290,128,2,875684,0.030000,0.030000,17.737700,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,131072,2,33593270,0.030000,0.126950,949.248000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16384,2,10844363,0.030000,0.119630,115.025000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16,2,244899,0.030000,0.029860,17.133700,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2048,2,3704998,0.030000,0.071320,26.957900,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2,2,39354,0.030000,0.029540,17.020200,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,32,2,393044,0.030000,0.028810,17.214700,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,4,2,80461,0.030000,0.021590,17.044900,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,64,2,596780,0.030000,0.029670,17.378800,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,8,2,151778,0.030000,0.022990,17.087400,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,67108864,1149107290,128,3,871207,0.030000,0.029840,17.731900,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,131072,3,33604070,0.030000,0.128910,939.934000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16384,3,10863549,0.030000,0.091800,115.846000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16,3,247564,0.030000,0.027390,17.125500,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2048,3,3698660,0.030000,0.078740,27.231900,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2,3,39198,0.030000,0.014330,16.990300,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,32,3,390000,0.030000,0.029650,17.205100,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,4,3,80379,0.030000,0.009820,17.074800,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,64,3,590734,0.030000,0.029930,17.426700,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,8,3,151708,0.030000,0.029070,17.073900,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,67108864,1149107290,128,4,858381,0.030000,0.030000,17.763200,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,131072,4,33549804,0.030000,0.134770,944.968000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16384,4,10886994,0.030000,0.080570,118.307000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16,4,248703,0.030000,0.029570,17.122900,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2048,4,3692626,0.030000,0.063900,27.049900,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2,4,39849,0.030000,0.008110,17.017700,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,32,4,392402,0.030000,0.030000,17.195200,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,4,4,80576,0.030000,0.010500,17.042400,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,64,4,587876,0.030000,0.029760,17.409500,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,8,4,149912,0.030000,0.015530,17.068800,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,67108864,1149107290,128,5,869004,0.030000,0.029990,17.766000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,131072,5,33547782,0.030000,0.152340,946.688000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16384,5,10806710,0.030000,0.071780,117.112000,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,16,5,246232,0.030000,0.029740,17.118200,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2048,5,3697133,0.030000,0.051570,27.259900,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,2,5,40298,0.030000,0.003400,17.002500,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,32,5,390369,0.030000,0.029770,17.214800,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,4,5,81010,0.030000,0.008650,17.031900,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,64,5,593915,0.030000,0.029720,17.396100,1,64,1,0,0
rgg_n26_s0,67108864,1149107290,8,5,153590,0.030000,0.019700,17.085400,1,64,1,0,0
sk-2005,50636154,3620126660,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,128,1,150210817,0.030000,0.030000,145.852000,1,64,1,0,0
sk-2005,50636154,3620126660,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16,1,42841782,0.030000,0.030000,114.811000,1,64,1,0,0
sk-2005,50636154,3620126660,2048,1,674746619,0.030000,0.299290,316.193000,1,64,1,0,0
sk-2005,50636154,3620126660,2,1,3594027,0.030000,0.027420,87.492900,1,64,1,0,0
sk-2005,50636154,3620126660,32,1,61949728,0.030000,0.030000,152.124000,1,64,1,0,0
sk-2005,50636154,3620126660,4,1,6788326,0.030000,0.029990,86.152700,1,64,1,0,0
sk-2005,50636154,3620126660,64,1,88862269,0.030000,0.030000,120.619000,1,64,1,0,0
sk-2005,50636154,3620126660,8,1,23799684,0.030000,0.030000,95.069700,1,64,1,0,0
sk-2005,50636154,3620126660,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,128,2,131538672,0.030000,0.030000,128.778000,1,64,1,0,0
sk-2005,50636154,3620126660,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16,2,40155978,0.030000,0.029990,134.459000,1,64,1,0,0
sk-2005,50636154,3620126660,2048,2,675149088,0.030000,0.348230,304.865000,1,64,1,0,0
sk-2005,50636154,3620126660,2,2,3864275,0.030000,0.029970,84.294600,1,64,1,0,0
sk-2005,50636154,3620126660,32,2,78465342,0.030000,0.029990,162.825000,1,64,1,0,0
sk-2005,50636154,3620126660,4,2,8088504,0.030000,0.029710,86.475400,1,64,1,0,0
sk-2005,50636154,3620126660,64,2,95556188,0.030000,0.030000,110.147000,1,64,1,0,0
sk-2005,50636154,3620126660,8,2,21226174,0.030000,0.030000,94.821000,1,64,1,0,0
sk-2005,50636154,3620126660,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,128,3,130161374,0.030000,0.030000,160.912000,1,64,1,0,0
sk-2005,50636154,3620126660,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16,3,31962116,0.030000,0.030000,135.025000,1,64,1,0,0
sk-2005,50636154,3620126660,2048,3,674538519,0.030000,0.254840,326.714000,1,64,1,0,0
sk-2005,50636154,3620126660,2,3,3253842,0.030000,0.029490,84.748300,1,64,1,0,0
sk-2005,50636154,3620126660,32,3,53280947,0.030000,0.029910,164.903000,1,64,1,0,0
sk-2005,50636154,3620126660,4,3,8006682,0.030000,0.030000,87.473200,1,64,1,0,0
sk-2005,50636154,3620126660,64,3,94505529,0.030000,0.030000,113.361000,1,64,1,0,0
sk-2005,50636154,3620126660,8,3,21481643,0.030000,0.030000,96.717900,1,64,1,0,0
sk-2005,50636154,3620126660,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,128,4,131957719,0.030000,0.030000,134.554000,1,64,1,0,0
sk-2005,50636154,3620126660,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16,4,38401634,0.030000,0.030000,129.559000,1,64,1,0,0
sk-2005,50636154,3620126660,2048,4,676515217,0.030000,0.465120,297.807000,1,64,1,0,0
sk-2005,50636154,3620126660,2,4,3836449,0.030000,0.029970,84.332800,1,64,1,0,0
sk-2005,50636154,3620126660,32,4,97832967,0.030000,0.101390,154.784000,1,64,1,0,0
sk-2005,50636154,3620126660,4,4,8446971,0.030000,0.029600,87.981600,1,64,1,0,0
sk-2005,50636154,3620126660,64,4,87636230,0.030000,0.030000,119.979000,1,64,1,0,0
sk-2005,50636154,3620126660,8,4,28125928,0.030000,0.029990,98.652400,1,64,1,0,0
sk-2005,50636154,3620126660,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,128,5,134357634,0.030000,0.030000,140.384000,1,64,1,0,0
sk-2005,50636154,3620126660,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,50636154,3620126660,16,5,41963782,0.030000,0.030000,111.987000,1,64,1,0,0
sk-2005,50636154,3620126660,2048,5,679173442,0.030000,0.287480,328.017000,1,64,1,0,0
sk-2005,50636154,3620126660,2,5,3589982,0.030000,0.029950,85.905100,1,64,1,0,0
sk-2005,50636154,3620126660,32,5,62084210,0.030000,0.030000,168.259000,1,64,1,0,0
sk-2005,50636154,3620126660,4,5,7666720,0.030000,0.029990,87.612200,1,64,1,0,0
sk-2005,50636154,3620126660,64,5,83080934,0.030000,0.030000,111.304000,1,64,1,0,0
sk-2005,50636154,3620126660,8,5,25096127,0.030000,0.030000,94.271800,1,64,1,0,0
uk-2002,18520486,523574516,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,128,1,2434081,0.030000,0.029990,21.818500,1,64,1,0,0
uk-2002,18520486,523574516,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,16384,1,59658276,0.030000,0.122900,249.087000,1,64,1,0,0
uk-2002,18520486,523574516,16,1,1515372,0.030000,0.029990,10.372300,1,64,1,0,0
uk-2002,18520486,523574516,2048,1,9292625,0.030000,0.029960,60.882300,1,64,1,0,0
uk-2002,18520486,523574516,2,1,397158,0.030000,0.030000,8.227580,1,64,1,0,0
uk-2002,18520486,523574516,32,1,1707285,0.030000,0.029980,12.054600,1,64,1,0,0
uk-2002,18520486,523574516,4,1,827657,0.030000,0.030000,8.509410,1,64,1,0,0
uk-2002,18520486,523574516,64,1,1949433,0.030000,0.029990,18.855700,1,64,1,0,0
uk-2002,18520486,523574516,8,1,1190645,0.030000,0.029920,9.018120,1,64,1,0,0
uk-2002,18520486,523574516,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,128,2,2419753,0.030000,0.029990,24.455700,1,64,1,0,0
uk-2002,18520486,523574516,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,16384,2,59691259,0.030000,0.131740,239.729000,1,64,1,0,0
uk-2002,18520486,523574516,16,2,1581772,0.030000,0.030000,10.250800,1,64,1,0,0
uk-2002,18520486,523574516,2048,2,9379724,0.030000,0.029960,63.776100,1,64,1,0,0
uk-2002,18520486,523574516,2,2,415027,0.030000,0.030000,8.253850,1,64,1,0,0
uk-2002,18520486,523574516,32,2,1694420,0.030000,0.029940,11.931700,1,64,1,0,0
uk-2002,18520486,523574516,4,2,874483,0.030000,0.029940,8.570290,1,64,1,0,0
uk-2002,18520486,523574516,64,2,1956876,0.030000,0.029940,18.011100,1,64,1,0,0
uk-2002,18520486,523574516,8,2,1225480,0.030000,0.029900,8.985150,1,64,1,0,0
uk-2002,18520486,523574516,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,128,3,2395137,0.030000,0.029980,22.593500,1,64,1,0,0
uk-2002,18520486,523574516,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,16384,3,59681766,0.030000,0.172410,239.951000,1,64,1,0,0
uk-2002,18520486,523574516,16,3,1474070,0.030000,0.029950,10.237300,1,64,1,0,0
uk-2002,18520486,523574516,2048,3,9370901,0.030000,0.029960,63.644200,1,64,1,0,0
uk-2002,18520486,523574516,2,3,457415,0.030000,0.030000,8.178550,1,64,1,0,0
uk-2002,18520486,523574516,32,3,1716445,0.030000,0.029990,12.031800,1,64,1,0,0
uk-2002,18520486,523574516,4,3,823956,0.030000,0.030000,8.579900,1,64,1,0,0
uk-2002,18520486,523574516,64,3,1961303,0.030000,0.029980,18.802700,1,64,1,0,0
uk-2002,18520486,523574516,8,3,1246937,0.030000,0.029990,9.123820,1,64,1,0,0
uk-2002,18520486,523574516,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,128,4,2502869,0.030000,0.029990,25.654700,1,64,1,0,0
uk-2002,18520486,523574516,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,16384,4,59824929,0.030000,0.204240,237.826000,1,64,1,0,0
uk-2002,18520486,523574516,16,4,1552621,0.030000,0.029930,10.333600,1,64,1,0,0
uk-2002,18520486,523574516,2048,4,9471819,0.030000,0.060150,65.373200,1,64,1,0,0
uk-2002,18520486,523574516,2,4,435174,0.030000,0.029990,8.134000,1,64,1,0,0
uk-2002,18520486,523574516,32,4,1706134,0.030000,0.029990,11.986700,1,64,1,0,0
uk-2002,18520486,523574516,4,4,951922,0.030000,0.030000,8.626750,1,64,1,0,0
uk-2002,18520486,523574516,64,4,1931239,0.030000,0.029890,18.002200,1,64,1,0,0
uk-2002,18520486,523574516,8,4,1283218,0.030000,0.029960,9.021050,1,64,1,0,0
uk-2002,18520486,523574516,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,128,5,2446728,0.030000,0.029990,25.254100,1,64,1,0,0
uk-2002,18520486,523574516,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,18520486,523574516,16384,5,59909518,0.030000,0.180370,240.581000,1,64,1,0,0
uk-2002,18520486,523574516,16,5,1503816,0.030000,0.030000,10.335000,1,64,1,0,0
uk-2002,18520486,523574516,2048,5,9248239,0.030000,0.029960,66.951400,1,64,1,0,0
uk-2002,18520486,523574516,2,5,409636,0.030000,0.030000,8.188770,1,64,1,0,0
uk-2002,18520486,523574516,32,5,1761891,0.030000,0.029950,12.112800,1,64,1,0,0
uk-2002,18520486,523574516,4,5,859610,0.030000,0.029960,8.522370,1,64,1,0,0
uk-2002,18520486,523574516,64,5,1954508,0.030000,0.029990,17.891700,1,64,1,0,0
uk-2002,18520486,523574516,8,5,1262618,0.030000,0.029960,9.043830,1,64,1,0,0
uk-2007-05,105896555,6603753128,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,128,1,8533556,0.030000,0.030000,115.921000,1,64,1,0,0
uk-2007-05,105896555,6603753128,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16,1,4101614,0.030000,0.029990,80.455300,1,64,1,0,0
uk-2007-05,105896555,6603753128,2048,1,128828447,0.030000,0.084630,300.602000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2,1,1042254,0.030000,0.029840,78.537100,1,64,1,0,0
uk-2007-05,105896555,6603753128,32,1,5956293,0.030000,0.030000,82.966900,1,64,1,0,0
uk-2007-05,105896555,6603753128,4,1,2230240,0.030000,0.029970,78.781200,1,64,1,0,0
uk-2007-05,105896555,6603753128,64,1,6998409,0.030000,0.030000,98.550200,1,64,1,0,0
uk-2007-05,105896555,6603753128,8,1,3126232,0.030000,0.029990,79.438300,1,64,1,0,0
uk-2007-05,105896555,6603753128,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,128,2,8688421,0.030000,0.030000,111.386000,1,64,1,0,0
uk-2007-05,105896555,6603753128,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16,2,4528482,0.030000,0.029980,80.569900,1,64,1,0,0
uk-2007-05,105896555,6603753128,2048,2,132037914,0.030000,0.128740,316.228000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2,2,1158033,0.030000,0.030000,78.421500,1,64,1,0,0
uk-2007-05,105896555,6603753128,32,2,5451667,0.030000,0.030000,82.719800,1,64,1,0,0
uk-2007-05,105896555,6603753128,4,2,2404418,0.030000,0.029930,78.840200,1,64,1,0,0
uk-2007-05,105896555,6603753128,64,2,6958799,0.030000,0.029990,97.843000,1,64,1,0,0
uk-2007-05,105896555,6603753128,8,2,3172665,0.030000,0.029850,79.486700,1,64,1,0,0
uk-2007-05,105896555,6603753128,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,128,3,9587052,0.030000,0.030000,105.813000,1,64,1,0,0
uk-2007-05,105896555,6603753128,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16,3,4237478,0.030000,0.030000,80.400700,1,64,1,0,0
uk-2007-05,105896555,6603753128,2048,3,130668764,0.030000,0.084200,334.493000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2,3,1105578,0.030000,0.029990,78.317300,1,64,1,0,0
uk-2007-05,105896555,6603753128,32,3,5245588,0.030000,0.030000,82.588600,1,64,1,0,0
uk-2007-05,105896555,6603753128,4,3,2266557,0.030000,0.029880,78.702500,1,64,1,0,0
uk-2007-05,105896555,6603753128,64,3,7167407,0.030000,0.030000,102.268000,1,64,1,0,0
uk-2007-05,105896555,6603753128,8,3,3501142,0.030000,0.029980,79.357100,1,64,1,0,0
uk-2007-05,105896555,6603753128,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,128,4,8490712,0.030000,0.030000,108.417000,1,64,1,0,0
uk-2007-05,105896555,6603753128,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16,4,4174336,0.030000,0.029990,80.538900,1,64,1,0,0
uk-2007-05,105896555,6603753128,2048,4,133888986,0.030000,0.100020,351.252000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2,4,997991,0.030000,0.030000,78.318100,1,64,1,0,0
uk-2007-05,105896555,6603753128,32,4,5783488,0.030000,0.030000,84.340900,1,64,1,0,0
uk-2007-05,105896555,6603753128,4,4,2287467,0.030000,0.029920,78.766000,1,64,1,0,0
uk-2007-05,105896555,6603753128,64,4,7152594,0.030000,0.030000,96.877500,1,64,1,0,0
uk-2007-05,105896555,6603753128,8,4,3412027,0.030000,0.029990,79.505100,1,64,1,0,0
uk-2007-05,105896555,6603753128,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,128,5,8087960,0.030000,0.030000,108.287000,1,64,1,0,0
uk-2007-05,105896555,6603753128,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,105896555,6603753128,16,5,4313535,0.030000,0.029960,80.347000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2048,5,130596507,0.030000,0.105050,326.611000,1,64,1,0,0
uk-2007-05,105896555,6603753128,2,5,1051231,0.030000,0.029850,78.265200,1,64,1,0,0
uk-2007-05,105896555,6603753128,32,5,5742567,0.030000,0.030000,82.275400,1,64,1,0,0
uk-2007-05,105896555,6603753128,4,5,2143987,0.030000,0.029940,78.853800,1,64,1,0,0
uk-2007-05,105896555,6603753128,64,5,6865353,0.030000,0.030000,96.395200,1,64,1,0,0
uk-2007-05,105896555,6603753128,8,5,3499430,0.030000,0.029940,79.239400,1,64,1,0,0
youtube,1134890,5975246,1048576,1,2705554,0.030000,9.500000,1266.050000,1,64,1,0,0
youtube,1134890,5975246,128,1,1290013,0.030000,0.029890,22.098400,1,64,1,0,0
youtube,1134890,5975246,131072,1,2285869,0.030000,1.444440,448.451000,1,64,1,0,0
youtube,1134890,5975246,16384,1,1982332,0.030000,0.671430,164.128000,1,64,1,0,0
youtube,1134890,5975246,16,1,798397,0.030000,0.029990,5.486740,1,64,1,0,0
youtube,1134890,5975246,2048,1,1684630,0.030000,0.086490,63.336500,1,64,1,0,0
youtube,1134890,5975246,2,1,178955,0.030000,0.030000,2.887520,1,64,1,0,0
youtube,1134890,5975246,32,1,970235,0.030000,0.029970,6.375710,1,64,1,0,0
youtube,1134890,5975246,4,1,393816,0.030000,0.029990,4.048610,1,64,1,0,0
youtube,1134890,5975246,64,1,1134111,0.030000,0.029940,11.226200,1,64,1,0,0
youtube,1134890,5975246,8,1,649908,0.030000,0.029990,4.519250,1,64,1,0,0
youtube,1134890,5975246,1048576,2,2705375,0.030000,10.000000,1281.660000,1,64,1,0,0
youtube,1134890,5975246,128,2,1260961,0.030000,0.029890,24.893800,1,64,1,0,0
youtube,1134890,5975246,131072,2,2286034,0.030000,1.222220,459.630000,1,64,1,0,0
youtube,1134890,5975246,16384,2,1983823,0.030000,0.585710,146.270000,1,64,1,0,0
youtube,1134890,5975246,16,2,762930,0.030000,0.029990,5.356000,1,64,1,0,0
youtube,1134890,5975246,2048,2,1683700,0.030000,0.028830,62.144700,1,64,1,0,0
youtube,1134890,5975246,2,2,176749,0.030000,0.029990,4.774610,1,64,1,0,0
youtube,1134890,5975246,32,2,967943,0.030000,0.029970,6.317160,1,64,1,0,0
youtube,1134890,5975246,4,2,375386,0.030000,0.029980,4.727370,1,64,1,0,0
youtube,1134890,5975246,64,2,1121028,0.030000,0.029940,13.392900,1,64,1,0,0
youtube,1134890,5975246,8,2,577168,0.030000,0.029990,4.034960,1,64,1,0,0
youtube,1134890,5975246,1048576,3,2705295,0.030000,9.000000,1290.140000,1,64,1,0,0
youtube,1134890,5975246,128,3,1261293,0.030000,0.029890,23.861200,1,64,1,0,0
youtube,1134890,5975246,131072,3,2286458,0.030000,1.444440,466.304000,1,64,1,0,0
youtube,1134890,5975246,16384,3,1982260,0.030000,0.814290,150.586000,1,64,1,0,0
youtube,1134890,5975246,16,3,805714,0.030000,0.029990,5.387500,1,64,1,0,0
youtube,1134890,5975246,2048,3,1685778,0.030000,0.162160,65.921600,1,64,1,0,0
youtube,1134890,5975246,2,3,176143,0.030000,0.030000,2.793200,1,64,1,0,0
youtube,1134890,5975246,32,3,974141,0.030000,0.029970,6.492700,1,64,1,0,0
youtube,1134890,5975246,4,3,396726,0.030000,0.030000,3.872700,1,64,1,0,0
youtube,1134890,5975246,64,3,1127726,0.030000,0.029940,11.194500,1,64,1,0,0
youtube,1134890,5975246,8,3,585699,0.030000,0.029990,4.241550,1,64,1,0,0
youtube,1134890,5975246,1048576,4,2705476,0.030000,9.000000,1298.090000,1,64,1,0,0
youtube,1134890,5975246,128,4,1257729,0.030000,0.029890,24.672800,1,64,1,0,0
youtube,1134890,5975246,131072,4,2287930,0.030000,1.222220,441.074000,1,64,1,0,0
youtube,1134890,5975246,16384,4,1982389,0.030000,0.885710,155.476000,1,64,1,0,0
youtube,1134890,5975246,16,4,820471,0.030000,0.029990,5.362740,1,64,1,0,0
youtube,1134890,5975246,2048,4,1688760,0.030000,0.054050,68.363600,1,64,1,0,0
youtube,1134890,5975246,2,4,169654,0.030000,0.030000,2.933340,1,64,1,0,0
youtube,1134890,5975246,32,4,942348,0.030000,0.029970,6.456620,1,64,1,0,0
youtube,1134890,5975246,4,4,380629,0.030000,0.030000,3.976520,1,64,1,0,0
youtube,1134890,5975246,64,4,1096606,0.030000,0.029940,10.367500,1,64,1,0,0
youtube,1134890,5975246,8,4,592257,0.030000,0.029990,4.636100,1,64,1,0,0
youtube,1134890,5975246,1048576,5,2705214,0.030000,10.500000,1287.730000,1,64,1,0,0
youtube,1134890,5975246,128,5,1305084,0.030000,0.029890,27.027200,1,64,1,0,0
youtube,1134890,5975246,131072,5,2286246,0.030000,1.777780,421.948000,1,64,1,0,0
youtube,1134890,5975246,16384,5,1984930,0.030000,0.657140,169.476000,1,64,1,0,0
youtube,1134890,5975246,16,5,785603,0.030000,0.029990,5.306380,1,64,1,0,0
youtube,1134890,5975246,2048,5,1686122,0.030000,0.028830,60.531200,1,64,1,0,0
youtube,1134890,5975246,2,5,173395,0.030000,0.030000,5.855910,1,64,1,0,0
youtube,1134890,5975246,32,5,958784,0.030000,0.029970,6.761200,1,64,1,0,0
youtube,1134890,5975246,4,5,385801,0.030000,0.029990,5.103950,1,64,1,0,0
youtube,1134890,5975246,64,5,1116041,0.030000,0.029940,10.992400,1,64,1,0,0
youtube,1134890,5975246,8,5,590498,0.030000,0.029990,4.655690,1,64,1,0,0


==> experiments/quality/ParMETIS.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Timeout,Failed
com-orkut.ungraph,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,-1,-1,128,1,56974464,0.030000,1.097000,45.541000,1,64,1,0,0
com-orkut.ungraph,-1,-1,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,-1,-1,16384,1,92899439,0.030000,1.274000,215.943000,1,64,1,0,0
com-orkut.ungraph,-1,-1,16,1,32225105,0.030000,1.051000,36.688000,1,64,1,0,0
com-orkut.ungraph,-1,-1,2048,1,77793010,0.030000,1.245000,99.308000,1,64,1,0,0
com-orkut.ungraph,-1,-1,2,1,1042369,0.030000,1.030000,26.702000,1,64,1,0,0
com-orkut.ungraph,-1,-1,32,1,39619182,0.030000,1.046000,39.107000,1,64,1,0,0
com-orkut.ungraph,-1,-1,4,1,19310084,0.030000,1.031000,31.292000,1,64,1,0,0
com-orkut.ungraph,-1,-1,64,1,49833811,0.030000,1.081000,42.279000,1,64,1,0,0
com-orkut.ungraph,-1,-1,8,1,26005291,0.030000,1.036000,34.760000,1,64,1,0,0
com-orkut.ungraph,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,-1,-1,128,2,55927172,0.030000,1.125000,45.761000,1,64,1,0,0
com-orkut.ungraph,-1,-1,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,-1,-1,16384,2,92899691,0.030000,1.280000,229.551000,1,64,1,0,0
com-orkut.ungraph,-1,-1,16,2,31645411,0.030000,1.058000,36.929000,1,64,1,0,0
com-orkut.ungraph,-1,-1,2048,2,77433728,0.030000,1.188000,99.414000,1,64,1,0,0
com-orkut.ungraph,-1,-1,2,2,1022342,0.030000,1.030000,27.015000,1,64,1,0,0
com-orkut.ungraph,-1,-1,32,2,40605310,0.030000,1.046000,39.607000,1,64,1,0,0
com-orkut.ungraph,-1,-1,4,2,18883598,0.030000,1.037000,31.497000,1,64,1,0,0
com-orkut.ungraph,-1,-1,64,2,49201388,0.030000,1.075000,42.399000,1,64,1,0,0
com-orkut.ungraph,-1,-1,8,2,27132035,0.030000,1.040000,34.929000,1,64,1,0,0
com-orkut.ungraph,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,-1,-1,128,3,56560636,0.030000,1.074000,45.945000,1,64,1,0,0
com-orkut.ungraph,-1,-1,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,-1,-1,16384,3,93145239,0.030000,1.376000,214.047000,1,64,1,0,0
com-orkut.ungraph,-1,-1,16,3,31661560,0.030000,1.041000,37.174000,1,64,1,0,0
com-orkut.ungraph,-1,-1,2048,3,77563744,0.030000,1.168000,99.229000,1,64,1,0,0
com-orkut.ungraph,-1,-1,2,3,613326,0.030000,1.025000,26.964000,1,64,1,0,0
com-orkut.ungraph,-1,-1,32,3,41535941,0.030000,1.058000,39.464000,1,64,1,0,0
com-orkut.ungraph,-1,-1,4,3,18287367,0.030000,1.039000,31.533000,1,64,1,0,0
com-orkut.ungraph,-1,-1,64,3,49306693,0.030000,1.096000,42.396000,1,64,1,0,0
com-orkut.ungraph,-1,-1,8,3,24446011,0.030000,1.048000,35.008000,1,64,1,0,0
com-orkut.ungraph,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,-1,-1,128,4,55942217,0.030000,1.102000,45.788000,1,64,1,0,0
com-orkut.ungraph,-1,-1,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,-1,-1,16384,4,92899361,0.030000,1.301000,213.332000,1,64,1,0,0
com-orkut.ungraph,-1,-1,16,4,32227737,0.030000,1.050000,36.796000,1,64,1,0,0
com-orkut.ungraph,-1,-1,2048,4,77708138,0.030000,1.198000,97.509000,1,64,1,0,0
com-orkut.ungraph,-1,-1,2,4,1039763,0.030000,1.030000,26.978000,1,64,1,0,0
com-orkut.ungraph,-1,-1,32,4,40455492,0.030000,1.061000,38.928000,1,64,1,0,0
com-orkut.ungraph,-1,-1,4,4,18938611,0.030000,1.031000,31.403000,1,64,1,0,0
com-orkut.ungraph,-1,-1,64,4,49159873,0.030000,1.132000,42.092000,1,64,1,0,0
com-orkut.ungraph,-1,-1,8,4,25783331,0.030000,1.037000,34.783000,1,64,1,0,0
com-orkut.ungraph,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,-1,-1,128,5,56611234,0.030000,1.094000,45.838000,1,64,1,0,0
com-orkut.ungraph,-1,-1,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
com-orkut.ungraph,-1,-1,16384,5,93110992,0.030000,1.258000,219.068000,1,64,1,0,0
com-orkut.ungraph,-1,-1,16,5,31916748,0.030000,1.047000,37.026000,1,64,1,0,0
com-orkut.ungraph,-1,-1,2048,5,77386495,0.030000,1.274000,98.898000,1,64,1,0,0
com-orkut.ungraph,-1,-1,2,5,989699,0.030000,1.030000,27.009000,1,64,1,0,0
com-orkut.ungraph,-1,-1,32,5,41781585,0.030000,1.056000,39.471000,1,64,1,0,0
com-orkut.ungraph,-1,-1,4,5,18962426,0.030000,1.039000,31.369000,1,64,1,0,0
com-orkut.ungraph,-1,-1,64,5,49051227,0.030000,1.097000,42.163000,1,64,1,0,0
com-orkut.ungraph,-1,-1,8,5,25086656,0.030000,1.035000,34.690000,1,64,1,0,0
del26_3d,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26_3d,-1,-1,128,1,11833530,0.030000,1.026000,6.494000,1,64,1,0,0
del26_3d,-1,-1,131072,1,103591179,0.030000,1.031000,72.226000,1,64,1,0,0
del26_3d,-1,-1,16384,1,54374710,0.030000,1.026000,13.593000,1,64,1,0,0
del26_3d,-1,-1,16,1,6164956,0.030000,1.022000,6.314000,1,64,1,0,0
del26_3d,-1,-1,2048,1,28375244,0.030000,1.029000,7.522000,1,64,1,0,0
del26_3d,-1,-1,2,1,1588758,0.030000,1.001000,6.183000,1,64,1,0,0
del26_3d,-1,-1,32,1,7626941,0.030000,1.028000,6.311000,1,64,1,0,0
del26_3d,-1,-1,4,1,3197107,0.030000,1.006000,6.209000,1,64,1,0,0
del26_3d,-1,-1,64,1,9354732,0.030000,1.027000,6.374000,1,64,1,0,0
del26_3d,-1,-1,8,1,4732500,0.030000,1.023000,6.280000,1,64,1,0,0
del26_3d,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26_3d,-1,-1,128,2,11918454,0.030000,1.027000,6.470000,1,64,1,0,0
del26_3d,-1,-1,131072,2,103592049,0.030000,1.031000,71.689000,1,64,1,0,0
del26_3d,-1,-1,16384,2,54367874,0.030000,1.028000,13.585000,1,64,1,0,0
del26_3d,-1,-1,16,2,6198046,0.030000,1.026000,6.323000,1,64,1,0,0
del26_3d,-1,-1,2048,2,28372323,0.030000,1.029000,7.510000,1,64,1,0,0
del26_3d,-1,-1,2,2,1635969,0.030000,1.003000,6.202000,1,64,1,0,0
del26_3d,-1,-1,32,2,7581509,0.030000,1.027000,6.329000,1,64,1,0,0
del26_3d,-1,-1,4,2,3163263,0.030000,1.026000,6.227000,1,64,1,0,0
del26_3d,-1,-1,64,2,9296938,0.030000,1.027000,6.370000,1,64,1,0,0
del26_3d,-1,-1,8,2,4716047,0.030000,1.027000,6.270000,1,64,1,0,0
del26_3d,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26_3d,-1,-1,128,3,11918128,0.030000,1.026000,6.508000,1,64,1,0,0
del26_3d,-1,-1,131072,3,103577059,0.030000,1.031000,71.705000,1,64,1,0,0
del26_3d,-1,-1,16384,3,54417473,0.030000,1.030000,13.505000,1,64,1,0,0
del26_3d,-1,-1,16,3,6145049,0.030000,1.028000,6.321000,1,64,1,0,0
del26_3d,-1,-1,2048,3,28407561,0.030000,1.029000,7.527000,1,64,1,0,0
del26_3d,-1,-1,2,3,1613016,0.030000,1.009000,6.199000,1,64,1,0,0
del26_3d,-1,-1,32,3,7599712,0.030000,1.027000,6.327000,1,64,1,0,0
del26_3d,-1,-1,4,3,3159473,0.030000,1.027000,6.254000,1,64,1,0,0
del26_3d,-1,-1,64,3,9454457,0.030000,1.026000,6.375000,1,64,1,0,0
del26_3d,-1,-1,8,3,4732551,0.030000,1.027000,6.288000,1,64,1,0,0
del26_3d,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26_3d,-1,-1,128,4,11767666,0.030000,1.026000,6.466000,1,64,1,0,0
del26_3d,-1,-1,131072,4,103574980,0.030000,1.035000,71.728000,1,64,1,0,0
del26_3d,-1,-1,16384,4,54347022,0.030000,1.024000,13.569000,1,64,1,0,0
del26_3d,-1,-1,16,4,6094869,0.030000,1.028000,6.317000,1,64,1,0,0
del26_3d,-1,-1,2048,4,28379612,0.030000,1.029000,7.505000,1,64,1,0,0
del26_3d,-1,-1,2,4,1605332,0.030000,1.002000,6.199000,1,64,1,0,0
del26_3d,-1,-1,32,4,7564911,0.030000,1.026000,6.328000,1,64,1,0,0
del26_3d,-1,-1,4,4,3253346,0.030000,1.015000,6.238000,1,64,1,0,0
del26_3d,-1,-1,64,4,9305116,0.030000,1.027000,6.364000,1,64,1,0,0
del26_3d,-1,-1,8,4,4759731,0.030000,1.025000,6.276000,1,64,1,0,0
del26_3d,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
del26_3d,-1,-1,128,5,11899842,0.030000,1.027000,6.499000,1,64,1,0,0
del26_3d,-1,-1,131072,5,103567873,0.030000,1.033000,72.064000,1,64,1,0,0
del26_3d,-1,-1,16384,5,54392815,0.030000,1.030000,13.497000,1,64,1,0,0
del26_3d,-1,-1,16,5,6142667,0.030000,1.025000,6.291000,1,64,1,0,0
del26_3d,-1,-1,2048,5,28322467,0.030000,1.026000,7.499000,1,64,1,0,0
del26_3d,-1,-1,2,5,1591631,0.030000,1.014000,6.208000,1,64,1,0,0
del26_3d,-1,-1,32,5,7635351,0.030000,1.027000,6.329000,1,64,1,0,0
del26_3d,-1,-1,4,5,3132039,0.030000,1.025000,6.223000,1,64,1,0,0
del26_3d,-1,-1,64,5,9312012,0.030000,1.027000,6.352000,1,64,1,0,0
del26_3d,-1,-1,8,5,4669431,0.030000,1.028000,6.258000,1,64,1,0,0
del27_3d,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27_3d,-1,-1,128,1,18876253,0.030000,1.027000,13.388000,1,64,1,0,0
del27_3d,-1,-1,131072,1,167296070,0.030000,1.030000,79.822000,1,64,1,0,0
del27_3d,-1,-1,16384,1,87435785,0.030000,1.027000,21.260000,1,64,1,0,0
del27_3d,-1,-1,16,1,9843792,0.030000,1.023000,13.013000,1,64,1,0,0
del27_3d,-1,-1,2048,1,45419688,0.030000,1.029000,14.770000,1,64,1,0,0
del27_3d,-1,-1,2,1,2594671,0.030000,1.001000,12.867000,1,64,1,0,0
del27_3d,-1,-1,32,1,12076001,0.030000,1.027000,13.160000,1,64,1,0,0
del27_3d,-1,-1,4,1,5018686,0.030000,1.029000,12.926000,1,64,1,0,0
del27_3d,-1,-1,64,1,15011764,0.030000,1.028000,13.165000,1,64,1,0,0
del27_3d,-1,-1,8,1,7609435,0.030000,1.028000,13.024000,1,64,1,0,0
del27_3d,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27_3d,-1,-1,128,2,18991668,0.030000,1.027000,13.342000,1,64,1,0,0
del27_3d,-1,-1,131072,2,167315185,0.030000,1.030000,79.882000,1,64,1,0,0
del27_3d,-1,-1,16384,2,87462021,0.030000,1.029000,21.229000,1,64,1,0,0
del27_3d,-1,-1,16,2,9732507,0.030000,1.025000,13.040000,1,64,1,0,0
del27_3d,-1,-1,2048,2,45456543,0.030000,1.028000,14.769000,1,64,1,0,0
del27_3d,-1,-1,2,2,2513286,0.030000,1.012000,12.857000,1,64,1,0,0
del27_3d,-1,-1,32,2,12194984,0.030000,1.028000,13.117000,1,64,1,0,0
del27_3d,-1,-1,4,2,5073230,0.030000,1.027000,12.938000,1,64,1,0,0
del27_3d,-1,-1,64,2,14999566,0.030000,1.027000,13.220000,1,64,1,0,0
del27_3d,-1,-1,8,2,7552006,0.030000,1.028000,13.032000,1,64,1,0,0
del27_3d,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27_3d,-1,-1,128,3,19048304,0.030000,1.028000,13.368000,1,64,1,0,0
del27_3d,-1,-1,131072,3,167297491,0.030000,1.030000,80.099000,1,64,1,0,0
del27_3d,-1,-1,16384,3,87443879,0.030000,1.027000,21.213000,1,64,1,0,0
del27_3d,-1,-1,16,3,9881660,0.030000,1.028000,13.081000,1,64,1,0,0
del27_3d,-1,-1,2048,3,45417074,0.030000,1.028000,14.768000,1,64,1,0,0
del27_3d,-1,-1,2,3,2620936,0.030000,1.008000,12.915000,1,64,1,0,0
del27_3d,-1,-1,32,3,11990475,0.030000,1.025000,13.152000,1,64,1,0,0
del27_3d,-1,-1,4,3,4992635,0.030000,1.020000,12.888000,1,64,1,0,0
del27_3d,-1,-1,64,3,14993377,0.030000,1.027000,13.220000,1,64,1,0,0
del27_3d,-1,-1,8,3,7627075,0.030000,1.029000,13.010000,1,64,1,0,0
del27_3d,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27_3d,-1,-1,128,4,19056861,0.030000,1.027000,13.379000,1,64,1,0,0
del27_3d,-1,-1,131072,4,167356283,0.030000,1.030000,79.853000,1,64,1,0,0
del27_3d,-1,-1,16384,4,87427253,0.030000,1.025000,21.220000,1,64,1,0,0
del27_3d,-1,-1,16,4,9831245,0.030000,1.025000,13.023000,1,64,1,0,0
del27_3d,-1,-1,2048,4,45491726,0.030000,1.028000,14.779000,1,64,1,0,0
del27_3d,-1,-1,2,4,2541043,0.030000,1.008000,12.870000,1,64,1,0,0
del27_3d,-1,-1,32,4,12106125,0.030000,1.027000,13.162000,1,64,1,0,0
del27_3d,-1,-1,4,4,5200691,0.030000,1.026000,12.945000,1,64,1,0,0
del27_3d,-1,-1,64,4,14958959,0.030000,1.027000,13.230000,1,64,1,0,0
del27_3d,-1,-1,8,4,7455545,0.030000,1.029000,13.053000,1,64,1,0,0
del27_3d,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
del27_3d,-1,-1,128,5,18920124,0.030000,1.026000,13.345000,1,64,1,0,0
del27_3d,-1,-1,131072,5,167337963,0.030000,1.030000,79.783000,1,64,1,0,0
del27_3d,-1,-1,16384,5,87458678,0.030000,1.027000,21.217000,1,64,1,0,0
del27_3d,-1,-1,16,5,9801509,0.030000,1.025000,13.059000,1,64,1,0,0
del27_3d,-1,-1,2048,5,45506743,0.030000,1.027000,14.775000,1,64,1,0,0
del27_3d,-1,-1,2,5,2593963,0.030000,1.006000,12.878000,1,64,1,0,0
del27_3d,-1,-1,32,5,12173867,0.030000,1.027000,13.180000,1,64,1,0,0
del27_3d,-1,-1,4,5,5089802,0.030000,1.028000,12.883000,1,64,1,0,0
del27_3d,-1,-1,64,5,15107850,0.030000,1.027000,13.200000,1,64,1,0,0
del27_3d,-1,-1,8,5,7468027,0.030000,1.028000,12.971000,1,64,1,0,0
del27,-1,-1,1048576,1,30136639,0.030000,1.039000,354.167000,1,64,1,0,0
del27,-1,-1,128,1,356447,0.030000,1.027000,7.983000,1,64,1,0,0
del27,-1,-1,131072,1,9917883,0.030000,1.029000,41.321000,1,64,1,0,0
del27,-1,-1,16384,1,3652676,0.030000,1.029000,11.580000,1,64,1,0,0
del27,-1,-1,16,1,126216,0.030000,1.019000,7.971000,1,64,1,0,0
del27,-1,-1,2048,1,1347073,0.030000,1.029000,8.383000,1,64,1,0,0
del27,-1,-1,2,1,31901,0.030000,1.000000,7.607000,1,64,1,0,0
del27,-1,-1,32,1,179141,0.030000,1.028000,8.006000,1,64,1,0,0
del27,-1,-1,4,1,62316,0.030000,1.000000,7.928000,1,64,1,0,0
del27,-1,-1,64,1,255020,0.030000,1.028000,7.996000,1,64,1,0,0
del27,-1,-1,8,1,91258,0.030000,1.000000,7.988000,1,64,1,0,0
del27,-1,-1,1048576,2,30138780,0.030000,1.039000,352.911000,1,64,1,0,0
del27,-1,-1,128,2,354564,0.030000,1.028000,7.985000,1,64,1,0,0
del27,-1,-1,131072,2,9917143,0.030000,1.029000,41.375000,1,64,1,0,0
del27,-1,-1,16384,2,3658610,0.030000,1.029000,11.621000,1,64,1,0,0
del27,-1,-1,16,2,125314,0.030000,1.012000,7.972000,1,64,1,0,0
del27,-1,-1,2048,2,1347965,0.030000,1.028000,8.334000,1,64,1,0,0
del27,-1,-1,2,2,31861,0.030000,1.000000,7.732000,1,64,1,0,0
del27,-1,-1,32,2,180394,0.030000,1.027000,8.009000,1,64,1,0,0
del27,-1,-1,4,2,62317,0.030000,1.000000,7.942000,1,64,1,0,0
del27,-1,-1,64,2,250785,0.030000,1.026000,7.986000,1,64,1,0,0
del27,-1,-1,8,2,93867,0.030000,1.001000,8.002000,1,64,1,0,0
del27,-1,-1,1048576,3,30138426,0.030000,1.039000,354.678000,1,64,1,0,0
del27,-1,-1,128,3,354066,0.030000,1.027000,7.985000,1,64,1,0,0
del27,-1,-1,131072,3,9914597,0.030000,1.029000,41.330000,1,64,1,0,0
del27,-1,-1,16384,3,3657134,0.030000,1.029000,11.575000,1,64,1,0,0
del27,-1,-1,16,3,127595,0.030000,1.021000,8.009000,1,64,1,0,0
del27,-1,-1,2048,3,1348746,0.030000,1.029000,8.378000,1,64,1,0,0
del27,-1,-1,2,3,32512,0.030000,1.000000,7.663000,1,64,1,0,0
del27,-1,-1,32,3,181267,0.030000,1.022000,7.989000,1,64,1,0,0
del27,-1,-1,4,3,62539,0.030000,1.001000,7.988000,1,64,1,0,0
del27,-1,-1,64,3,253979,0.030000,1.026000,8.022000,1,64,1,0,0
del27,-1,-1,8,3,91588,0.030000,1.001000,8.000000,1,64,1,0,0
del27,-1,-1,1048576,4,30132048,0.030000,1.039000,356.530000,1,64,1,0,0
del27,-1,-1,128,4,354996,0.030000,1.026000,8.015000,1,64,1,0,0
del27,-1,-1,131072,4,9912693,0.030000,1.029000,41.349000,1,64,1,0,0
del27,-1,-1,16384,4,3657716,0.030000,1.030000,11.592000,1,64,1,0,0
del27,-1,-1,16,4,124569,0.030000,1.028000,8.014000,1,64,1,0,0
del27,-1,-1,2048,4,1346843,0.030000,1.028000,8.372000,1,64,1,0,0
del27,-1,-1,2,4,32504,0.030000,1.000000,7.678000,1,64,1,0,0
del27,-1,-1,32,4,181355,0.030000,1.029000,7.996000,1,64,1,0,0
del27,-1,-1,4,4,63462,0.030000,1.000000,7.834000,1,64,1,0,0
del27,-1,-1,64,4,254281,0.030000,1.027000,8.010000,1,64,1,0,0
del27,-1,-1,8,4,90869,0.030000,1.001000,7.954000,1,64,1,0,0
del27,-1,-1,1048576,5,30140459,0.030000,1.039000,354.085000,1,64,1,0,0
del27,-1,-1,128,5,355933,0.030000,1.028000,8.017000,1,64,1,0,0
del27,-1,-1,131072,5,9914044,0.030000,1.029000,41.221000,1,64,1,0,0
del27,-1,-1,16384,5,3657263,0.030000,1.030000,11.625000,1,64,1,0,0
del27,-1,-1,16,5,126424,0.030000,1.026000,8.008000,1,64,1,0,0
del27,-1,-1,2048,5,1345739,0.030000,1.028000,8.319000,1,64,1,0,0
del27,-1,-1,2,5,32655,0.030000,1.000000,7.660000,1,64,1,0,0
del27,-1,-1,32,5,180717,0.030000,1.028000,7.962000,1,64,1,0,0
del27,-1,-1,4,5,62324,0.030000,1.001000,7.694000,1,64,1,0,0
del27,-1,-1,64,5,252874,0.030000,1.027000,7.970000,1,64,1,0,0
del27,-1,-1,8,5,91751,0.030000,1.000000,7.999000,1,64,1,0,0
enwiki-2018,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,128,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,2,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,32,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,4,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,64,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,8,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,128,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,16,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,2,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,32,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,4,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,64,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,8,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,128,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,16,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,2,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,32,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,4,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,64,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,8,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,128,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,16,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,2,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,32,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,4,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,64,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,8,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,128,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,16,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,2,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,32,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,4,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,64,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2018,-1,-1,8,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
europe.osm,-1,-1,1048576,1,2469610,0.030000,1.071000,236.318000,1,64,1,0,0
europe.osm,-1,-1,128,1,7179,0.030000,1.024000,3.107000,1,64,1,0,0
europe.osm,-1,-1,131072,1,569424,0.030000,1.053000,35.700000,1,64,1,0,0
europe.osm,-1,-1,16384,1,149772,0.030000,1.038000,7.186000,1,64,1,0,0
europe.osm,-1,-1,16,1,1729,0.030000,1.026000,2.973000,1,64,1,0,0
europe.osm,-1,-1,2048,1,42053,0.030000,1.025000,3.540000,1,64,1,0,0
europe.osm,-1,-1,2,1,281,0.030000,0.997000,2.771000,1,64,1,0,0
europe.osm,-1,-1,32,1,2601,0.030000,1.024000,3.073000,1,64,1,0,0
europe.osm,-1,-1,4,1,550,0.030000,0.998000,2.952000,1,64,1,0,0
europe.osm,-1,-1,64,1,4611,0.030000,1.023000,3.100000,1,64,1,0,0
europe.osm,-1,-1,8,1,1073,0.030000,1.000000,2.899000,1,64,1,0,0
europe.osm,-1,-1,1048576,2,2469552,0.030000,1.071000,235.943000,1,64,1,0,0
europe.osm,-1,-1,128,2,7324,0.030000,1.025000,3.097000,1,64,1,0,0
europe.osm,-1,-1,131072,2,568989,0.030000,1.050000,35.956000,1,64,1,0,0
europe.osm,-1,-1,16384,2,149781,0.030000,1.038000,7.145000,1,64,1,0,0
europe.osm,-1,-1,16,2,1695,0.030000,1.014000,2.972000,1,64,1,0,0
europe.osm,-1,-1,2048,2,41925,0.030000,1.026000,3.465000,1,64,1,0,0
europe.osm,-1,-1,2,2,293,0.030000,0.997000,2.773000,1,64,1,0,0
europe.osm,-1,-1,32,2,2651,0.030000,1.020000,3.070000,1,64,1,0,0
europe.osm,-1,-1,4,2,603,0.030000,0.998000,2.859000,1,64,1,0,0
europe.osm,-1,-1,64,2,4657,0.030000,1.027000,3.089000,1,64,1,0,0
europe.osm,-1,-1,8,2,1032,0.030000,1.000000,2.933000,1,64,1,0,0
europe.osm,-1,-1,1048576,3,2469233,0.030000,1.071000,235.357000,1,64,1,0,0
europe.osm,-1,-1,128,3,7362,0.030000,1.024000,3.092000,1,64,1,0,0
europe.osm,-1,-1,131072,3,568286,0.030000,1.053000,35.834000,1,64,1,0,0
europe.osm,-1,-1,16384,3,150036,0.030000,1.031000,7.157000,1,64,1,0,0
europe.osm,-1,-1,16,3,1700,0.030000,1.021000,3.014000,1,64,1,0,0
europe.osm,-1,-1,2048,3,41585,0.030000,1.025000,3.651000,1,64,1,0,0
europe.osm,-1,-1,2,3,245,0.030000,0.997000,2.796000,1,64,1,0,0
europe.osm,-1,-1,32,3,2726,0.030000,1.025000,2.950000,1,64,1,0,0
europe.osm,-1,-1,4,3,563,0.030000,0.998000,2.983000,1,64,1,0,0
europe.osm,-1,-1,64,3,4636,0.030000,1.021000,3.167000,1,64,1,0,0
europe.osm,-1,-1,8,3,1077,0.030000,1.000000,3.050000,1,64,1,0,0
europe.osm,-1,-1,1048576,4,2469591,0.030000,1.071000,235.212000,1,64,1,0,0
europe.osm,-1,-1,128,4,7233,0.030000,1.024000,3.098000,1,64,1,0,0
europe.osm,-1,-1,131072,4,569183,0.030000,1.050000,35.804000,1,64,1,0,0
europe.osm,-1,-1,16384,4,149740,0.030000,1.043000,7.209000,1,64,1,0,0
europe.osm,-1,-1,16,4,1651,0.030000,1.012000,3.095000,1,64,1,0,0
europe.osm,-1,-1,2048,4,41831,0.030000,1.025000,3.584000,1,64,1,0,0
europe.osm,-1,-1,2,4,209,0.030000,0.997000,2.793000,1,64,1,0,0
europe.osm,-1,-1,32,4,2632,0.030000,1.025000,3.066000,1,64,1,0,0
europe.osm,-1,-1,4,4,531,0.030000,0.998000,2.922000,1,64,1,0,0
europe.osm,-1,-1,64,4,4531,0.030000,1.025000,3.097000,1,64,1,0,0
europe.osm,-1,-1,8,4,1020,0.030000,1.000000,3.042000,1,64,1,0,0
europe.osm,-1,-1,1048576,5,2475154,0.030000,1.071000,234.590000,1,64,1,0,0
europe.osm,-1,-1,128,5,7411,0.030000,1.026000,3.198000,1,64,1,0,0
europe.osm,-1,-1,131072,5,568724,0.030000,1.056000,35.854000,1,64,1,0,0
europe.osm,-1,-1,16384,5,149540,0.030000,1.035000,7.174000,1,64,1,0,0
europe.osm,-1,-1,16,5,1690,0.030000,1.012000,3.058000,1,64,1,0,0
europe.osm,-1,-1,2048,5,42128,0.030000,1.024000,3.770000,1,64,1,0,0
europe.osm,-1,-1,2,5,279,0.030000,0.997000,2.754000,1,64,1,0,0
europe.osm,-1,-1,32,5,2722,0.030000,1.025000,3.081000,1,64,1,0,0
europe.osm,-1,-1,4,5,576,0.030000,0.998000,2.848000,1,64,1,0,0
europe.osm,-1,-1,64,5,4579,0.030000,1.027000,3.095000,1,64,1,0,0
europe.osm,-1,-1,8,5,963,0.030000,1.000000,2.890000,1,64,1,0,0
it-2004,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,128,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,2,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,32,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,4,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,64,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,8,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,128,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,16,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,2,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,32,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,4,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,64,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,8,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,128,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,16,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,2,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,32,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,4,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,64,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,8,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,128,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,16,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,2,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,32,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,4,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,64,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,8,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,128,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,16,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,2,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,32,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,4,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,64,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
it-2004,-1,-1,8,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_A2a,-1,-1,1048576,1,8857594,0.030000,1.114000,488.175000,1,64,1,0,0
kmer_A2a,-1,-1,128,1,4701756,0.030000,1.010000,43.955000,1,64,1,0,0
kmer_A2a,-1,-1,131072,1,6658019,0.030000,1.062000,133.906000,1,64,1,0,0
kmer_A2a,-1,-1,16384,1,5864718,0.030000,1.040000,61.829000,1,64,1,0,0
kmer_A2a,-1,-1,16,1,3763548,0.030000,1.006000,40.966000,1,64,1,0,0
kmer_A2a,-1,-1,2048,1,5335606,0.030000,1.031000,46.227000,1,64,1,0,0
kmer_A2a,-1,-1,2,1,1371488,0.030000,1.028000,36.348000,1,64,1,0,0
kmer_A2a,-1,-1,32,1,4171110,0.030000,1.004000,42.120000,1,64,1,0,0
kmer_A2a,-1,-1,4,1,2329058,0.030000,1.002000,37.822000,1,64,1,0,0
kmer_A2a,-1,-1,64,1,4482159,0.030000,1.011000,43.706000,1,64,1,0,0
kmer_A2a,-1,-1,8,1,3182986,0.030000,0.998000,39.994000,1,64,1,0,0
kmer_A2a,-1,-1,1048576,2,8858418,0.030000,1.083000,488.139000,1,64,1,0,0
kmer_A2a,-1,-1,128,2,4696117,0.030000,1.010000,43.974000,1,64,1,0,0
kmer_A2a,-1,-1,131072,2,6657751,0.030000,1.061000,134.463000,1,64,1,0,0
kmer_A2a,-1,-1,16384,2,5861918,0.030000,1.039000,62.193000,1,64,1,0,0
kmer_A2a,-1,-1,16,2,3739202,0.030000,1.004000,41.894000,1,64,1,0,0
kmer_A2a,-1,-1,2048,2,5329862,0.030000,1.031000,46.653000,1,64,1,0,0
kmer_A2a,-1,-1,2,2,1366163,0.030000,1.029000,36.089000,1,64,1,0,0
kmer_A2a,-1,-1,32,2,4161038,0.030000,1.006000,42.346000,1,64,1,0,0
kmer_A2a,-1,-1,4,2,2317155,0.030000,1.009000,38.663000,1,64,1,0,0
kmer_A2a,-1,-1,64,2,4473978,0.030000,1.006000,42.533000,1,64,1,0,0
kmer_A2a,-1,-1,8,2,3141225,0.030000,1.001000,39.734000,1,64,1,0,0
kmer_A2a,-1,-1,1048576,3,8857406,0.030000,1.108000,485.601000,1,64,1,0,0
kmer_A2a,-1,-1,128,3,4688624,0.030000,1.010000,43.936000,1,64,1,0,0
kmer_A2a,-1,-1,131072,3,6657458,0.030000,1.065000,133.971000,1,64,1,0,0
kmer_A2a,-1,-1,16384,3,5858727,0.030000,1.037000,61.854000,1,64,1,0,0
kmer_A2a,-1,-1,16,3,3768089,0.030000,1.004000,41.900000,1,64,1,0,0
kmer_A2a,-1,-1,2048,3,5331814,0.030000,1.030000,46.701000,1,64,1,0,0
kmer_A2a,-1,-1,2,3,1361049,0.030000,1.030000,35.996000,1,64,1,0,0
kmer_A2a,-1,-1,32,3,4166620,0.030000,1.007000,42.226000,1,64,1,0,0
kmer_A2a,-1,-1,4,3,2302364,0.030000,1.000000,38.544000,1,64,1,0,0
kmer_A2a,-1,-1,64,3,4474502,0.030000,1.006000,42.483000,1,64,1,0,0
kmer_A2a,-1,-1,8,3,3152666,0.030000,1.002000,39.781000,1,64,1,0,0
kmer_A2a,-1,-1,1048576,4,8855601,0.030000,1.089000,485.053000,1,64,1,0,0
kmer_A2a,-1,-1,128,4,4704399,0.030000,1.012000,44.036000,1,64,1,0,0
kmer_A2a,-1,-1,131072,4,6657443,0.030000,1.059000,136.514000,1,64,1,0,0
kmer_A2a,-1,-1,16384,4,5860605,0.030000,1.036000,62.307000,1,64,1,0,0
kmer_A2a,-1,-1,16,4,3750465,0.030000,1.007000,42.237000,1,64,1,0,0
kmer_A2a,-1,-1,2048,4,5335029,0.030000,1.031000,46.335000,1,64,1,0,0
kmer_A2a,-1,-1,2,4,1370551,0.030000,1.029000,35.857000,1,64,1,0,0
kmer_A2a,-1,-1,32,4,4170185,0.030000,1.006000,42.172000,1,64,1,0,0
kmer_A2a,-1,-1,4,4,2300136,0.030000,1.001000,38.267000,1,64,1,0,0
kmer_A2a,-1,-1,64,4,4477811,0.030000,1.006000,43.200000,1,64,1,0,0
kmer_A2a,-1,-1,8,4,3157583,0.030000,1.001000,40.201000,1,64,1,0,0
kmer_A2a,-1,-1,1048576,5,8857395,0.030000,1.096000,483.762000,1,64,1,0,0
kmer_A2a,-1,-1,128,5,4693762,0.030000,1.009000,43.892000,1,64,1,0,0
kmer_A2a,-1,-1,131072,5,6657275,0.030000,1.056000,133.590000,1,64,1,0,0
kmer_A2a,-1,-1,16384,5,5863974,0.030000,1.037000,62.066000,1,64,1,0,0
kmer_A2a,-1,-1,16,5,3758817,0.030000,1.004000,41.527000,1,64,1,0,0
kmer_A2a,-1,-1,2048,5,5333859,0.030000,1.032000,46.299000,1,64,1,0,0
kmer_A2a,-1,-1,2,5,1369408,0.030000,1.026000,36.003000,1,64,1,0,0
kmer_A2a,-1,-1,32,5,4171591,0.030000,1.007000,42.697000,1,64,1,0,0
kmer_A2a,-1,-1,4,5,2303472,0.030000,1.001000,37.957000,1,64,1,0,0
kmer_A2a,-1,-1,64,5,4485960,0.030000,1.006000,42.367000,1,64,1,0,0
kmer_A2a,-1,-1,8,5,3160305,0.030000,0.998000,39.523000,1,64,1,0,0
kmer_P1a,-1,-1,1048576,1,9030401,0.030000,1.095000,514.341000,1,64,1,0,0
kmer_P1a,-1,-1,128,1,3905764,0.030000,1.022000,37.376000,1,64,1,0,0
kmer_P1a,-1,-1,131072,1,6171300,0.030000,1.059000,125.476000,1,64,1,0,0
kmer_P1a,-1,-1,16384,1,4958434,0.030000,1.040000,51.312000,1,64,1,0,0
kmer_P1a,-1,-1,16,1,3160360,0.030000,1.004000,34.604000,1,64,1,0,0
kmer_P1a,-1,-1,2048,1,4396634,0.030000,1.031000,38.899000,1,64,1,0,0
kmer_P1a,-1,-1,2,1,1304303,0.030000,1.006000,30.116000,1,64,1,0,0
kmer_P1a,-1,-1,32,1,3471050,0.030000,1.003000,35.614000,1,64,1,0,0
kmer_P1a,-1,-1,4,1,2155502,0.030000,1.008000,32.560000,1,64,1,0,0
kmer_P1a,-1,-1,64,1,3712997,0.030000,1.007000,36.801000,1,64,1,0,0
kmer_P1a,-1,-1,8,1,2752770,0.030000,1.006000,33.868000,1,64,1,0,0
kmer_P1a,-1,-1,1048576,2,9027961,0.030000,1.102000,510.221000,1,64,1,0,0
kmer_P1a,-1,-1,128,2,3888685,0.030000,1.030000,37.730000,1,64,1,0,0
kmer_P1a,-1,-1,131072,2,6171485,0.030000,1.061000,125.468000,1,64,1,0,0
kmer_P1a,-1,-1,16384,2,4961571,0.030000,1.036000,50.772000,1,64,1,0,0
kmer_P1a,-1,-1,16,2,3161384,0.030000,1.007000,34.734000,1,64,1,0,0
kmer_P1a,-1,-1,2048,2,4396876,0.030000,1.031000,38.604000,1,64,1,0,0
kmer_P1a,-1,-1,2,2,1290525,0.030000,1.003000,29.778000,1,64,1,0,0
kmer_P1a,-1,-1,32,2,3454671,0.030000,1.003000,35.302000,1,64,1,0,0
kmer_P1a,-1,-1,4,2,2161686,0.030000,1.004000,32.330000,1,64,1,0,0
kmer_P1a,-1,-1,64,2,3711332,0.030000,1.009000,36.395000,1,64,1,0,0
kmer_P1a,-1,-1,8,2,2762360,0.030000,1.006000,33.509000,1,64,1,0,0
kmer_P1a,-1,-1,1048576,3,9027950,0.030000,1.087000,513.934000,1,64,1,0,0
kmer_P1a,-1,-1,128,3,3883602,0.030000,1.016000,37.190000,1,64,1,0,0
kmer_P1a,-1,-1,131072,3,6167242,0.030000,1.064000,127.270000,1,64,1,0,0
kmer_P1a,-1,-1,16384,3,4959307,0.030000,1.034000,50.874000,1,64,1,0,0
kmer_P1a,-1,-1,16,3,3148813,0.030000,1.005000,35.318000,1,64,1,0,0
kmer_P1a,-1,-1,2048,3,4392753,0.030000,1.031000,38.877000,1,64,1,0,0
kmer_P1a,-1,-1,2,3,1312052,0.030000,0.999000,30.565000,1,64,1,0,0
kmer_P1a,-1,-1,32,3,3445679,0.030000,1.004000,35.504000,1,64,1,0,0
kmer_P1a,-1,-1,4,3,2164316,0.030000,1.007000,32.372000,1,64,1,0,0
kmer_P1a,-1,-1,64,3,3690695,0.030000,1.007000,35.713000,1,64,1,0,0
kmer_P1a,-1,-1,8,3,2757115,0.030000,1.012000,34.155000,1,64,1,0,0
kmer_P1a,-1,-1,1048576,4,9030099,0.030000,1.102000,514.738000,1,64,1,0,0
kmer_P1a,-1,-1,128,4,3892512,0.030000,1.016000,37.317000,1,64,1,0,0
kmer_P1a,-1,-1,131072,4,6170714,0.030000,1.055000,124.579000,1,64,1,0,0
kmer_P1a,-1,-1,16384,4,4959513,0.030000,1.036000,51.469000,1,64,1,0,0
kmer_P1a,-1,-1,16,4,3163141,0.030000,1.005000,34.764000,1,64,1,0,0
kmer_P1a,-1,-1,2048,4,4402485,0.030000,1.031000,38.922000,1,64,1,0,0
kmer_P1a,-1,-1,2,4,1306213,0.030000,1.007000,30.267000,1,64,1,0,0
kmer_P1a,-1,-1,32,4,3450960,0.030000,1.004000,35.615000,1,64,1,0,0
kmer_P1a,-1,-1,4,4,2162299,0.030000,1.005000,32.298000,1,64,1,0,0
kmer_P1a,-1,-1,64,4,3710072,0.030000,1.004000,35.880000,1,64,1,0,0
kmer_P1a,-1,-1,8,4,2750208,0.030000,1.007000,33.517000,1,64,1,0,0
kmer_P1a,-1,-1,1048576,5,9028441,0.030000,1.102000,504.666000,1,64,1,0,0
kmer_P1a,-1,-1,128,5,3880510,0.030000,1.012000,36.724000,1,64,1,0,0
kmer_P1a,-1,-1,131072,5,6170265,0.030000,1.056000,123.429000,1,64,1,0,0
kmer_P1a,-1,-1,16384,5,4963043,0.030000,1.035000,51.329000,1,64,1,0,0
kmer_P1a,-1,-1,16,5,3157643,0.030000,1.004000,34.641000,1,64,1,0,0
kmer_P1a,-1,-1,2048,5,4399388,0.030000,1.031000,38.830000,1,64,1,0,0
kmer_P1a,-1,-1,2,5,1312828,0.030000,1.005000,30.112000,1,64,1,0,0
kmer_P1a,-1,-1,32,5,3443711,0.030000,1.005000,35.299000,1,64,1,0,0
kmer_P1a,-1,-1,4,5,2151692,0.030000,1.004000,32.486000,1,64,1,0,0
kmer_P1a,-1,-1,64,5,3682426,0.030000,1.009000,36.522000,1,64,1,0,0
kmer_P1a,-1,-1,8,5,2760177,0.030000,1.005000,33.730000,1,64,1,0,0
kmer_U1a,-1,-1,1048576,1,2741354,0.030000,1.086000,360.186000,1,64,1,0,0
kmer_U1a,-1,-1,128,1,714795,0.030000,1.003000,10.754000,1,64,1,0,0
kmer_U1a,-1,-1,131072,1,1220762,0.030000,1.058000,51.970000,1,64,1,0,0
kmer_U1a,-1,-1,16384,1,879577,0.030000,1.031000,17.552000,1,64,1,0,0
kmer_U1a,-1,-1,16,1,619036,0.030000,1.002000,10.679000,1,64,1,0,0
kmer_U1a,-1,-1,2048,1,767635,0.030000,1.004000,11.399000,1,64,1,0,0
kmer_U1a,-1,-1,2,1,267327,0.030000,1.008000,9.738000,1,64,1,0,0
kmer_U1a,-1,-1,32,1,664917,0.030000,1.002000,10.699000,1,64,1,0,0
kmer_U1a,-1,-1,4,1,432670,0.030000,0.999000,10.381000,1,64,1,0,0
kmer_U1a,-1,-1,64,1,696438,0.030000,1.002000,10.740000,1,64,1,0,0
kmer_U1a,-1,-1,8,1,547976,0.030000,1.003000,10.529000,1,64,1,0,0
kmer_U1a,-1,-1,1048576,2,2740377,0.030000,1.086000,359.341000,1,64,1,0,0
kmer_U1a,-1,-1,128,2,715418,0.030000,1.002000,10.861000,1,64,1,0,0
kmer_U1a,-1,-1,131072,2,1221172,0.030000,1.056000,51.956000,1,64,1,0,0
kmer_U1a,-1,-1,16384,2,879208,0.030000,1.033000,17.472000,1,64,1,0,0
kmer_U1a,-1,-1,16,2,620895,0.030000,1.003000,10.618000,1,64,1,0,0
kmer_U1a,-1,-1,2048,2,767367,0.030000,1.004000,11.300000,1,64,1,0,0
kmer_U1a,-1,-1,2,2,268879,0.030000,1.008000,9.752000,1,64,1,0,0
kmer_U1a,-1,-1,32,2,667754,0.030000,1.002000,10.680000,1,64,1,0,0
kmer_U1a,-1,-1,4,2,439123,0.030000,0.999000,10.263000,1,64,1,0,0
kmer_U1a,-1,-1,64,2,696945,0.030000,1.002000,10.739000,1,64,1,0,0
kmer_U1a,-1,-1,8,2,550259,0.030000,1.002000,10.599000,1,64,1,0,0
kmer_U1a,-1,-1,1048576,3,2741237,0.030000,1.086000,359.144000,1,64,1,0,0
kmer_U1a,-1,-1,128,3,715529,0.030000,1.002000,10.754000,1,64,1,0,0
kmer_U1a,-1,-1,131072,3,1221857,0.030000,1.060000,51.611000,1,64,1,0,0
kmer_U1a,-1,-1,16384,3,878562,0.030000,1.032000,17.995000,1,64,1,0,0
kmer_U1a,-1,-1,16,3,621462,0.030000,1.002000,10.656000,1,64,1,0,0
kmer_U1a,-1,-1,2048,3,767283,0.030000,1.004000,11.244000,1,64,1,0,0
kmer_U1a,-1,-1,2,3,269036,0.030000,0.997000,9.855000,1,64,1,0,0
kmer_U1a,-1,-1,32,3,665856,0.030000,1.002000,10.700000,1,64,1,0,0
kmer_U1a,-1,-1,4,3,435213,0.030000,0.998000,10.245000,1,64,1,0,0
kmer_U1a,-1,-1,64,3,696735,0.030000,1.002000,10.730000,1,64,1,0,0
kmer_U1a,-1,-1,8,3,548330,0.030000,1.003000,10.559000,1,64,1,0,0
kmer_U1a,-1,-1,1048576,4,2740265,0.030000,1.086000,357.294000,1,64,1,0,0
kmer_U1a,-1,-1,128,4,714664,0.030000,1.002000,10.810000,1,64,1,0,0
kmer_U1a,-1,-1,131072,4,1221073,0.030000,1.056000,51.550000,1,64,1,0,0
kmer_U1a,-1,-1,16384,4,879226,0.030000,1.034000,17.556000,1,64,1,0,0
kmer_U1a,-1,-1,16,4,621391,0.030000,1.002000,10.653000,1,64,1,0,0
kmer_U1a,-1,-1,2048,4,767986,0.030000,1.005000,11.368000,1,64,1,0,0
kmer_U1a,-1,-1,2,4,272646,0.030000,0.998000,9.688000,1,64,1,0,0
kmer_U1a,-1,-1,32,4,664852,0.030000,1.002000,10.740000,1,64,1,0,0
kmer_U1a,-1,-1,4,4,433976,0.030000,0.999000,10.351000,1,64,1,0,0
kmer_U1a,-1,-1,64,4,696121,0.030000,1.002000,10.786000,1,64,1,0,0
kmer_U1a,-1,-1,8,4,546751,0.030000,1.002000,10.579000,1,64,1,0,0
kmer_U1a,-1,-1,1048576,5,2740751,0.030000,1.086000,359.121000,1,64,1,0,0
kmer_U1a,-1,-1,128,5,714841,0.030000,1.002000,10.737000,1,64,1,0,0
kmer_U1a,-1,-1,131072,5,1220051,0.030000,1.060000,51.992000,1,64,1,0,0
kmer_U1a,-1,-1,16384,5,879819,0.030000,1.032000,17.538000,1,64,1,0,0
kmer_U1a,-1,-1,16,5,620655,0.030000,1.002000,10.653000,1,64,1,0,0
kmer_U1a,-1,-1,2048,5,767082,0.030000,1.004000,11.365000,1,64,1,0,0
kmer_U1a,-1,-1,2,5,270228,0.030000,0.997000,9.881000,1,64,1,0,0
kmer_U1a,-1,-1,32,5,665420,0.030000,1.002000,10.700000,1,64,1,0,0
kmer_U1a,-1,-1,4,5,438001,0.030000,0.999000,10.426000,1,64,1,0,0
kmer_U1a,-1,-1,64,5,696048,0.030000,1.002000,10.748000,1,64,1,0,0
kmer_U1a,-1,-1,8,5,548857,0.030000,1.003000,10.566000,1,64,1,0,0
kmer_V1r,-1,-1,1048576,1,17842192,0.030000,1.063000,719.855000,1,64,1,0,0
kmer_V1r,-1,-1,128,1,11207029,0.030000,1.033000,72.368000,1,64,1,0,0
kmer_V1r,-1,-1,131072,1,15161811,0.030000,1.063000,225.390000,1,64,1,0,0
kmer_V1r,-1,-1,16384,1,13559714,0.030000,1.041000,95.723000,1,64,1,0,0
kmer_V1r,-1,-1,16,1,9111623,0.030000,1.013000,66.191000,1,64,1,0,0
kmer_V1r,-1,-1,2048,1,12341881,0.030000,1.037000,74.589000,1,64,1,0,0
kmer_V1r,-1,-1,2,1,3094373,0.030000,1.009000,54.411000,1,64,1,0,0
kmer_V1r,-1,-1,32,1,10145661,0.030000,1.033000,70.156000,1,64,1,0,0
kmer_V1r,-1,-1,4,1,5876851,0.030000,1.011000,58.348000,1,64,1,0,0
kmer_V1r,-1,-1,64,1,10796618,0.030000,1.033000,71.666000,1,64,1,0,0
kmer_V1r,-1,-1,8,1,7752939,0.030000,1.004000,61.576000,1,64,1,0,0
kmer_V1r,-1,-1,1048576,2,17846491,0.030000,1.053000,718.325000,1,64,1,0,0
kmer_V1r,-1,-1,128,2,11183656,0.030000,1.034000,71.968000,1,64,1,0,0
kmer_V1r,-1,-1,131072,2,15161809,0.030000,1.060000,226.400000,1,64,1,0,0
kmer_V1r,-1,-1,16384,2,13561634,0.030000,1.040000,95.839000,1,64,1,0,0
kmer_V1r,-1,-1,16,2,9098322,0.030000,1.007000,66.307000,1,64,1,0,0
kmer_V1r,-1,-1,2048,2,12343748,0.030000,1.036000,74.493000,1,64,1,0,0
kmer_V1r,-1,-1,2,2,3052405,0.030000,1.026000,54.176000,1,64,1,0,0
kmer_V1r,-1,-1,32,2,10128259,0.030000,1.030000,70.023000,1,64,1,0,0
kmer_V1r,-1,-1,4,2,5918643,0.030000,1.000000,58.243000,1,64,1,0,0
kmer_V1r,-1,-1,64,2,10763914,0.030000,1.033000,71.272000,1,64,1,0,0
kmer_V1r,-1,-1,8,2,7837245,0.030000,1.000000,61.111000,1,64,1,0,0
kmer_V1r,-1,-1,1048576,3,17844233,0.030000,1.053000,720.647000,1,64,1,0,0
kmer_V1r,-1,-1,128,3,11189153,0.030000,1.034000,72.018000,1,64,1,0,0
kmer_V1r,-1,-1,131072,3,15160427,0.030000,1.061000,228.593000,1,64,1,0,0
kmer_V1r,-1,-1,16384,3,13559130,0.030000,1.041000,95.849000,1,64,1,0,0
kmer_V1r,-1,-1,16,3,9143497,0.030000,1.011000,66.079000,1,64,1,0,0
kmer_V1r,-1,-1,2048,3,12359297,0.030000,1.036000,74.374000,1,64,1,0,0
kmer_V1r,-1,-1,2,3,3076830,0.030000,1.011000,54.381000,1,64,1,0,0
kmer_V1r,-1,-1,32,3,10115273,0.030000,1.032000,70.092000,1,64,1,0,0
kmer_V1r,-1,-1,4,3,5883858,0.030000,1.003000,58.414000,1,64,1,0,0
kmer_V1r,-1,-1,64,3,10792361,0.030000,1.033000,71.517000,1,64,1,0,0
kmer_V1r,-1,-1,8,3,7766738,0.030000,0.999000,61.309000,1,64,1,0,0
kmer_V1r,-1,-1,1048576,4,17841324,0.030000,1.073000,717.077000,1,64,1,0,0
kmer_V1r,-1,-1,128,4,11217362,0.030000,1.034000,72.273000,1,64,1,0,0
kmer_V1r,-1,-1,131072,4,15162625,0.030000,1.055000,227.330000,1,64,1,0,0
kmer_V1r,-1,-1,16384,4,13563704,0.030000,1.040000,95.843000,1,64,1,0,0
kmer_V1r,-1,-1,16,4,9126390,0.030000,1.005000,64.597000,1,64,1,0,0
kmer_V1r,-1,-1,2048,4,12350803,0.030000,1.036000,74.593000,1,64,1,0,0
kmer_V1r,-1,-1,2,4,3061286,0.030000,1.024000,54.243000,1,64,1,0,0
kmer_V1r,-1,-1,32,4,10128915,0.030000,1.031000,70.108000,1,64,1,0,0
kmer_V1r,-1,-1,4,4,5873884,0.030000,1.011000,58.375000,1,64,1,0,0
kmer_V1r,-1,-1,64,4,10771820,0.030000,1.032000,71.607000,1,64,1,0,0
kmer_V1r,-1,-1,8,4,7736706,0.030000,1.012000,61.875000,1,64,1,0,0
kmer_V1r,-1,-1,1048576,5,17847647,0.030000,1.053000,721.936000,1,64,1,0,0
kmer_V1r,-1,-1,128,5,11220941,0.030000,1.033000,72.083000,1,64,1,0,0
kmer_V1r,-1,-1,131072,5,15163060,0.030000,1.060000,225.359000,1,64,1,0,0
kmer_V1r,-1,-1,16384,5,13562395,0.030000,1.040000,95.248000,1,64,1,0,0
kmer_V1r,-1,-1,16,5,9128527,0.030000,1.005000,66.557000,1,64,1,0,0
kmer_V1r,-1,-1,2048,5,12344642,0.030000,1.037000,74.702000,1,64,1,0,0
kmer_V1r,-1,-1,2,5,3055191,0.030000,1.024000,54.145000,1,64,1,0,0
kmer_V1r,-1,-1,32,5,10137059,0.030000,1.031000,70.020000,1,64,1,0,0
kmer_V1r,-1,-1,4,5,5808293,0.030000,1.006000,58.275000,1,64,1,0,0
kmer_V1r,-1,-1,64,5,10800546,0.030000,1.033000,71.521000,1,64,1,0,0
kmer_V1r,-1,-1,8,5,7732554,0.030000,1.012000,61.936000,1,64,1,0,0
rgg26_3d,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,-1,-1,128,1,4104936,0.030000,1.029000,5.153000,1,64,1,0,0
rgg26_3d,-1,-1,131072,1,41900907,0.030000,1.035000,57.644000,1,64,1,0,0
rgg26_3d,-1,-1,16384,1,21850436,0.030000,1.030000,11.443000,1,64,1,0,0
rgg26_3d,-1,-1,16,1,1640792,0.030000,1.026000,5.088000,1,64,1,0,0
rgg26_3d,-1,-1,2048,1,11043965,0.030000,1.029000,6.013000,1,64,1,0,0
rgg26_3d,-1,-1,2,1,340594,0.030000,1.006000,5.028000,1,64,1,0,0
rgg26_3d,-1,-1,32,1,2317262,0.030000,1.028000,5.103000,1,64,1,0,0
rgg26_3d,-1,-1,4,1,689210,0.030000,1.008000,5.033000,1,64,1,0,0
rgg26_3d,-1,-1,64,1,3021070,0.030000,1.028000,5.123000,1,64,1,0,0
rgg26_3d,-1,-1,8,1,1029651,0.030000,1.019000,5.062000,1,64,1,0,0
rgg26_3d,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,-1,-1,128,2,4166218,0.030000,1.028000,5.164000,1,64,1,0,0
rgg26_3d,-1,-1,131072,2,41897606,0.030000,1.033000,57.390000,1,64,1,0,0
rgg26_3d,-1,-1,16384,2,21862925,0.030000,1.030000,11.420000,1,64,1,0,0
rgg26_3d,-1,-1,16,2,1674716,0.030000,1.025000,5.074000,1,64,1,0,0
rgg26_3d,-1,-1,2048,2,11114620,0.030000,1.030000,6.003000,1,64,1,0,0
rgg26_3d,-1,-1,2,2,352784,0.030000,1.008000,5.029000,1,64,1,0,0
rgg26_3d,-1,-1,32,2,2331391,0.030000,1.028000,5.089000,1,64,1,0,0
rgg26_3d,-1,-1,4,2,680155,0.030000,1.021000,5.050000,1,64,1,0,0
rgg26_3d,-1,-1,64,2,3029516,0.030000,1.027000,5.125000,1,64,1,0,0
rgg26_3d,-1,-1,8,2,1018412,0.030000,1.024000,5.062000,1,64,1,0,0
rgg26_3d,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,-1,-1,128,3,4133336,0.030000,1.028000,5.173000,1,64,1,0,0
rgg26_3d,-1,-1,131072,3,41926168,0.030000,1.033000,57.560000,1,64,1,0,0
rgg26_3d,-1,-1,16384,3,21836817,0.030000,1.030000,11.441000,1,64,1,0,0
rgg26_3d,-1,-1,16,3,1682420,0.030000,1.025000,5.080000,1,64,1,0,0
rgg26_3d,-1,-1,2048,3,11120800,0.030000,1.030000,6.012000,1,64,1,0,0
rgg26_3d,-1,-1,2,3,349908,0.030000,1.000000,5.014000,1,64,1,0,0
rgg26_3d,-1,-1,32,3,2316562,0.030000,1.026000,5.089000,1,64,1,0,0
rgg26_3d,-1,-1,4,3,672234,0.030000,1.018000,5.024000,1,64,1,0,0
rgg26_3d,-1,-1,64,3,3055829,0.030000,1.027000,5.115000,1,64,1,0,0
rgg26_3d,-1,-1,8,3,1005342,0.030000,1.026000,5.062000,1,64,1,0,0
rgg26_3d,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,-1,-1,128,4,4099763,0.030000,1.028000,5.168000,1,64,1,0,0
rgg26_3d,-1,-1,131072,4,41914718,0.030000,1.033000,57.456000,1,64,1,0,0
rgg26_3d,-1,-1,16384,4,21851837,0.030000,1.030000,11.453000,1,64,1,0,0
rgg26_3d,-1,-1,16,4,1674664,0.030000,1.029000,5.097000,1,64,1,0,0
rgg26_3d,-1,-1,2048,4,11113095,0.030000,1.029000,6.002000,1,64,1,0,0
rgg26_3d,-1,-1,2,4,360765,0.030000,1.007000,5.013000,1,64,1,0,0
rgg26_3d,-1,-1,32,4,2335321,0.030000,1.029000,5.086000,1,64,1,0,0
rgg26_3d,-1,-1,4,4,690726,0.030000,1.017000,5.044000,1,64,1,0,0
rgg26_3d,-1,-1,64,4,3056393,0.030000,1.027000,5.117000,1,64,1,0,0
rgg26_3d,-1,-1,8,4,1031006,0.030000,1.023000,5.051000,1,64,1,0,0
rgg26_3d,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg26_3d,-1,-1,128,5,4107710,0.030000,1.028000,5.173000,1,64,1,0,0
rgg26_3d,-1,-1,131072,5,41913383,0.030000,1.033000,57.669000,1,64,1,0,0
rgg26_3d,-1,-1,16384,5,21859729,0.030000,1.030000,11.439000,1,64,1,0,0
rgg26_3d,-1,-1,16,5,1694419,0.030000,1.028000,5.105000,1,64,1,0,0
rgg26_3d,-1,-1,2048,5,11103686,0.030000,1.030000,5.997000,1,64,1,0,0
rgg26_3d,-1,-1,2,5,347832,0.030000,1.002000,5.028000,1,64,1,0,0
rgg26_3d,-1,-1,32,5,2318393,0.030000,1.028000,5.101000,1,64,1,0,0
rgg26_3d,-1,-1,4,5,682320,0.030000,1.004000,5.046000,1,64,1,0,0
rgg26_3d,-1,-1,64,5,3048275,0.030000,1.028000,5.105000,1,64,1,0,0
rgg26_3d,-1,-1,8,5,1027400,0.030000,1.016000,5.065000,1,64,1,0,0
rgg27_3d,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,-1,-1,128,1,7089978,0.030000,1.028000,10.997000,1,64,1,0,0
rgg27_3d,-1,-1,131072,1,72715002,0.030000,1.032000,67.605000,1,64,1,0,0
rgg27_3d,-1,-1,16384,1,37867970,0.030000,1.030000,17.823000,1,64,1,0,0
rgg27_3d,-1,-1,16,1,2905795,0.030000,1.027000,10.905000,1,64,1,0,0
rgg27_3d,-1,-1,2048,1,19130583,0.030000,1.030000,12.072000,1,64,1,0,0
rgg27_3d,-1,-1,2,1,600227,0.030000,1.000000,10.718000,1,64,1,0,0
rgg27_3d,-1,-1,32,1,3954933,0.030000,1.028000,10.878000,1,64,1,0,0
rgg27_3d,-1,-1,4,1,1180992,0.030000,1.005000,10.814000,1,64,1,0,0
rgg27_3d,-1,-1,64,1,5266149,0.030000,1.028000,10.946000,1,64,1,0,0
rgg27_3d,-1,-1,8,1,1748329,0.030000,1.025000,10.855000,1,64,1,0,0
rgg27_3d,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,-1,-1,128,2,7040879,0.030000,1.028000,10.992000,1,64,1,0,0
rgg27_3d,-1,-1,131072,2,72729675,0.030000,1.031000,67.638000,1,64,1,0,0
rgg27_3d,-1,-1,16384,2,37891297,0.030000,1.029000,17.815000,1,64,1,0,0
rgg27_3d,-1,-1,16,2,2859870,0.030000,1.028000,10.840000,1,64,1,0,0
rgg27_3d,-1,-1,2048,2,19183160,0.030000,1.029000,12.078000,1,64,1,0,0
rgg27_3d,-1,-1,2,2,596753,0.030000,1.004000,10.784000,1,64,1,0,0
rgg27_3d,-1,-1,32,2,3990316,0.030000,1.027000,10.863000,1,64,1,0,0
rgg27_3d,-1,-1,4,2,1156176,0.030000,1.007000,10.782000,1,64,1,0,0
rgg27_3d,-1,-1,64,2,5224453,0.030000,1.029000,10.948000,1,64,1,0,0
rgg27_3d,-1,-1,8,2,1733893,0.030000,1.026000,10.862000,1,64,1,0,0
rgg27_3d,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,-1,-1,128,3,7074389,0.030000,1.026000,10.991000,1,64,1,0,0
rgg27_3d,-1,-1,131072,3,72730697,0.030000,1.032000,67.303000,1,64,1,0,0
rgg27_3d,-1,-1,16384,3,37879733,0.030000,1.029000,17.865000,1,64,1,0,0
rgg27_3d,-1,-1,16,3,2898019,0.030000,1.025000,10.848000,1,64,1,0,0
rgg27_3d,-1,-1,2048,3,19134765,0.030000,1.029000,12.036000,1,64,1,0,0
rgg27_3d,-1,-1,2,3,577437,0.030000,1.004000,10.778000,1,64,1,0,0
rgg27_3d,-1,-1,32,3,4010493,0.030000,1.028000,10.896000,1,64,1,0,0
rgg27_3d,-1,-1,4,3,1146058,0.030000,1.012000,10.762000,1,64,1,0,0
rgg27_3d,-1,-1,64,3,5166818,0.030000,1.028000,10.951000,1,64,1,0,0
rgg27_3d,-1,-1,8,3,1715518,0.030000,1.019000,10.819000,1,64,1,0,0
rgg27_3d,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,-1,-1,128,4,7102931,0.030000,1.028000,10.996000,1,64,1,0,0
rgg27_3d,-1,-1,131072,4,72747759,0.030000,1.031000,67.426000,1,64,1,0,0
rgg27_3d,-1,-1,16384,4,37854219,0.030000,1.030000,17.796000,1,64,1,0,0
rgg27_3d,-1,-1,16,4,2855477,0.030000,1.028000,10.891000,1,64,1,0,0
rgg27_3d,-1,-1,2048,4,19133906,0.030000,1.030000,12.066000,1,64,1,0,0
rgg27_3d,-1,-1,2,4,601061,0.030000,1.000000,10.810000,1,64,1,0,0
rgg27_3d,-1,-1,32,4,3965077,0.030000,1.026000,10.914000,1,64,1,0,0
rgg27_3d,-1,-1,4,4,1180654,0.030000,1.005000,10.778000,1,64,1,0,0
rgg27_3d,-1,-1,64,4,5250706,0.030000,1.028000,10.961000,1,64,1,0,0
rgg27_3d,-1,-1,8,4,1746677,0.030000,1.011000,10.829000,1,64,1,0,0
rgg27_3d,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg27_3d,-1,-1,128,5,7051640,0.030000,1.028000,11.008000,1,64,1,0,0
rgg27_3d,-1,-1,131072,5,72729107,0.030000,1.031000,67.775000,1,64,1,0,0
rgg27_3d,-1,-1,16384,5,37872688,0.030000,1.030000,17.802000,1,64,1,0,0
rgg27_3d,-1,-1,16,5,2924495,0.030000,1.027000,10.903000,1,64,1,0,0
rgg27_3d,-1,-1,2048,5,19129996,0.030000,1.029000,12.021000,1,64,1,0,0
rgg27_3d,-1,-1,2,5,600142,0.030000,1.004000,10.797000,1,64,1,0,0
rgg27_3d,-1,-1,32,5,4004940,0.030000,1.028000,10.916000,1,64,1,0,0
rgg27_3d,-1,-1,4,5,1157977,0.030000,1.007000,10.791000,1,64,1,0,0
rgg27_3d,-1,-1,64,5,5208101,0.030000,1.028000,10.949000,1,64,1,0,0
rgg27_3d,-1,-1,8,5,1739927,0.030000,1.017000,10.846000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,-1,-1,128,1,1392473,0.030000,1.030000,11.078000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,131072,1,45118931,0.030000,1.033000,45.151000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16384,1,15855587,0.030000,1.030000,14.391000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,1,419244,0.030000,1.029000,10.967000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,2048,1,5700950,0.030000,1.030000,11.403000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,2,1,68531,0.030000,1.002000,10.895000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,32,1,642857,0.030000,1.030000,11.030000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,4,1,141044,0.030000,1.010000,10.949000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,64,1,966792,0.030000,1.030000,11.092000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,8,1,259399,0.030000,1.007000,10.963000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,-1,-1,128,2,1399182,0.030000,1.030000,11.055000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,131072,2,45134504,0.030000,1.033000,45.075000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16384,2,15850318,0.030000,1.030000,14.453000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,2,410882,0.030000,1.027000,11.026000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,2048,2,5689794,0.030000,1.030000,11.472000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,2,2,68721,0.030000,1.001000,10.940000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,32,2,636579,0.030000,1.029000,10.967000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,4,2,135140,0.030000,1.002000,11.038000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,64,2,959745,0.030000,1.030000,10.984000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,8,2,255727,0.030000,1.012000,10.941000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,-1,-1,128,3,1400795,0.030000,1.030000,11.003000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,131072,3,45122176,0.030000,1.032000,45.245000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16384,3,15855091,0.030000,1.030000,14.355000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,3,418968,0.030000,1.028000,11.015000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,2048,3,5687709,0.030000,1.030000,11.443000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,2,3,68397,0.030000,1.001000,10.910000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,32,3,648247,0.030000,1.028000,10.976000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,4,3,138341,0.030000,1.011000,10.913000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,64,3,949580,0.030000,1.030000,11.088000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,8,3,258844,0.030000,1.008000,10.916000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,-1,-1,128,4,1403585,0.030000,1.030000,11.024000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,131072,4,45145029,0.030000,1.031000,45.309000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16384,4,15853505,0.030000,1.030000,14.374000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,4,412202,0.030000,1.029000,11.090000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,2048,4,5679682,0.030000,1.030000,11.450000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,2,4,65434,0.030000,1.002000,10.890000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,32,4,655320,0.030000,1.029000,10.979000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,4,4,140366,0.030000,1.006000,10.961000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,64,4,957402,0.030000,1.030000,11.021000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,8,4,272851,0.030000,1.013000,11.056000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n_2_27_s0,-1,-1,128,5,1390033,0.030000,1.030000,11.035000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,131072,5,45093000,0.030000,1.030000,45.236000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16384,5,15845851,0.030000,1.030000,14.379000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,5,433006,0.030000,1.030000,10.972000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,2048,5,5682723,0.030000,1.030000,11.423000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,2,5,67906,0.030000,1.000000,10.943000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,32,5,646642,0.030000,1.023000,11.068000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,4,5,146516,0.030000,1.006000,11.056000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,64,5,963343,0.030000,1.030000,11.091000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,8,5,253069,0.030000,1.022000,11.036000,1,64,1,0,0
twitter-2010,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,128,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,2,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,32,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,4,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,64,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,8,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,128,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,16,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,2,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,32,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,4,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,64,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,8,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,128,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,16,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,2,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,32,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,4,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,64,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,8,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,128,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,16,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,2,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,32,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,4,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,64,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,8,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,128,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,16,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,2,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,32,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,4,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,64,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
twitter-2010,-1,-1,8,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,128,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,2,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,32,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,4,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,64,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,8,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,128,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,16,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,2,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,32,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,4,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,64,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,8,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,128,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,16,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,2,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,32,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,4,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,64,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,8,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,128,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,16,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,2,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,32,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,4,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,64,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,8,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,128,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,16,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,2,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,32,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,4,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,64,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2005,-1,-1,8,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,128,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,2,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,32,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,4,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,64,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,8,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,128,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,2,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,32,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,4,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,64,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,8,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,128,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,2,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,32,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,4,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,64,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,8,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,128,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,2,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,32,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,4,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,64,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,8,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,128,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,2,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,32,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,4,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,64,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,8,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
amazon,-1,-1,1048576,1,2349869,0.030000,2.617000,10.200000,1,64,1,0,0
amazon,-1,-1,128,1,362153,0.030000,1.037000,0.387000,1,64,1,0,0
amazon,-1,-1,131072,1,1927575,0.030000,18.644000,7.761000,1,64,1,0,0
amazon,-1,-1,16384,1,1030623,0.030000,1.267000,5.572000,1,64,1,0,0
amazon,-1,-1,16,1,193882,0.030000,1.031000,0.312000,1,64,1,0,0
amazon,-1,-1,2048,1,648927,0.030000,1.068000,1.243000,1,64,1,0,0
amazon,-1,-1,2,1,47357,0.030000,1.030000,0.261000,1,64,1,0,0
amazon,-1,-1,32,1,250316,0.030000,1.031000,0.322000,1,64,1,0,0
amazon,-1,-1,4,1,97079,0.030000,1.027000,0.288000,1,64,1,0,0
amazon,-1,-1,64,1,307242,0.030000,1.034000,0.340000,1,64,1,0,0
amazon,-1,-1,8,1,145688,0.030000,1.030000,0.302000,1,64,1,0,0
amazon,-1,-1,1048576,2,2349869,0.030000,2.617000,9.852000,1,64,1,0,0
amazon,-1,-1,128,2,360508,0.030000,1.038000,0.403000,1,64,1,0,0
amazon,-1,-1,131072,2,1927699,0.030000,6.542000,7.796000,1,64,1,0,0
amazon,-1,-1,16384,2,1030693,0.030000,1.104000,5.538000,1,64,1,0,0
amazon,-1,-1,16,2,201164,0.030000,1.034000,0.320000,1,64,1,0,0
amazon,-1,-1,2048,2,651512,0.030000,1.094000,1.296000,1,64,1,0,0
amazon,-1,-1,2,2,50424,0.030000,1.030000,0.262000,1,64,1,0,0
amazon,-1,-1,32,2,254433,0.030000,1.038000,0.331000,1,64,1,0,0
amazon,-1,-1,4,2,97570,0.030000,1.030000,0.295000,1,64,1,0,0
amazon,-1,-1,64,2,310691,0.030000,1.035000,0.348000,1,64,1,0,0
amazon,-1,-1,8,2,150087,0.030000,1.029000,0.307000,1,64,1,0,0
amazon,-1,-1,1048576,3,2349869,0.030000,2.617000,9.798000,1,64,1,0,0
amazon,-1,-1,128,3,365950,0.030000,1.044000,0.399000,1,64,1,0,0
amazon,-1,-1,131072,3,1927454,0.030000,2.290000,7.766000,1,64,1,0,0
amazon,-1,-1,16384,3,1032571,0.030000,1.227000,5.578000,1,64,1,0,0
amazon,-1,-1,16,3,200510,0.030000,1.030000,0.319000,1,64,1,0,0
amazon,-1,-1,2048,3,649762,0.030000,1.083000,1.270000,1,64,1,0,0
amazon,-1,-1,2,3,47488,0.030000,1.029000,0.263000,1,64,1,0,0
amazon,-1,-1,32,3,256200,0.030000,1.033000,0.329000,1,64,1,0,0
amazon,-1,-1,4,3,95172,0.030000,1.028000,0.293000,1,64,1,0,0
amazon,-1,-1,64,3,302060,0.030000,1.034000,0.348000,1,64,1,0,0
amazon,-1,-1,8,3,144042,0.030000,1.030000,0.308000,1,64,1,0,0
amazon,-1,-1,1048576,4,2349869,0.030000,2.617000,10.138000,1,64,1,0,0
amazon,-1,-1,128,4,361694,0.030000,1.040000,0.400000,1,64,1,0,0
amazon,-1,-1,131072,4,1927578,0.030000,5.560000,7.769000,1,64,1,0,0
amazon,-1,-1,16384,4,1032472,0.030000,1.595000,5.558000,1,64,1,0,0
amazon,-1,-1,16,4,194017,0.030000,1.030000,0.321000,1,64,1,0,0
amazon,-1,-1,2048,4,649307,0.030000,1.078000,1.272000,1,64,1,0,0
amazon,-1,-1,2,4,46891,0.030000,1.030000,0.265000,1,64,1,0,0
amazon,-1,-1,32,4,250318,0.030000,1.029000,0.330000,1,64,1,0,0
amazon,-1,-1,4,4,98224,0.030000,1.028000,0.297000,1,64,1,0,0
amazon,-1,-1,64,4,307589,0.030000,1.033000,0.353000,1,64,1,0,0
amazon,-1,-1,8,4,147891,0.030000,1.030000,0.308000,1,64,1,0,0
amazon,-1,-1,1048576,5,2349869,0.030000,2.617000,9.410000,1,64,1,0,0
amazon,-1,-1,128,5,359596,0.030000,1.035000,0.393000,1,64,1,0,0
amazon,-1,-1,131072,5,1927485,0.030000,7.850000,7.745000,1,64,1,0,0
amazon,-1,-1,16384,5,1032437,0.030000,1.349000,5.549000,1,64,1,0,0
amazon,-1,-1,16,5,196079,0.030000,1.031000,0.315000,1,64,1,0,0
amazon,-1,-1,2048,5,649125,0.030000,1.109000,1.274000,1,64,1,0,0
amazon,-1,-1,2,5,48043,0.030000,1.030000,0.261000,1,64,1,0,0
amazon,-1,-1,32,5,249978,0.030000,1.030000,0.324000,1,64,1,0,0
amazon,-1,-1,4,5,99578,0.030000,1.030000,0.291000,1,64,1,0,0
amazon,-1,-1,64,5,302051,0.030000,1.033000,0.342000,1,64,1,0,0
amazon,-1,-1,8,5,147945,0.030000,1.030000,0.303000,1,64,1,0,0
arabic-2005,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,128,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,2,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,32,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,4,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,64,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,8,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,128,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,16,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,2,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,32,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,4,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,64,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,8,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,128,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,16,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,2,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,32,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,4,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,64,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,8,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,128,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,16,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,2,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,32,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,4,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,64,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,8,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,128,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,16,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,2,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,32,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,4,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,64,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
arabic-2005,-1,-1,8,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
channel-500x100x100-b050,-1,-1,1048576,1,34768494,0.030000,1.092000,113.559000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,128,1,1866014,0.030000,1.026000,0.523000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,131072,1,20550361,0.030000,1.092000,49.831000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,16384,1,10441468,0.030000,1.034000,7.611000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,16,1,636386,0.030000,1.029000,0.352000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,2048,1,5241088,0.030000,1.030000,1.189000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,2,1,47709,0.030000,1.001000,0.330000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,32,1,914889,0.030000,1.029000,0.475000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,4,1,160985,0.030000,1.003000,0.338000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,64,1,1335736,0.030000,1.029000,1.259000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,8,1,400552,0.030000,1.028000,0.887000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,1048576,2,34768494,0.030000,1.092000,113.844000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,128,2,1858585,0.030000,1.027000,0.399000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,131072,2,20567799,0.030000,1.092000,49.853000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,16384,2,10434709,0.030000,1.030000,5.811000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,16,2,646324,0.030000,1.029000,0.349000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,2048,2,5251638,0.030000,1.030000,1.009000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,2,2,50336,0.030000,1.003000,0.325000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,32,2,929384,0.030000,1.030000,0.359000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,4,2,163068,0.030000,1.008000,0.332000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,64,2,1340613,0.030000,1.025000,0.383000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,8,2,395825,0.030000,1.020000,0.340000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,1048576,3,34768494,0.030000,1.092000,113.602000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,128,3,1870964,0.030000,1.027000,0.405000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,131072,3,20562612,0.030000,1.065000,50.067000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,16384,3,10438978,0.030000,1.034000,5.806000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,16,3,659258,0.030000,1.028000,0.349000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,2048,3,5267662,0.030000,1.030000,1.007000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,2,3,49867,0.030000,1.003000,0.324000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,32,3,922304,0.030000,1.029000,0.363000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,4,3,163628,0.030000,1.014000,0.332000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,64,3,1336817,0.030000,1.027000,0.384000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,8,3,396315,0.030000,1.025000,0.342000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,1048576,4,34756221,0.030000,1.092000,113.607000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,128,4,1864995,0.030000,1.026000,0.402000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,131072,4,20558396,0.030000,1.065000,49.856000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,16384,4,10436684,0.030000,1.034000,5.788000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,16,4,649041,0.030000,1.028000,0.348000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,2048,4,5236635,0.030000,1.028000,1.014000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,2,4,51331,0.030000,1.001000,0.324000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,32,4,918400,0.030000,1.030000,0.366000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,4,4,163325,0.030000,1.010000,0.332000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,64,4,1344048,0.030000,1.029000,0.382000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,8,4,395904,0.030000,1.016000,0.342000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,1048576,5,34752540,0.030000,1.092000,113.783000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,128,5,1868543,0.030000,1.026000,0.406000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,131072,5,20554161,0.030000,1.065000,49.987000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,16384,5,10442640,0.030000,1.030000,5.781000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,16,5,638871,0.030000,1.028000,0.351000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,2048,5,5239277,0.030000,1.030000,1.013000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,2,5,49153,0.030000,1.002000,0.324000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,32,5,912721,0.030000,1.028000,0.364000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,4,5,160934,0.030000,1.002000,0.332000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,64,5,1353065,0.030000,1.026000,0.379000,1,64,1,0,0
channel-500x100x100-b050,-1,-1,8,5,393035,0.030000,1.022000,0.338000,1,64,1,0,0
del26,-1,-1,1048576,1,31933294,0.030000,1.047000,393.007000,1,64,1,0,0
del26,-1,-1,128,1,364884,0.030000,1.028000,13.119000,1,64,1,0,0
del26,-1,-1,131072,1,11059539,0.030000,1.029000,45.649000,1,64,1,0,0
del26,-1,-1,16384,1,4111432,0.030000,1.029000,15.919000,1,64,1,0,0
del26,-1,-1,16,1,107439,0.030000,1.002000,13.131000,1,64,1,0,0
del26,-1,-1,2048,1,1497247,0.030000,1.029000,13.343000,1,64,1,0,0
del26,-1,-1,2,1,17913,0.030000,1.000000,11.813000,1,64,1,0,0
del26,-1,-1,32,1,166747,0.030000,1.012000,13.131000,1,64,1,0,0
del26,-1,-1,4,1,36578,0.030000,1.000000,12.645000,1,64,1,0,0
del26,-1,-1,64,1,246936,0.030000,1.021000,13.154000,1,64,1,0,0
del26,-1,-1,8,1,66328,0.030000,1.000000,12.946000,1,64,1,0,0
del26,-1,-1,1048576,2,31929712,0.030000,1.047000,388.027000,1,64,1,0,0
del26,-1,-1,128,2,365114,0.030000,1.028000,13.162000,1,64,1,0,0
del26,-1,-1,131072,2,11079752,0.030000,1.029000,45.565000,1,64,1,0,0
del26,-1,-1,16384,2,4115561,0.030000,1.029000,15.928000,1,64,1,0,0
del26,-1,-1,16,2,107124,0.030000,1.003000,13.124000,1,64,1,0,0
del26,-1,-1,2048,2,1497658,0.030000,1.029000,13.385000,1,64,1,0,0
del26,-1,-1,2,2,18183,0.030000,1.000000,11.803000,1,64,1,0,0
del26,-1,-1,32,2,167060,0.030000,1.018000,13.124000,1,64,1,0,0
del26,-1,-1,4,2,36401,0.030000,1.000000,12.623000,1,64,1,0,0
del26,-1,-1,64,2,248444,0.030000,1.027000,13.156000,1,64,1,0,0
del26,-1,-1,8,2,67357,0.030000,1.000000,12.971000,1,64,1,0,0
del26,-1,-1,1048576,3,31913087,0.030000,1.047000,389.216000,1,64,1,0,0
del26,-1,-1,128,3,367330,0.030000,1.028000,13.172000,1,64,1,0,0
del26,-1,-1,131072,3,11077039,0.030000,1.029000,45.608000,1,64,1,0,0
del26,-1,-1,16384,3,4117588,0.030000,1.028000,15.969000,1,64,1,0,0
del26,-1,-1,16,3,108186,0.030000,1.001000,13.143000,1,64,1,0,0
del26,-1,-1,2048,3,1496547,0.030000,1.029000,13.374000,1,64,1,0,0
del26,-1,-1,2,3,17932,0.030000,1.000000,11.791000,1,64,1,0,0
del26,-1,-1,32,3,167712,0.030000,1.013000,13.117000,1,64,1,0,0
del26,-1,-1,4,3,35733,0.030000,1.000000,12.634000,1,64,1,0,0
del26,-1,-1,64,3,249301,0.030000,1.028000,13.133000,1,64,1,0,0
del26,-1,-1,8,3,66544,0.030000,1.000000,13.001000,1,64,1,0,0
del26,-1,-1,1048576,4,31909981,0.030000,1.047000,388.433000,1,64,1,0,0
del26,-1,-1,128,4,366546,0.030000,1.027000,13.147000,1,64,1,0,0
del26,-1,-1,131072,4,11059768,0.030000,1.029000,45.574000,1,64,1,0,0
del26,-1,-1,16384,4,4116959,0.030000,1.028000,15.973000,1,64,1,0,0
del26,-1,-1,16,4,107838,0.030000,1.002000,13.120000,1,64,1,0,0
del26,-1,-1,2048,4,1497388,0.030000,1.029000,13.392000,1,64,1,0,0
del26,-1,-1,2,4,18208,0.030000,1.000000,11.838000,1,64,1,0,0
del26,-1,-1,32,4,166259,0.030000,1.014000,13.111000,1,64,1,0,0
del26,-1,-1,4,4,35777,0.030000,1.000000,12.649000,1,64,1,0,0
del26,-1,-1,64,4,247061,0.030000,1.026000,13.165000,1,64,1,0,0
del26,-1,-1,8,4,68522,0.030000,1.000000,12.976000,1,64,1,0,0
del26,-1,-1,1048576,5,31933376,0.030000,1.047000,388.361000,1,64,1,0,0
del26,-1,-1,128,5,368206,0.030000,1.029000,13.155000,1,64,1,0,0
del26,-1,-1,131072,5,11058947,0.030000,1.029000,45.762000,1,64,1,0,0
del26,-1,-1,16384,5,4117326,0.030000,1.028000,15.953000,1,64,1,0,0
del26,-1,-1,16,5,107782,0.030000,1.003000,13.123000,1,64,1,0,0
del26,-1,-1,2048,5,1494370,0.030000,1.029000,13.386000,1,64,1,0,0
del26,-1,-1,2,5,18046,0.030000,1.000000,11.787000,1,64,1,0,0
del26,-1,-1,32,5,166490,0.030000,1.014000,13.129000,1,64,1,0,0
del26,-1,-1,4,5,36243,0.030000,1.000000,12.619000,1,64,1,0,0
del26,-1,-1,64,5,248944,0.030000,1.028000,13.114000,1,64,1,0,0
del26,-1,-1,8,5,65697,0.030000,1.000000,12.972000,1,64,1,0,0
enwiki-2013,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,-1,-1,128,1,44193288,0.030000,1.065000,85.817000,1,64,1,0,0
enwiki-2013,-1,-1,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,-1,-1,16384,1,75235714,0.030000,1.281000,197.687000,1,64,1,0,0
enwiki-2013,-1,-1,16,1,27902822,0.030000,1.039000,81.137000,1,64,1,0,0
enwiki-2013,-1,-1,2048,1,64443634,0.030000,1.116000,110.253000,1,64,1,0,0
enwiki-2013,-1,-1,2,1,9786006,0.030000,1.030000,60.271000,1,64,1,0,0
enwiki-2013,-1,-1,32,1,32924930,0.030000,1.042000,81.968000,1,64,1,0,0
enwiki-2013,-1,-1,4,1,17111709,0.030000,1.040000,72.406000,1,64,1,0,0
enwiki-2013,-1,-1,64,1,39039507,0.030000,1.055000,83.654000,1,64,1,0,0
enwiki-2013,-1,-1,8,1,22843685,0.030000,1.035000,77.894000,1,64,1,0,0
enwiki-2013,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,-1,-1,128,2,44060240,0.030000,1.095000,85.731000,1,64,1,0,0
enwiki-2013,-1,-1,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,-1,-1,16384,2,75237061,0.030000,1.184000,196.871000,1,64,1,0,0
enwiki-2013,-1,-1,16,2,27865624,0.030000,1.038000,81.547000,1,64,1,0,0
enwiki-2013,-1,-1,2048,2,64379220,0.030000,1.273000,109.571000,1,64,1,0,0
enwiki-2013,-1,-1,2,2,9631631,0.030000,1.030000,60.243000,1,64,1,0,0
enwiki-2013,-1,-1,32,2,33201217,0.030000,1.058000,82.665000,1,64,1,0,0
enwiki-2013,-1,-1,4,2,16835660,0.030000,1.030000,72.542000,1,64,1,0,0
enwiki-2013,-1,-1,64,2,38728703,0.030000,1.087000,83.431000,1,64,1,0,0
enwiki-2013,-1,-1,8,2,22795744,0.030000,1.048000,78.311000,1,64,1,0,0
enwiki-2013,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,-1,-1,128,3,43951031,0.030000,1.075000,86.430000,1,64,1,0,0
enwiki-2013,-1,-1,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,-1,-1,16384,3,75213295,0.030000,1.227000,197.516000,1,64,1,0,0
enwiki-2013,-1,-1,16,3,27571244,0.030000,1.039000,82.110000,1,64,1,0,0
enwiki-2013,-1,-1,2048,3,64507607,0.030000,1.129000,110.653000,1,64,1,0,0
enwiki-2013,-1,-1,2,3,9768968,0.030000,1.030000,60.476000,1,64,1,0,0
enwiki-2013,-1,-1,32,3,33590411,0.030000,1.047000,82.988000,1,64,1,0,0
enwiki-2013,-1,-1,4,3,17043821,0.030000,1.040000,73.090000,1,64,1,0,0
enwiki-2013,-1,-1,64,3,38324976,0.030000,1.054000,84.161000,1,64,1,0,0
enwiki-2013,-1,-1,8,3,22738241,0.030000,1.038000,78.753000,1,64,1,0,0
enwiki-2013,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,-1,-1,128,4,43609395,0.030000,1.086000,85.471000,1,64,1,0,0
enwiki-2013,-1,-1,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,-1,-1,16384,4,75202749,0.030000,1.242000,197.463000,1,64,1,0,0
enwiki-2013,-1,-1,16,4,28544702,0.030000,1.052000,81.350000,1,64,1,0,0
enwiki-2013,-1,-1,2048,4,64364666,0.030000,1.122000,109.847000,1,64,1,0,0
enwiki-2013,-1,-1,2,4,9857122,0.030000,1.006000,60.019000,1,64,1,0,0
enwiki-2013,-1,-1,32,4,32675281,0.030000,1.043000,82.444000,1,64,1,0,0
enwiki-2013,-1,-1,4,4,16972133,0.030000,1.032000,72.337000,1,64,1,0,0
enwiki-2013,-1,-1,64,4,38143776,0.030000,1.084000,83.548000,1,64,1,0,0
enwiki-2013,-1,-1,8,4,22993426,0.030000,1.035000,78.131000,1,64,1,0,0
enwiki-2013,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,-1,-1,128,5,43822731,0.030000,1.069000,86.283000,1,64,1,0,0
enwiki-2013,-1,-1,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
enwiki-2013,-1,-1,16384,5,75229206,0.030000,1.367000,198.798000,1,64,1,0,0
enwiki-2013,-1,-1,16,5,27891027,0.030000,1.039000,81.613000,1,64,1,0,0
enwiki-2013,-1,-1,2048,5,64305133,0.030000,1.149000,110.465000,1,64,1,0,0
enwiki-2013,-1,-1,2,5,9704897,0.030000,1.030000,60.276000,1,64,1,0,0
enwiki-2013,-1,-1,32,5,33199873,0.030000,1.042000,82.485000,1,64,1,0,0
enwiki-2013,-1,-1,4,5,16911639,0.030000,1.035000,72.355000,1,64,1,0,0
enwiki-2013,-1,-1,64,5,38502323,0.030000,1.051000,83.617000,1,64,1,0,0
enwiki-2013,-1,-1,8,5,23115002,0.030000,1.037000,78.354000,1,64,1,0,0
eu-2005,-1,-1,1048576,1,16074780,0.030000,2.431000,68.167000,1,64,1,0,0
eu-2005,-1,-1,128,1,3491087,0.030000,1.035000,5.964000,1,64,1,0,0
eu-2005,-1,-1,131072,1,14905516,0.030000,1.823000,61.641000,1,64,1,0,0
eu-2005,-1,-1,16384,1,12383201,0.030000,1.216000,22.265000,1,64,1,0,0
eu-2005,-1,-1,16,1,347006,0.030000,1.030000,5.755000,1,64,1,0,0
eu-2005,-1,-1,2048,1,8944576,0.030000,1.061000,7.709000,1,64,1,0,0
eu-2005,-1,-1,2,1,83630,0.030000,1.011000,4.646000,1,64,1,0,0
eu-2005,-1,-1,32,1,1003485,0.030000,1.030000,5.775000,1,64,1,0,0
eu-2005,-1,-1,4,1,154182,0.030000,1.015000,5.278000,1,64,1,0,0
eu-2005,-1,-1,64,1,2117835,0.030000,1.033000,5.921000,1,64,1,0,0
eu-2005,-1,-1,8,1,231491,0.030000,1.030000,5.625000,1,64,1,0,0
eu-2005,-1,-1,1048576,2,16067124,0.030000,2.431000,43.150000,1,64,1,0,0
eu-2005,-1,-1,128,2,3593246,0.030000,1.040000,6.163000,1,64,1,0,0
eu-2005,-1,-1,131072,2,14905668,0.030000,2.127000,39.949000,1,64,1,0,0
eu-2005,-1,-1,16384,2,12389519,0.030000,1.443000,21.913000,1,64,1,0,0
eu-2005,-1,-1,16,2,353315,0.030000,1.030000,5.935000,1,64,1,0,0
eu-2005,-1,-1,2048,2,8931258,0.030000,1.075000,7.951000,1,64,1,0,0
eu-2005,-1,-1,2,2,40557,0.030000,1.011000,4.797000,1,64,1,0,0
eu-2005,-1,-1,32,2,1008687,0.030000,1.031000,5.975000,1,64,1,0,0
eu-2005,-1,-1,4,2,158554,0.030000,1.003000,5.469000,1,64,1,0,0
eu-2005,-1,-1,64,2,2073257,0.030000,1.035000,6.110000,1,64,1,0,0
eu-2005,-1,-1,8,2,249466,0.030000,1.030000,5.824000,1,64,1,0,0
eu-2005,-1,-1,1048576,3,16059599,0.030000,2.431000,42.955000,1,64,1,0,0
eu-2005,-1,-1,128,3,3548272,0.030000,1.044000,6.153000,1,64,1,0,0
eu-2005,-1,-1,131072,3,14905688,0.030000,1.823000,39.599000,1,64,1,0,0
eu-2005,-1,-1,16384,3,12382848,0.030000,1.310000,21.963000,1,64,1,0,0
eu-2005,-1,-1,16,3,333542,0.030000,1.030000,5.957000,1,64,1,0,0
eu-2005,-1,-1,2048,3,8907191,0.030000,1.059000,7.885000,1,64,1,0,0
eu-2005,-1,-1,2,3,45823,0.030000,1.007000,4.808000,1,64,1,0,0
eu-2005,-1,-1,32,3,1007892,0.030000,1.030000,5.986000,1,64,1,0,0
eu-2005,-1,-1,4,3,138487,0.030000,1.017000,5.463000,1,64,1,0,0
eu-2005,-1,-1,64,3,2088374,0.030000,1.032000,6.066000,1,64,1,0,0
eu-2005,-1,-1,8,3,248369,0.030000,1.018000,5.834000,1,64,1,0,0
eu-2005,-1,-1,1048576,4,16059898,0.030000,2.431000,43.058000,1,64,1,0,0
eu-2005,-1,-1,128,4,3497765,0.030000,1.040000,6.139000,1,64,1,0,0
eu-2005,-1,-1,131072,4,14905541,0.030000,1.823000,40.630000,1,64,1,0,0
eu-2005,-1,-1,16384,4,12382691,0.030000,1.140000,22.169000,1,64,1,0,0
eu-2005,-1,-1,16,4,345216,0.030000,1.030000,5.934000,1,64,1,0,0
eu-2005,-1,-1,2048,4,8921881,0.030000,1.066000,7.836000,1,64,1,0,0
eu-2005,-1,-1,2,4,43280,0.030000,1.013000,4.791000,1,64,1,0,0
eu-2005,-1,-1,32,4,986785,0.030000,1.030000,6.003000,1,64,1,0,0
eu-2005,-1,-1,4,4,144514,0.030000,1.002000,5.476000,1,64,1,0,0
eu-2005,-1,-1,64,4,2063347,0.030000,1.037000,6.101000,1,64,1,0,0
eu-2005,-1,-1,8,4,244292,0.030000,1.007000,5.825000,1,64,1,0,0
eu-2005,-1,-1,1048576,5,16099247,0.030000,2.431000,42.952000,1,64,1,0,0
eu-2005,-1,-1,128,5,3521149,0.030000,1.054000,6.035000,1,64,1,0,0
eu-2005,-1,-1,131072,5,14905451,0.030000,1.823000,40.125000,1,64,1,0,0
eu-2005,-1,-1,16384,5,12387561,0.030000,1.348000,22.075000,1,64,1,0,0
eu-2005,-1,-1,16,5,353031,0.030000,1.031000,5.815000,1,64,1,0,0
eu-2005,-1,-1,2048,5,8956472,0.030000,1.061000,7.975000,1,64,1,0,0
eu-2005,-1,-1,2,5,42168,0.030000,1.014000,4.676000,1,64,1,0,0
eu-2005,-1,-1,32,5,1034303,0.030000,1.031000,5.882000,1,64,1,0,0
eu-2005,-1,-1,4,5,150534,0.030000,1.030000,5.341000,1,64,1,0,0
eu-2005,-1,-1,64,5,2094180,0.030000,1.033000,5.978000,1,64,1,0,0
eu-2005,-1,-1,8,5,232947,0.030000,1.030000,5.661000,1,64,1,0,0
hugebubbles-00010,-1,-1,1048576,1,5720064,0.030000,1.078000,184.410000,1,64,1,0,0
hugebubbles-00010,-1,-1,128,1,63632,0.030000,1.020000,2.102000,1,64,1,0,0
hugebubbles-00010,-1,-1,131072,1,1988994,0.030000,1.051000,35.152000,1,64,1,0,0
hugebubbles-00010,-1,-1,16384,1,719812,0.030000,1.030000,5.865000,1,64,1,0,0
hugebubbles-00010,-1,-1,16,1,18547,0.030000,1.022000,2.087000,1,64,1,0,0
hugebubbles-00010,-1,-1,2048,1,263141,0.030000,1.019000,2.444000,1,64,1,0,0
hugebubbles-00010,-1,-1,2,1,1960,0.030000,1.000000,2.044000,1,64,1,0,0
hugebubbles-00010,-1,-1,32,1,28378,0.030000,1.022000,2.094000,1,64,1,0,0
hugebubbles-00010,-1,-1,4,1,6357,0.030000,1.001000,2.080000,1,64,1,0,0
hugebubbles-00010,-1,-1,64,1,43060,0.030000,1.023000,2.125000,1,64,1,0,0
hugebubbles-00010,-1,-1,8,1,10936,0.030000,1.002000,2.053000,1,64,1,0,0
hugebubbles-00010,-1,-1,1048576,2,5721142,0.030000,1.078000,184.782000,1,64,1,0,0
hugebubbles-00010,-1,-1,128,2,63585,0.030000,1.019000,2.132000,1,64,1,0,0
hugebubbles-00010,-1,-1,131072,2,1988637,0.030000,1.051000,35.167000,1,64,1,0,0
hugebubbles-00010,-1,-1,16384,2,720699,0.030000,1.030000,5.849000,1,64,1,0,0
hugebubbles-00010,-1,-1,16,2,18460,0.030000,1.021000,2.109000,1,64,1,0,0
hugebubbles-00010,-1,-1,2048,2,262409,0.030000,1.024000,2.439000,1,64,1,0,0
hugebubbles-00010,-1,-1,2,2,1913,0.030000,0.999000,2.022000,1,64,1,0,0
hugebubbles-00010,-1,-1,32,2,28463,0.030000,1.021000,2.097000,1,64,1,0,0
hugebubbles-00010,-1,-1,4,2,6539,0.030000,1.002000,2.073000,1,64,1,0,0
hugebubbles-00010,-1,-1,64,2,43297,0.030000,1.023000,2.119000,1,64,1,0,0
hugebubbles-00010,-1,-1,8,2,11015,0.030000,1.004000,2.078000,1,64,1,0,0
hugebubbles-00010,-1,-1,1048576,3,5720375,0.030000,1.078000,184.653000,1,64,1,0,0
hugebubbles-00010,-1,-1,128,3,63171,0.030000,1.024000,2.131000,1,64,1,0,0
hugebubbles-00010,-1,-1,131072,3,1988287,0.030000,1.058000,35.225000,1,64,1,0,0
hugebubbles-00010,-1,-1,16384,3,720769,0.030000,1.030000,5.839000,1,64,1,0,0
hugebubbles-00010,-1,-1,16,3,18324,0.030000,1.024000,2.088000,1,64,1,0,0
hugebubbles-00010,-1,-1,2048,3,262211,0.030000,1.019000,2.445000,1,64,1,0,0
hugebubbles-00010,-1,-1,2,3,1928,0.030000,1.001000,2.075000,1,64,1,0,0
hugebubbles-00010,-1,-1,32,3,28731,0.030000,1.023000,2.121000,1,64,1,0,0
hugebubbles-00010,-1,-1,4,3,6307,0.030000,1.001000,2.034000,1,64,1,0,0
hugebubbles-00010,-1,-1,64,3,42825,0.030000,1.021000,2.125000,1,64,1,0,0
hugebubbles-00010,-1,-1,8,3,11057,0.030000,1.004000,2.060000,1,64,1,0,0
hugebubbles-00010,-1,-1,1048576,4,5721821,0.030000,1.078000,184.690000,1,64,1,0,0
hugebubbles-00010,-1,-1,128,4,63542,0.030000,1.017000,2.111000,1,64,1,0,0
hugebubbles-00010,-1,-1,131072,4,1989682,0.030000,1.051000,35.123000,1,64,1,0,0
hugebubbles-00010,-1,-1,16384,4,720357,0.030000,1.030000,5.831000,1,64,1,0,0
hugebubbles-00010,-1,-1,16,4,18621,0.030000,1.023000,2.086000,1,64,1,0,0
hugebubbles-00010,-1,-1,2048,4,262860,0.030000,1.021000,2.446000,1,64,1,0,0
hugebubbles-00010,-1,-1,2,4,1933,0.030000,0.999000,2.031000,1,64,1,0,0
hugebubbles-00010,-1,-1,32,4,28476,0.030000,1.022000,2.117000,1,64,1,0,0
hugebubbles-00010,-1,-1,4,4,6354,0.030000,1.000000,2.081000,1,64,1,0,0
hugebubbles-00010,-1,-1,64,4,42849,0.030000,1.022000,2.094000,1,64,1,0,0
hugebubbles-00010,-1,-1,8,4,11236,0.030000,1.001000,2.084000,1,64,1,0,0
hugebubbles-00010,-1,-1,1048576,5,5721182,0.030000,1.078000,184.319000,1,64,1,0,0
hugebubbles-00010,-1,-1,128,5,62688,0.030000,1.021000,2.130000,1,64,1,0,0
hugebubbles-00010,-1,-1,131072,5,1989114,0.030000,1.051000,35.072000,1,64,1,0,0
hugebubbles-00010,-1,-1,16384,5,720239,0.030000,1.031000,5.841000,1,64,1,0,0
hugebubbles-00010,-1,-1,16,5,18997,0.030000,1.026000,2.050000,1,64,1,0,0
hugebubbles-00010,-1,-1,2048,5,262550,0.030000,1.020000,2.436000,1,64,1,0,0
hugebubbles-00010,-1,-1,2,5,1913,0.030000,0.999000,2.012000,1,64,1,0,0
hugebubbles-00010,-1,-1,32,5,28814,0.030000,1.021000,2.116000,1,64,1,0,0
hugebubbles-00010,-1,-1,4,5,6571,0.030000,0.999000,2.049000,1,64,1,0,0
hugebubbles-00010,-1,-1,64,5,43573,0.030000,1.026000,2.118000,1,64,1,0,0
hugebubbles-00010,-1,-1,8,5,11131,0.030000,1.020000,2.081000,1,64,1,0,0
in-2004,-1,-1,1048576,1,13222638,0.030000,1.516000,30.688000,1,64,1,0,0
in-2004,-1,-1,128,1,135479,0.030000,1.037000,5.718000,1,64,1,0,0
in-2004,-1,-1,131072,1,11586156,0.030000,1.232000,27.452000,1,64,1,0,0
in-2004,-1,-1,16384,1,8901536,0.030000,1.066000,10.681000,1,64,1,0,0
in-2004,-1,-1,16,1,27812,0.030000,1.029000,5.700000,1,64,1,0,0
in-2004,-1,-1,2048,1,4980746,0.030000,1.051000,6.753000,1,64,1,0,0
in-2004,-1,-1,2,1,6506,0.030000,1.000000,4.408000,1,64,1,0,0
in-2004,-1,-1,32,1,36527,0.030000,1.028000,5.685000,1,64,1,0,0
in-2004,-1,-1,4,1,15373,0.030000,1.000000,5.178000,1,64,1,0,0
in-2004,-1,-1,64,1,51092,0.030000,1.030000,5.726000,1,64,1,0,0
in-2004,-1,-1,8,1,24061,0.030000,1.000000,5.533000,1,64,1,0,0
in-2004,-1,-1,1048576,2,13222423,0.030000,1.516000,30.762000,1,64,1,0,0
in-2004,-1,-1,128,2,139219,0.030000,1.047000,5.684000,1,64,1,0,0
in-2004,-1,-1,131072,2,11629241,0.030000,1.232000,27.927000,1,64,1,0,0
in-2004,-1,-1,16384,2,8894153,0.030000,1.078000,10.531000,1,64,1,0,0
in-2004,-1,-1,16,2,29567,0.030000,1.028000,5.679000,1,64,1,0,0
in-2004,-1,-1,2048,2,4970375,0.030000,1.063000,6.745000,1,64,1,0,0
in-2004,-1,-1,2,2,6521,0.030000,1.000000,4.392000,1,64,1,0,0
in-2004,-1,-1,32,2,34091,0.030000,1.028000,5.707000,1,64,1,0,0
in-2004,-1,-1,4,2,18785,0.030000,1.000000,5.133000,1,64,1,0,0
in-2004,-1,-1,64,2,53054,0.030000,1.030000,5.706000,1,64,1,0,0
in-2004,-1,-1,8,2,24583,0.030000,1.000000,5.543000,1,64,1,0,0
in-2004,-1,-1,1048576,3,13222640,0.030000,1.516000,30.840000,1,64,1,0,0
in-2004,-1,-1,128,3,146046,0.030000,1.030000,5.711000,1,64,1,0,0
in-2004,-1,-1,131072,3,11620280,0.030000,1.232000,27.893000,1,64,1,0,0
in-2004,-1,-1,16384,3,8896236,0.030000,1.114000,10.149000,1,64,1,0,0
in-2004,-1,-1,16,3,29395,0.030000,1.029000,5.696000,1,64,1,0,0
in-2004,-1,-1,2048,3,4972119,0.030000,1.043000,6.726000,1,64,1,0,0
in-2004,-1,-1,2,3,7019,0.030000,1.000000,4.422000,1,64,1,0,0
in-2004,-1,-1,32,3,36831,0.030000,1.030000,5.700000,1,64,1,0,0
in-2004,-1,-1,4,3,14187,0.030000,1.000000,5.157000,1,64,1,0,0
in-2004,-1,-1,64,3,51006,0.030000,1.030000,5.711000,1,64,1,0,0
in-2004,-1,-1,8,3,22646,0.030000,1.000000,5.542000,1,64,1,0,0
in-2004,-1,-1,1048576,4,13222794,0.030000,1.516000,30.688000,1,64,1,0,0
in-2004,-1,-1,128,4,146776,0.030000,1.036000,5.735000,1,64,1,0,0
in-2004,-1,-1,131072,4,11620294,0.030000,1.232000,27.457000,1,64,1,0,0
in-2004,-1,-1,16384,4,8889439,0.030000,1.161000,10.407000,1,64,1,0,0
in-2004,-1,-1,16,4,28450,0.030000,1.003000,5.695000,1,64,1,0,0
in-2004,-1,-1,2048,4,4948209,0.030000,1.114000,6.756000,1,64,1,0,0
in-2004,-1,-1,2,4,5342,0.030000,1.000000,4.411000,1,64,1,0,0
in-2004,-1,-1,32,4,36867,0.030000,1.027000,5.697000,1,64,1,0,0
in-2004,-1,-1,4,4,13735,0.030000,1.000000,5.162000,1,64,1,0,0
in-2004,-1,-1,64,4,52007,0.030000,1.030000,5.670000,1,64,1,0,0
in-2004,-1,-1,8,4,23444,0.030000,1.000000,5.521000,1,64,1,0,0
in-2004,-1,-1,1048576,5,13222621,0.030000,1.516000,30.704000,1,64,1,0,0
in-2004,-1,-1,128,5,146505,0.030000,1.051000,5.702000,1,64,1,0,0
in-2004,-1,-1,131072,5,11621665,0.030000,1.232000,27.661000,1,64,1,0,0
in-2004,-1,-1,16384,5,8880470,0.030000,1.114000,10.310000,1,64,1,0,0
in-2004,-1,-1,16,5,28529,0.030000,1.029000,5.686000,1,64,1,0,0
in-2004,-1,-1,2048,5,4955517,0.030000,1.093000,6.787000,1,64,1,0,0
in-2004,-1,-1,2,5,5726,0.030000,1.000000,4.394000,1,64,1,0,0
in-2004,-1,-1,32,5,36417,0.030000,1.030000,5.683000,1,64,1,0,0
in-2004,-1,-1,4,5,18129,0.030000,1.000000,5.123000,1,64,1,0,0
in-2004,-1,-1,64,5,50481,0.030000,1.030000,5.669000,1,64,1,0,0
in-2004,-1,-1,8,5,23477,0.030000,1.000000,5.508000,1,64,1,0,0
nlpkkt240,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,-1,-1,128,1,13129140,0.030000,1.029000,11.412000,1,64,1,0,0
nlpkkt240,-1,-1,131072,1,136550325,0.030000,1.049000,144.535000,1,64,1,0,0
nlpkkt240,-1,-1,16384,1,70904419,0.030000,1.030000,23.562000,1,64,1,0,0
nlpkkt240,-1,-1,16,1,5257377,0.030000,1.029000,11.060000,1,64,1,0,0
nlpkkt240,-1,-1,2048,1,35718599,0.030000,1.030000,12.986000,1,64,1,0,0
nlpkkt240,-1,-1,2,1,1154731,0.030000,1.004000,10.925000,1,64,1,0,0
nlpkkt240,-1,-1,32,1,7337720,0.030000,1.029000,11.147000,1,64,1,0,0
nlpkkt240,-1,-1,4,1,2302084,0.030000,1.005000,10.902000,1,64,1,0,0
nlpkkt240,-1,-1,64,1,9892369,0.030000,1.027000,11.260000,1,64,1,0,0
nlpkkt240,-1,-1,8,1,3381755,0.030000,1.028000,10.995000,1,64,1,0,0
nlpkkt240,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,-1,-1,128,2,13127652,0.030000,1.028000,11.418000,1,64,1,0,0
nlpkkt240,-1,-1,131072,2,136515579,0.030000,1.049000,144.815000,1,64,1,0,0
nlpkkt240,-1,-1,16384,2,70883381,0.030000,1.030000,23.571000,1,64,1,0,0
nlpkkt240,-1,-1,16,2,5313705,0.030000,1.022000,11.061000,1,64,1,0,0
nlpkkt240,-1,-1,2048,2,35688818,0.030000,1.030000,13.036000,1,64,1,0,0
nlpkkt240,-1,-1,2,2,1175524,0.030000,0.997000,10.877000,1,64,1,0,0
nlpkkt240,-1,-1,32,2,7385372,0.030000,1.026000,11.181000,1,64,1,0,0
nlpkkt240,-1,-1,4,2,2278487,0.030000,1.025000,10.915000,1,64,1,0,0
nlpkkt240,-1,-1,64,2,9830606,0.030000,1.029000,11.330000,1,64,1,0,0
nlpkkt240,-1,-1,8,2,3403479,0.030000,1.022000,10.997000,1,64,1,0,0
nlpkkt240,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,-1,-1,128,3,13105363,0.030000,1.029000,11.470000,1,64,1,0,0
nlpkkt240,-1,-1,131072,3,136546983,0.030000,1.049000,145.733000,1,64,1,0,0
nlpkkt240,-1,-1,16384,3,70866935,0.030000,1.031000,23.644000,1,64,1,0,0
nlpkkt240,-1,-1,16,3,5264224,0.030000,1.029000,11.070000,1,64,1,0,0
nlpkkt240,-1,-1,2048,3,35713902,0.030000,1.030000,13.006000,1,64,1,0,0
nlpkkt240,-1,-1,2,3,1175626,0.030000,1.003000,10.980000,1,64,1,0,0
nlpkkt240,-1,-1,32,3,7357057,0.030000,1.029000,11.201000,1,64,1,0,0
nlpkkt240,-1,-1,4,3,2258174,0.030000,1.023000,10.959000,1,64,1,0,0
nlpkkt240,-1,-1,64,3,9756775,0.030000,1.028000,11.310000,1,64,1,0,0
nlpkkt240,-1,-1,8,3,3325715,0.030000,1.025000,11.064000,1,64,1,0,0
nlpkkt240,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,-1,-1,128,4,13181003,0.030000,1.029000,11.439000,1,64,1,0,0
nlpkkt240,-1,-1,131072,4,136548712,0.030000,1.049000,145.266000,1,64,1,0,0
nlpkkt240,-1,-1,16384,4,70880134,0.030000,1.030000,23.679000,1,64,1,0,0
nlpkkt240,-1,-1,16,4,5296188,0.030000,1.029000,11.100000,1,64,1,0,0
nlpkkt240,-1,-1,2048,4,35678780,0.030000,1.029000,13.053000,1,64,1,0,0
nlpkkt240,-1,-1,2,4,1174160,0.030000,1.011000,10.888000,1,64,1,0,0
nlpkkt240,-1,-1,32,4,7266649,0.030000,1.027000,11.199000,1,64,1,0,0
nlpkkt240,-1,-1,4,4,2254613,0.030000,1.023000,10.986000,1,64,1,0,0
nlpkkt240,-1,-1,64,4,9793128,0.030000,1.029000,11.324000,1,64,1,0,0
nlpkkt240,-1,-1,8,4,3357383,0.030000,1.027000,11.051000,1,64,1,0,0
nlpkkt240,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
nlpkkt240,-1,-1,128,5,13096839,0.030000,1.029000,11.459000,1,64,1,0,0
nlpkkt240,-1,-1,131072,5,136590156,0.030000,1.049000,145.292000,1,64,1,0,0
nlpkkt240,-1,-1,16384,5,70897004,0.030000,1.030000,23.626000,1,64,1,0,0
nlpkkt240,-1,-1,16,5,5303139,0.030000,1.028000,11.095000,1,64,1,0,0
nlpkkt240,-1,-1,2048,5,35688123,0.030000,1.030000,13.038000,1,64,1,0,0
nlpkkt240,-1,-1,2,5,1190246,0.030000,1.002000,10.880000,1,64,1,0,0
nlpkkt240,-1,-1,32,5,7260818,0.030000,1.028000,11.196000,1,64,1,0,0
nlpkkt240,-1,-1,4,5,2292561,0.030000,1.014000,10.968000,1,64,1,0,0
nlpkkt240,-1,-1,64,5,9832670,0.030000,1.029000,11.330000,1,64,1,0,0
nlpkkt240,-1,-1,8,5,3445223,0.030000,1.013000,11.010000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,1048576,1,16111711,0.030000,1.466000,73.181000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,128,1,662105,0.030000,1.024000,0.178000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,131072,1,9605974,0.030000,1.099000,37.854000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,16384,1,4825234,0.030000,1.046000,7.628000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,16,1,221376,0.030000,1.029000,0.142000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,2048,1,2069617,0.030000,1.031000,0.686000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,2,1,11485,0.030000,1.002000,0.135000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,32,1,344059,0.030000,1.026000,0.151000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,4,1,34586,0.030000,1.008000,0.135000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,64,1,492105,0.030000,1.028000,0.158000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,8,1,125366,0.030000,1.018000,0.139000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,1048576,2,16112146,0.030000,1.466000,47.878000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,128,2,660057,0.030000,1.028000,0.177000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,131072,2,9595320,0.030000,1.099000,37.955000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,16384,2,4822874,0.030000,1.046000,7.540000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,16,2,217623,0.030000,1.026000,0.143000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,2048,2,2058471,0.030000,1.030000,0.689000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,2,2,11363,0.030000,1.001000,0.133000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,32,2,341519,0.030000,1.029000,0.152000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,4,2,36767,0.030000,1.002000,0.136000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,64,2,499697,0.030000,1.030000,0.158000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,8,2,126485,0.030000,1.021000,0.139000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,1048576,3,16111984,0.030000,1.466000,48.012000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,128,3,671111,0.030000,1.027000,0.177000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,131072,3,9585659,0.030000,1.099000,38.023000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,16384,3,4824021,0.030000,1.038000,7.634000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,16,3,226298,0.030000,1.028000,0.141000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,2048,3,2066856,0.030000,1.030000,0.688000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,2,3,11478,0.030000,1.003000,0.134000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,32,3,350607,0.030000,1.028000,0.149000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,4,3,35157,0.030000,1.003000,0.136000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,64,3,495872,0.030000,1.029000,0.159000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,8,3,125522,0.030000,1.012000,0.138000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,1048576,4,16111818,0.030000,1.466000,47.846000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,128,4,665037,0.030000,1.030000,0.176000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,131072,4,9602379,0.030000,1.099000,37.964000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,16384,4,4824149,0.030000,1.046000,7.636000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,16,4,220201,0.030000,1.029000,0.143000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,2048,4,2064970,0.030000,1.030000,0.692000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,2,4,11799,0.030000,1.001000,0.134000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,32,4,339971,0.030000,1.028000,0.152000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,4,4,36180,0.030000,1.001000,0.135000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,64,4,499370,0.030000,1.028000,0.159000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,8,4,123285,0.030000,1.011000,0.139000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,1048576,5,16111555,0.030000,1.466000,47.721000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,128,5,666754,0.030000,1.028000,0.176000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,131072,5,9596544,0.030000,1.099000,37.795000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,16384,5,4823271,0.030000,1.038000,7.647000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,16,5,223405,0.030000,1.029000,0.141000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,2048,5,2059584,0.030000,1.031000,0.692000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,2,5,11309,0.030000,1.000000,0.134000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,32,5,344013,0.030000,1.028000,0.150000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,4,5,36103,0.030000,1.008000,0.137000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,64,5,493642,0.030000,1.029000,0.160000,1,64,1,0,0
packing-500x100x100-b050,-1,-1,8,5,125981,0.030000,1.027000,0.139000,1,64,1,0,0
rgg_n26_s0,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,-1,-1,128,1,910646,0.030000,1.030000,5.237000,1,64,1,0,0
rgg_n26_s0,-1,-1,131072,1,29973361,0.030000,1.033000,41.985000,1,64,1,0,0
rgg_n26_s0,-1,-1,16384,1,10350060,0.030000,1.030000,8.388000,1,64,1,0,0
rgg_n26_s0,-1,-1,16,1,270277,0.030000,1.026000,5.198000,1,64,1,0,0
rgg_n26_s0,-1,-1,2048,1,3698796,0.030000,1.030000,5.630000,1,64,1,0,0
rgg_n26_s0,-1,-1,2,1,44059,0.030000,1.001000,5.187000,1,64,1,0,0
rgg_n26_s0,-1,-1,32,1,420013,0.030000,1.030000,5.224000,1,64,1,0,0
rgg_n26_s0,-1,-1,4,1,87802,0.030000,1.018000,5.233000,1,64,1,0,0
rgg_n26_s0,-1,-1,64,1,622796,0.030000,1.030000,5.286000,1,64,1,0,0
rgg_n26_s0,-1,-1,8,1,169786,0.030000,1.021000,5.230000,1,64,1,0,0
rgg_n26_s0,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,-1,-1,128,2,900842,0.030000,1.030000,5.277000,1,64,1,0,0
rgg_n26_s0,-1,-1,131072,2,29963134,0.030000,1.033000,41.919000,1,64,1,0,0
rgg_n26_s0,-1,-1,16384,2,10350334,0.030000,1.030000,8.391000,1,64,1,0,0
rgg_n26_s0,-1,-1,16,2,266641,0.030000,1.021000,5.241000,1,64,1,0,0
rgg_n26_s0,-1,-1,2048,2,3693133,0.030000,1.030000,5.623000,1,64,1,0,0
rgg_n26_s0,-1,-1,2,2,45456,0.030000,1.001000,5.197000,1,64,1,0,0
rgg_n26_s0,-1,-1,32,2,415663,0.030000,1.029000,5.217000,1,64,1,0,0
rgg_n26_s0,-1,-1,4,2,89551,0.030000,1.006000,5.195000,1,64,1,0,0
rgg_n26_s0,-1,-1,64,2,624213,0.030000,1.030000,5.279000,1,64,1,0,0
rgg_n26_s0,-1,-1,8,2,173163,0.030000,1.021000,5.208000,1,64,1,0,0
rgg_n26_s0,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,-1,-1,128,3,907989,0.030000,1.030000,5.261000,1,64,1,0,0
rgg_n26_s0,-1,-1,131072,3,29958874,0.030000,1.033000,41.963000,1,64,1,0,0
rgg_n26_s0,-1,-1,16384,3,10351468,0.030000,1.030000,8.401000,1,64,1,0,0
rgg_n26_s0,-1,-1,16,3,273877,0.030000,1.028000,5.229000,1,64,1,0,0
rgg_n26_s0,-1,-1,2048,3,3704534,0.030000,1.030000,5.651000,1,64,1,0,0
rgg_n26_s0,-1,-1,2,3,45737,0.030000,1.001000,5.210000,1,64,1,0,0
rgg_n26_s0,-1,-1,32,3,421028,0.030000,1.029000,5.227000,1,64,1,0,0
rgg_n26_s0,-1,-1,4,3,93893,0.030000,1.002000,5.220000,1,64,1,0,0
rgg_n26_s0,-1,-1,64,3,625470,0.030000,1.030000,5.276000,1,64,1,0,0
rgg_n26_s0,-1,-1,8,3,166862,0.030000,1.020000,5.201000,1,64,1,0,0
rgg_n26_s0,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,-1,-1,128,4,905505,0.030000,1.030000,5.246000,1,64,1,0,0
rgg_n26_s0,-1,-1,131072,4,29971095,0.030000,1.033000,42.207000,1,64,1,0,0
rgg_n26_s0,-1,-1,16384,4,10351278,0.030000,1.030000,8.368000,1,64,1,0,0
rgg_n26_s0,-1,-1,16,4,270253,0.030000,1.029000,5.210000,1,64,1,0,0
rgg_n26_s0,-1,-1,2048,4,3700070,0.030000,1.030000,5.657000,1,64,1,0,0
rgg_n26_s0,-1,-1,2,4,43389,0.030000,1.003000,5.189000,1,64,1,0,0
rgg_n26_s0,-1,-1,32,4,417074,0.030000,1.029000,5.240000,1,64,1,0,0
rgg_n26_s0,-1,-1,4,4,90901,0.030000,1.003000,5.221000,1,64,1,0,0
rgg_n26_s0,-1,-1,64,4,618928,0.030000,1.030000,5.251000,1,64,1,0,0
rgg_n26_s0,-1,-1,8,4,166338,0.030000,1.014000,5.239000,1,64,1,0,0
rgg_n26_s0,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
rgg_n26_s0,-1,-1,128,5,902728,0.030000,1.030000,5.290000,1,64,1,0,0
rgg_n26_s0,-1,-1,131072,5,29961207,0.030000,1.033000,41.892000,1,64,1,0,0
rgg_n26_s0,-1,-1,16384,5,10357859,0.030000,1.030000,8.364000,1,64,1,0,0
rgg_n26_s0,-1,-1,16,5,266640,0.030000,1.025000,5.262000,1,64,1,0,0
rgg_n26_s0,-1,-1,2048,5,3700781,0.030000,1.030000,5.634000,1,64,1,0,0
rgg_n26_s0,-1,-1,2,5,44804,0.030000,1.001000,5.192000,1,64,1,0,0
rgg_n26_s0,-1,-1,32,5,415516,0.030000,1.029000,5.224000,1,64,1,0,0
rgg_n26_s0,-1,-1,4,5,90342,0.030000,1.013000,5.203000,1,64,1,0,0
rgg_n26_s0,-1,-1,64,5,619655,0.030000,1.029000,5.241000,1,64,1,0,0
rgg_n26_s0,-1,-1,8,5,170076,0.030000,1.017000,5.244000,1,64,1,0,0
sk-2005,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,128,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,2,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,32,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,4,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,64,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,8,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,128,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,16,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,2,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,32,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,4,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,64,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,8,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,128,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,16,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,2,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,32,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,4,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,64,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,8,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,128,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,16,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,2,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,32,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,4,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,64,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,8,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,128,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,16,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,2,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,32,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,4,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,64,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
sk-2005,-1,-1,8,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,-1,-1,128,1,3206553,0.030000,1.029000,133.853000,1,64,1,0,0
uk-2002,-1,-1,131072,1,158821416,0.030000,1.281000,226.071000,1,64,1,0,0
uk-2002,-1,-1,16384,1,51399591,0.030000,1.127000,155.742000,1,64,1,0,0
uk-2002,-1,-1,16,1,2422828,0.030000,1.001000,134.596000,1,64,1,0,0
uk-2002,-1,-1,2048,1,7900083,0.030000,1.040000,136.708000,1,64,1,0,0
uk-2002,-1,-1,2,1,957912,0.030000,1.000000,101.865000,1,64,1,0,0
uk-2002,-1,-1,32,1,2649071,0.030000,1.014000,134.104000,1,64,1,0,0
uk-2002,-1,-1,4,1,1606535,0.030000,1.001000,121.485000,1,64,1,0,0
uk-2002,-1,-1,64,1,2950076,0.030000,1.025000,133.829000,1,64,1,0,0
uk-2002,-1,-1,8,1,2133252,0.030000,1.001000,130.899000,1,64,1,0,0
uk-2002,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,-1,-1,128,2,3247049,0.030000,1.029000,127.494000,1,64,1,0,0
uk-2002,-1,-1,131072,2,159267833,0.030000,1.175000,217.179000,1,64,1,0,0
uk-2002,-1,-1,16384,2,51909852,0.030000,1.117000,149.192000,1,64,1,0,0
uk-2002,-1,-1,16,2,2445847,0.030000,1.001000,127.052000,1,64,1,0,0
uk-2002,-1,-1,2048,2,8035601,0.030000,1.045000,128.811000,1,64,1,0,0
uk-2002,-1,-1,2,2,842342,0.030000,1.000000,93.967000,1,64,1,0,0
uk-2002,-1,-1,32,2,2674206,0.030000,1.005000,127.166000,1,64,1,0,0
uk-2002,-1,-1,4,2,1555247,0.030000,1.001000,113.715000,1,64,1,0,0
uk-2002,-1,-1,64,2,2935043,0.030000,1.025000,127.413000,1,64,1,0,0
uk-2002,-1,-1,8,2,2130577,0.030000,1.001000,122.538000,1,64,1,0,0
uk-2002,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,-1,-1,128,3,3232485,0.030000,1.030000,127.214000,1,64,1,0,0
uk-2002,-1,-1,131072,3,158833884,0.030000,1.182000,218.551000,1,64,1,0,0
uk-2002,-1,-1,16384,3,50700152,0.030000,1.131000,148.034000,1,64,1,0,0
uk-2002,-1,-1,16,3,2359461,0.030000,1.002000,126.923000,1,64,1,0,0
uk-2002,-1,-1,2048,3,8009303,0.030000,1.048000,128.446000,1,64,1,0,0
uk-2002,-1,-1,2,3,754007,0.030000,1.000000,93.679000,1,64,1,0,0
uk-2002,-1,-1,32,3,2643452,0.030000,1.005000,126.899000,1,64,1,0,0
uk-2002,-1,-1,4,3,1402094,0.030000,1.001000,113.333000,1,64,1,0,0
uk-2002,-1,-1,64,3,2939341,0.030000,1.024000,126.928000,1,64,1,0,0
uk-2002,-1,-1,8,3,2047047,0.030000,1.001000,122.098000,1,64,1,0,0
uk-2002,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,-1,-1,128,4,3218588,0.030000,1.030000,126.797000,1,64,1,0,0
uk-2002,-1,-1,131072,4,158909877,0.030000,1.203000,219.678000,1,64,1,0,0
uk-2002,-1,-1,16384,4,50618061,0.030000,1.121000,148.930000,1,64,1,0,0
uk-2002,-1,-1,16,4,2383884,0.030000,1.001000,126.893000,1,64,1,0,0
uk-2002,-1,-1,2048,4,8023927,0.030000,1.031000,130.657000,1,64,1,0,0
uk-2002,-1,-1,2,4,771357,0.030000,1.000000,93.649000,1,64,1,0,0
uk-2002,-1,-1,32,4,2626017,0.030000,1.014000,126.892000,1,64,1,0,0
uk-2002,-1,-1,4,4,1453953,0.030000,1.000000,113.709000,1,64,1,0,0
uk-2002,-1,-1,64,4,2900831,0.030000,1.026000,126.986000,1,64,1,0,0
uk-2002,-1,-1,8,4,2036104,0.030000,1.001000,122.243000,1,64,1,0,0
uk-2002,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2002,-1,-1,128,5,3217680,0.030000,1.029000,126.957000,1,64,1,0,0
uk-2002,-1,-1,131072,5,158847697,0.030000,1.168000,217.330000,1,64,1,0,0
uk-2002,-1,-1,16384,5,52687923,0.030000,1.108000,146.634000,1,64,1,0,0
uk-2002,-1,-1,16,5,2377642,0.030000,1.002000,126.741000,1,64,1,0,0
uk-2002,-1,-1,2048,5,7902853,0.030000,1.034000,129.066000,1,64,1,0,0
uk-2002,-1,-1,2,5,839478,0.030000,1.000000,93.593000,1,64,1,0,0
uk-2002,-1,-1,32,5,2618808,0.030000,1.012000,127.012000,1,64,1,0,0
uk-2002,-1,-1,4,5,1485605,0.030000,1.001000,113.377000,1,64,1,0,0
uk-2002,-1,-1,64,5,2893422,0.030000,1.025000,126.835000,1,64,1,0,0
uk-2002,-1,-1,8,5,2071566,0.030000,1.001000,122.140000,1,64,1,0,0
uk-2007-05,-1,-1,1048576,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,128,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,131072,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16384,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,2048,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,2,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,32,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,4,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,64,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,8,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,1048576,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,128,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,131072,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16384,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,2048,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,2,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,32,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,4,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,64,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,8,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,1048576,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,128,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,131072,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16384,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,2048,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,2,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,32,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,4,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,64,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,8,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,1048576,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,128,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,131072,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16384,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,2048,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,2,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,32,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,4,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,64,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,8,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,1048576,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,128,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,131072,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16384,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,2048,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,2,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,32,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,4,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,64,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,8,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
youtube,-1,-1,1048576,1,2745034,0.030000,1.848000,18.989000,1,64,1,0,0
youtube,-1,-1,128,1,1232009,0.030000,1.056000,7.639000,1,64,1,0,0
youtube,-1,-1,131072,1,2235897,0.030000,1.386000,18.217000,1,64,1,0,0
youtube,-1,-1,16384,1,1920435,0.030000,1.675000,12.034000,1,64,1,0,0
youtube,-1,-1,16,1,706296,0.030000,1.077000,7.335000,1,64,1,0,0
youtube,-1,-1,2048,1,1641479,0.030000,1.256000,8.586000,1,64,1,0,0
youtube,-1,-1,2,1,189240,0.030000,1.002000,5.121000,1,64,1,0,0
youtube,-1,-1,32,1,914028,0.030000,1.038000,9.935000,1,64,1,0,0
youtube,-1,-1,4,1,365845,0.030000,1.003000,7.594000,1,64,1,0,0
youtube,-1,-1,64,1,1086853,0.030000,1.043000,9.427000,1,64,1,0,0
youtube,-1,-1,8,1,523115,0.030000,1.013000,6.988000,1,64,1,0,0
youtube,-1,-1,1048576,2,2745006,0.030000,1.848000,18.648000,1,64,1,0,0
youtube,-1,-1,128,2,1228672,0.030000,1.058000,7.583000,1,64,1,0,0
youtube,-1,-1,131072,2,2235049,0.030000,1.386000,18.064000,1,64,1,0,0
youtube,-1,-1,16384,2,1921369,0.030000,1.660000,11.974000,1,64,1,0,0
youtube,-1,-1,16,2,742483,0.030000,1.035000,7.289000,1,64,1,0,0
youtube,-1,-1,2048,2,1641278,0.030000,1.258000,8.635000,1,64,1,0,0
youtube,-1,-1,2,2,188070,0.030000,1.001000,5.120000,1,64,1,0,0
youtube,-1,-1,32,2,915825,0.030000,1.040000,7.375000,1,64,1,0,0
youtube,-1,-1,4,2,367345,0.030000,1.003000,6.451000,1,64,1,0,0
youtube,-1,-1,64,2,1093327,0.030000,1.054000,7.464000,1,64,1,0,0
youtube,-1,-1,8,2,531764,0.030000,1.007000,6.970000,1,64,1,0,0
youtube,-1,-1,1048576,3,2745175,0.030000,1.848000,18.713000,1,64,1,0,0
youtube,-1,-1,128,3,1231281,0.030000,1.080000,7.675000,1,64,1,0,0
youtube,-1,-1,131072,3,2236400,0.030000,1.270000,18.126000,1,64,1,0,0
youtube,-1,-1,16384,3,1921047,0.030000,1.675000,11.973000,1,64,1,0,0
youtube,-1,-1,16,3,729770,0.030000,1.034000,7.365000,1,64,1,0,0
youtube,-1,-1,2048,3,1641372,0.030000,1.245000,8.717000,1,64,1,0,0
youtube,-1,-1,2,3,189097,0.030000,1.001000,5.181000,1,64,1,0,0
youtube,-1,-1,32,3,916481,0.030000,1.035000,7.442000,1,64,1,0,0
youtube,-1,-1,4,3,372600,0.030000,1.004000,6.455000,1,64,1,0,0
youtube,-1,-1,64,3,1088786,0.030000,1.045000,7.536000,1,64,1,0,0
youtube,-1,-1,8,3,522365,0.030000,1.008000,7.050000,1,64,1,0,0
youtube,-1,-1,1048576,4,2745185,0.030000,1.848000,18.681000,1,64,1,0,0
youtube,-1,-1,128,4,1229068,0.030000,1.066000,7.692000,1,64,1,0,0
youtube,-1,-1,131072,4,2236485,0.030000,1.270000,18.043000,1,64,1,0,0
youtube,-1,-1,16384,4,1921514,0.030000,1.660000,12.176000,1,64,1,0,0
youtube,-1,-1,16,4,712599,0.030000,1.112000,7.379000,1,64,1,0,0
youtube,-1,-1,2048,4,1639102,0.030000,1.137000,8.770000,1,64,1,0,0
youtube,-1,-1,2,4,189114,0.030000,1.001000,5.179000,1,64,1,0,0
youtube,-1,-1,32,4,916210,0.030000,1.039000,7.480000,1,64,1,0,0
youtube,-1,-1,4,4,341751,0.030000,1.004000,6.504000,1,64,1,0,0
youtube,-1,-1,64,4,1084771,0.030000,1.041000,7.570000,1,64,1,0,0
youtube,-1,-1,8,4,528660,0.030000,1.006000,7.047000,1,64,1,0,0
youtube,-1,-1,1048576,5,2744833,0.030000,1.848000,18.643000,1,64,1,0,0
youtube,-1,-1,128,5,1233216,0.030000,1.058000,7.614000,1,64,1,0,0
youtube,-1,-1,131072,5,2234567,0.030000,1.270000,18.051000,1,64,1,0,0
youtube,-1,-1,16384,5,1920820,0.030000,1.776000,11.948000,1,64,1,0,0
youtube,-1,-1,16,5,731316,0.030000,1.032000,7.267000,1,64,1,0,0
youtube,-1,-1,2048,5,1644285,0.030000,1.193000,8.594000,1,64,1,0,0
youtube,-1,-1,2,5,188752,0.030000,1.002000,5.131000,1,64,1,0,0
youtube,-1,-1,32,5,919016,0.030000,1.040000,7.371000,1,64,1,0,0
youtube,-1,-1,4,5,368420,0.030000,1.003000,6.441000,1,64,1,0,0
youtube,-1,-1,64,5,1089694,0.030000,1.044000,7.443000,1,64,1,0,0
youtube,-1,-1,8,5,524104,0.030000,1.016000,6.944000,1,64,1,0,0


==> experiments/quality/d4xJet.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
com-orkut.ungraph,3072627,234370166,128,1,49083529,0.030000,0.029994,62.694000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,1,27770375,0.030000,0.029999,29.928000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,1,594537,0.030000,0.007931,11.906000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,1,35410073,0.030000,0.029994,44.590000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,1,13105319,0.030000,0.029317,24.934000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,1,42229152,0.030000,0.029994,56.112000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,1,21792208,0.030000,0.029999,27.950000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,2,49428627,0.030000,0.029994,57.693000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,2,28470239,0.030000,0.029999,27.739000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,2,612743,0.030000,0.025641,10.725000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,2,35349919,0.030000,0.029994,46.730000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,2,13249933,0.030000,0.029999,23.734000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,2,41846974,0.030000,0.029994,61.352000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,2,21467172,0.030000,0.029999,27.608000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,3,49236140,0.030000,0.029994,59.788000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,3,28430897,0.030000,0.029999,31.490000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,3,594903,0.030000,0.007663,12.224000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,3,35264764,0.030000,0.029994,47.034000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,3,13368190,0.030000,0.029489,22.206000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,3,42030644,0.030000,0.029994,63.639000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,3,21551450,0.030000,0.029986,28.361000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,4,49155008,0.030000,0.029994,68.023000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,4,28422693,0.030000,0.029999,27.507000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,4,612645,0.030000,0.025984,10.341000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,4,35315492,0.030000,0.029994,38.775000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,4,13078108,0.030000,0.029998,25.025000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,4,42130626,0.030000,0.029994,53.941000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,4,21452951,0.030000,0.029999,24.968000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,5,49146081,0.030000,0.029994,69.008000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,5,27899538,0.030000,0.029999,29.067000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,5,612699,0.030000,0.025829,10.453000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,5,35011967,0.030000,0.029994,42.739000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,5,13121393,0.030000,0.029661,24.584000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,5,42147482,0.030000,0.029994,55.021000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,5,21795261,0.030000,0.029999,28.028000,1,64,1,0
del26_3d,67108864,1042545824,128,1,10540036,0.030000,0.029999,41.292000,1,64,1,0
del26_3d,67108864,1042545824,16,1,5295918,0.030000,0.030000,35.694000,1,64,1,0
del26_3d,67108864,1042545824,2,1,1486992,0.030000,0.006541,22.933000,1,64,1,0
del26_3d,67108864,1042545824,32,1,6635156,0.030000,0.030000,36.318000,1,64,1,0
del26_3d,67108864,1042545824,4,1,2800706,0.030000,0.029821,25.796000,1,64,1,0
del26_3d,67108864,1042545824,64,1,8219407,0.030000,0.030000,36.046000,1,64,1,0
del26_3d,67108864,1042545824,8,1,4074429,0.030000,0.029594,25.542000,1,64,1,0
del26_3d,67108864,1042545824,128,2,10538300,0.030000,0.029999,41.949000,1,64,1,0
del26_3d,67108864,1042545824,16,2,5252944,0.030000,0.029999,32.131000,1,64,1,0
del26_3d,67108864,1042545824,2,2,1486268,0.030000,0.009064,26.095000,1,64,1,0
del26_3d,67108864,1042545824,32,2,6625754,0.030000,0.030000,39.316000,1,64,1,0
del26_3d,67108864,1042545824,4,2,2805596,0.030000,0.029989,25.019000,1,64,1,0
del26_3d,67108864,1042545824,64,2,8189287,0.030000,0.030000,40.483000,1,64,1,0
del26_3d,67108864,1042545824,8,2,4052605,0.030000,0.029946,24.745000,1,64,1,0
del26_3d,67108864,1042545824,128,3,10518607,0.030000,0.029999,39.762000,1,64,1,0
del26_3d,67108864,1042545824,16,3,5321452,0.030000,0.030000,32.238000,1,64,1,0
del26_3d,67108864,1042545824,2,3,1491309,0.030000,0.007994,21.742000,1,64,1,0
del26_3d,67108864,1042545824,32,3,6622181,0.030000,0.030000,32.059000,1,64,1,0
del26_3d,67108864,1042545824,4,3,2798315,0.030000,0.028044,22.486000,1,64,1,0
del26_3d,67108864,1042545824,64,3,8197473,0.030000,0.030000,38.347000,1,64,1,0
del26_3d,67108864,1042545824,8,3,4078312,0.030000,0.029983,25.214000,1,64,1,0
del26_3d,67108864,1042545824,128,4,10550603,0.030000,0.029999,41.555000,1,64,1,0
del26_3d,67108864,1042545824,16,4,5226557,0.030000,0.030000,31.144000,1,64,1,0
del26_3d,67108864,1042545824,2,4,1485941,0.030000,0.010467,26.492000,1,64,1,0
del26_3d,67108864,1042545824,32,4,6558385,0.030000,0.029989,34.736000,1,64,1,0
del26_3d,67108864,1042545824,4,4,2794022,0.030000,0.017514,23.041000,1,64,1,0
del26_3d,67108864,1042545824,64,4,8181367,0.030000,0.030000,34.611000,1,64,1,0
del26_3d,67108864,1042545824,8,4,4089836,0.030000,0.028599,25.068000,1,64,1,0
del26_3d,67108864,1042545824,128,5,10544239,0.030000,0.029999,39.441000,1,64,1,0
del26_3d,67108864,1042545824,16,5,5315659,0.030000,0.030000,33.994000,1,64,1,0
del26_3d,67108864,1042545824,2,5,1490533,0.030000,0.002401,19.663000,1,64,1,0
del26_3d,67108864,1042545824,32,5,6579665,0.030000,0.030000,37.743000,1,64,1,0
del26_3d,67108864,1042545824,4,5,2790902,0.030000,0.017498,22.547000,1,64,1,0
del26_3d,67108864,1042545824,64,5,8242792,0.030000,0.030000,39.853000,1,64,1,0
del26_3d,67108864,1042545824,8,5,4122198,0.030000,0.029998,28.473000,1,64,1,0
del27_3d,134217728,2085147648,128,1,16545567,0.030000,0.030000,71.121000,1,64,1,0
del27_3d,134217728,2085147648,16,1,8434944,0.030000,0.029996,68.438000,1,64,1,0
del27_3d,134217728,2085147648,2,1,2365215,0.030000,0.002783,47.108000,1,64,1,0
del27_3d,134217728,2085147648,32,1,10562312,0.030000,0.029986,70.777000,1,64,1,0
del27_3d,134217728,2085147648,4,1,4475926,0.030000,0.029064,48.827000,1,64,1,0
del27_3d,134217728,2085147648,64,1,13135725,0.030000,0.030000,80.855000,1,64,1,0
del27_3d,134217728,2085147648,8,1,6390879,0.030000,0.029991,54.568000,1,64,1,0
del27_3d,134217728,2085147648,128,2,16425065,0.030000,0.030000,81.667000,1,64,1,0
del27_3d,134217728,2085147648,16,2,8329907,0.030000,0.030000,59.608000,1,64,1,0
del27_3d,134217728,2085147648,2,2,2366394,0.030000,0.000467,43.735000,1,64,1,0
del27_3d,134217728,2085147648,32,2,10602513,0.030000,0.030000,66.987000,1,64,1,0
del27_3d,134217728,2085147648,4,2,4442961,0.030000,0.026862,45.277000,1,64,1,0
del27_3d,134217728,2085147648,64,2,13239762,0.030000,0.030000,75.639000,1,64,1,0
del27_3d,134217728,2085147648,8,2,6432260,0.030000,0.029976,47.641000,1,64,1,0
del27_3d,134217728,2085147648,128,3,16546962,0.030000,0.030000,78.595000,1,64,1,0
del27_3d,134217728,2085147648,16,3,8585878,0.030000,0.029993,54.815000,1,64,1,0
del27_3d,134217728,2085147648,2,3,2363290,0.030000,0.000402,44.595000,1,64,1,0
del27_3d,134217728,2085147648,32,3,10454269,0.030000,0.029998,62.360000,1,64,1,0
del27_3d,134217728,2085147648,4,3,4437534,0.030000,0.029952,48.875000,1,64,1,0
del27_3d,134217728,2085147648,64,3,13144637,0.030000,0.030000,70.722000,1,64,1,0
del27_3d,134217728,2085147648,8,3,6414238,0.030000,0.029990,51.928000,1,64,1,0
del27_3d,134217728,2085147648,128,4,16564204,0.030000,0.030000,70.272000,1,64,1,0
del27_3d,134217728,2085147648,16,4,8480651,0.030000,0.029999,57.824000,1,64,1,0
del27_3d,134217728,2085147648,2,4,2366348,0.030000,0.005429,41.938000,1,64,1,0
del27_3d,134217728,2085147648,32,4,10652221,0.030000,0.030000,75.182000,1,64,1,0
del27_3d,134217728,2085147648,4,4,4445856,0.030000,0.027890,49.638000,1,64,1,0
del27_3d,134217728,2085147648,64,4,13168519,0.030000,0.030000,68.534000,1,64,1,0
del27_3d,134217728,2085147648,8,4,6370552,0.030000,0.028800,53.353000,1,64,1,0
del27_3d,134217728,2085147648,128,5,16410957,0.030000,0.030000,89.007000,1,64,1,0
del27_3d,134217728,2085147648,16,5,8446026,0.030000,0.029977,62.385000,1,64,1,0
del27_3d,134217728,2085147648,2,5,2374819,0.030000,0.023100,42.550000,1,64,1,0
del27_3d,134217728,2085147648,32,5,10572685,0.030000,0.030000,66.120000,1,64,1,0
del27_3d,134217728,2085147648,4,5,4462542,0.030000,0.017862,46.875000,1,64,1,0
del27_3d,134217728,2085147648,64,5,13054833,0.030000,0.030000,68.102000,1,64,1,0
del27_3d,134217728,2085147648,8,5,6371018,0.030000,0.029518,46.932000,1,64,1,0
del27,134217728,606413354,128,1,312858,0.030000,0.029988,22.113000,1,64,1,0
del27,134217728,606413354,16,1,109848,0.030000,0.024693,18.765000,1,64,1,0
del27,134217728,606413354,2,1,28012,0.030000,0.029566,19.317000,1,64,1,0
del27,134217728,606413354,32,1,158944,0.030000,0.029724,18.659000,1,64,1,0
del27,134217728,606413354,4,1,54931,0.030000,0.029813,18.627000,1,64,1,0
del27,134217728,606413354,64,1,222232,0.030000,0.029974,19.285000,1,64,1,0
del27,134217728,606413354,8,1,78895,0.030000,0.028502,19.214000,1,64,1,0
del27,134217728,606413354,128,2,312352,0.030000,0.029998,24.685000,1,64,1,0
del27,134217728,606413354,16,2,109962,0.030000,0.026606,18.576000,1,64,1,0
del27,134217728,606413354,2,2,28113,0.030000,0.029763,19.071000,1,64,1,0
del27,134217728,606413354,32,2,160960,0.030000,0.029864,19.252000,1,64,1,0
del27,134217728,606413354,4,2,53555,0.030000,0.027984,19.362000,1,64,1,0
del27,134217728,606413354,64,2,222042,0.030000,0.029447,20.253000,1,64,1,0
del27,134217728,606413354,8,2,77758,0.030000,0.022465,19.186000,1,64,1,0
del27,134217728,606413354,128,3,311585,0.030000,0.029997,24.969000,1,64,1,0
del27,134217728,606413354,16,3,109404,0.030000,0.029996,21.416000,1,64,1,0
del27,134217728,606413354,2,3,28184,0.030000,0.027864,19.684000,1,64,1,0
del27,134217728,606413354,32,3,161136,0.030000,0.029692,19.828000,1,64,1,0
del27,134217728,606413354,4,3,54066,0.030000,0.026924,19.451000,1,64,1,0
del27,134217728,606413354,64,3,222967,0.030000,0.029991,21.565000,1,64,1,0
del27,134217728,606413354,8,3,78912,0.030000,0.028884,18.801000,1,64,1,0
del27,134217728,606413354,128,4,314010,0.030000,0.029998,23.504000,1,64,1,0
del27,134217728,606413354,16,4,109401,0.030000,0.029693,18.963000,1,64,1,0
del27,134217728,606413354,2,4,28250,0.030000,0.028860,20.172000,1,64,1,0
del27,134217728,606413354,32,4,159705,0.030000,0.029825,18.641000,1,64,1,0
del27,134217728,606413354,4,4,54085,0.030000,0.029898,19.032000,1,64,1,0
del27,134217728,606413354,64,4,222169,0.030000,0.029779,18.904000,1,64,1,0
del27,134217728,606413354,8,4,79579,0.030000,0.029849,18.735000,1,64,1,0
del27,134217728,606413354,128,5,312796,0.030000,0.029972,21.525000,1,64,1,0
del27,134217728,606413354,16,5,109588,0.030000,0.027717,18.550000,1,64,1,0
del27,134217728,606413354,2,5,28251,0.030000,0.008648,21.455000,1,64,1,0
del27,134217728,606413354,32,5,159569,0.030000,0.029212,18.584000,1,64,1,0
del27,134217728,606413354,4,5,53802,0.030000,0.016195,20.271000,1,64,1,0
del27,134217728,606413354,64,5,224198,0.030000,0.029997,23.616000,1,64,1,0
del27,134217728,606413354,8,5,79129,0.030000,0.018441,19.942000,1,64,1,0
enwiki-2018,5616414,234488590,128,1,50238322,0.030000,0.029992,51.838000,1,64,1,0
enwiki-2018,5616414,234488590,16,1,32347849,0.030000,0.029998,33.766000,1,64,1,0
enwiki-2018,5616414,234488590,2,1,11768318,0.030000,0.029186,16.158000,1,64,1,0
enwiki-2018,5616414,234488590,32,1,38409165,0.030000,0.029998,38.510000,1,64,1,0
enwiki-2018,5616414,234488590,4,1,20546691,0.030000,0.029940,20.296000,1,64,1,0
enwiki-2018,5616414,234488590,64,1,44530533,0.030000,0.029992,47.359000,1,64,1,0
enwiki-2018,5616414,234488590,8,1,26223477,0.030000,0.029999,26.674000,1,64,1,0
enwiki-2018,5616414,234488590,128,2,50128792,0.030000,0.029992,51.664000,1,64,1,0
enwiki-2018,5616414,234488590,16,2,32257125,0.030000,0.029998,33.437000,1,64,1,0
enwiki-2018,5616414,234488590,2,2,12365573,0.030000,0.029802,14.500000,1,64,1,0
enwiki-2018,5616414,234488590,32,2,38444664,0.030000,0.029998,34.626000,1,64,1,0
enwiki-2018,5616414,234488590,4,2,20416694,0.030000,0.030000,17.652000,1,64,1,0
enwiki-2018,5616414,234488590,64,2,44689051,0.030000,0.029992,43.756000,1,64,1,0
enwiki-2018,5616414,234488590,8,2,26103432,0.030000,0.029999,27.722000,1,64,1,0
enwiki-2018,5616414,234488590,128,3,50223939,0.030000,0.029992,51.805000,1,64,1,0
enwiki-2018,5616414,234488590,16,3,32356387,0.030000,0.029998,32.976000,1,64,1,0
enwiki-2018,5616414,234488590,2,3,11877202,0.030000,0.029452,14.605000,1,64,1,0
enwiki-2018,5616414,234488590,32,3,38471944,0.030000,0.029998,39.056000,1,64,1,0
enwiki-2018,5616414,234488590,4,3,20308093,0.030000,0.030000,24.683000,1,64,1,0
enwiki-2018,5616414,234488590,64,3,44722043,0.030000,0.029992,42.259000,1,64,1,0
enwiki-2018,5616414,234488590,8,3,26794008,0.030000,0.029999,23.246000,1,64,1,0
enwiki-2018,5616414,234488590,128,4,50221510,0.030000,0.029992,55.327000,1,64,1,0
enwiki-2018,5616414,234488590,16,4,32338322,0.030000,0.029998,38.848000,1,64,1,0
enwiki-2018,5616414,234488590,2,4,11880132,0.030000,0.029959,13.004000,1,64,1,0
enwiki-2018,5616414,234488590,32,4,38322829,0.030000,0.029998,40.929000,1,64,1,0
enwiki-2018,5616414,234488590,4,4,20741076,0.030000,0.029969,16.333000,1,64,1,0
enwiki-2018,5616414,234488590,64,4,44646220,0.030000,0.029992,44.855000,1,64,1,0
enwiki-2018,5616414,234488590,8,4,26025908,0.030000,0.029998,24.951000,1,64,1,0
enwiki-2018,5616414,234488590,128,5,50322628,0.030000,0.029992,51.302000,1,64,1,0
enwiki-2018,5616414,234488590,16,5,32413504,0.030000,0.029998,28.393000,1,64,1,0
enwiki-2018,5616414,234488590,2,5,11814525,0.030000,0.029721,17.391000,1,64,1,0
enwiki-2018,5616414,234488590,32,5,38284203,0.030000,0.029998,39.051000,1,64,1,0
enwiki-2018,5616414,234488590,4,5,20571476,0.030000,0.030000,18.981000,1,64,1,0
enwiki-2018,5616414,234488590,64,5,44844271,0.030000,0.029992,43.287000,1,64,1,0
enwiki-2018,5616414,234488590,8,5,25947449,0.030000,0.029999,32.113000,1,64,1,0
europe.osm,50912018,108109320,128,1,5900,0.030000,0.027884,7.224000,1,64,1,0
europe.osm,50912018,108109320,16,1,1317,0.030000,0.029348,6.937000,1,64,1,0
europe.osm,50912018,108109320,2,1,186,0.030000,0.022464,7.041000,1,64,1,0
europe.osm,50912018,108109320,32,1,2147,0.030000,0.026303,6.894000,1,64,1,0
europe.osm,50912018,108109320,4,1,441,0.030000,0.029482,6.964000,1,64,1,0
europe.osm,50912018,108109320,64,1,3680,0.030000,0.029950,6.967000,1,64,1,0
europe.osm,50912018,108109320,8,1,750,0.030000,0.027710,7.017000,1,64,1,0
europe.osm,50912018,108109320,128,2,5928,0.030000,0.029569,7.193000,1,64,1,0
europe.osm,50912018,108109320,16,2,1314,0.030000,0.029985,6.946000,1,64,1,0
europe.osm,50912018,108109320,2,2,182,0.030000,0.026497,7.038000,1,64,1,0
europe.osm,50912018,108109320,32,2,2240,0.030000,0.025649,6.967000,1,64,1,0
europe.osm,50912018,108109320,4,2,424,0.030000,0.023615,6.979000,1,64,1,0
europe.osm,50912018,108109320,64,2,3709,0.030000,0.029201,6.986000,1,64,1,0
europe.osm,50912018,108109320,8,2,756,0.030000,0.025050,7.042000,1,64,1,0
europe.osm,50912018,108109320,128,3,5845,0.030000,0.029687,7.228000,1,64,1,0
europe.osm,50912018,108109320,16,3,1347,0.030000,0.029864,6.951000,1,64,1,0
europe.osm,50912018,108109320,2,3,179,0.030000,0.029183,7.031000,1,64,1,0
europe.osm,50912018,108109320,32,3,2201,0.030000,0.028186,6.899000,1,64,1,0
europe.osm,50912018,108109320,4,3,425,0.030000,0.027023,7.043000,1,64,1,0
europe.osm,50912018,108109320,64,3,3579,0.030000,0.029221,6.965000,1,64,1,0
europe.osm,50912018,108109320,8,3,740,0.030000,0.029062,7.020000,1,64,1,0
europe.osm,50912018,108109320,128,4,5866,0.030000,0.029058,7.246000,1,64,1,0
europe.osm,50912018,108109320,16,4,1278,0.030000,0.029420,6.936000,1,64,1,0
europe.osm,50912018,108109320,2,4,174,0.030000,0.022452,7.054000,1,64,1,0
europe.osm,50912018,108109320,32,4,2166,0.030000,0.025852,6.927000,1,64,1,0
europe.osm,50912018,108109320,4,4,400,0.030000,0.021347,6.969000,1,64,1,0
europe.osm,50912018,108109320,64,4,3579,0.030000,0.029326,6.967000,1,64,1,0
europe.osm,50912018,108109320,8,4,745,0.030000,0.025886,6.981000,1,64,1,0
europe.osm,50912018,108109320,128,5,5936,0.030000,0.029979,7.214000,1,64,1,0
europe.osm,50912018,108109320,16,5,1345,0.030000,0.028957,6.949000,1,64,1,0
europe.osm,50912018,108109320,2,5,185,0.030000,0.010042,7.043000,1,64,1,0
europe.osm,50912018,108109320,32,5,2218,0.030000,0.029607,6.933000,1,64,1,0
europe.osm,50912018,108109320,4,5,425,0.030000,0.025010,6.968000,1,64,1,0
europe.osm,50912018,108109320,64,5,3714,0.030000,0.029593,6.992000,1,64,1,0
europe.osm,50912018,108109320,8,5,757,0.030000,0.026492,6.991000,1,64,1,0
it-2004,41291318,2054949894,128,1,22381518,0.030000,0.029998,56.961000,1,64,1,0
it-2004,41291318,2054949894,16,1,3084568,0.030000,0.029784,20.530000,1,64,1,0
it-2004,41291318,2054949894,2,1,647153,0.030000,0.029017,19.065000,1,64,1,0
it-2004,41291318,2054949894,32,1,6573392,0.030000,0.029894,23.158000,1,64,1,0
it-2004,41291318,2054949894,4,1,1717547,0.030000,0.029408,20.177000,1,64,1,0
it-2004,41291318,2054949894,64,1,16650707,0.030000,0.029999,37.274000,1,64,1,0
it-2004,41291318,2054949894,8,1,2564540,0.030000,0.029459,20.052000,1,64,1,0
it-2004,41291318,2054949894,128,2,22482217,0.030000,0.029998,47.823000,1,64,1,0
it-2004,41291318,2054949894,16,2,3086386,0.030000,0.029979,20.727000,1,64,1,0
it-2004,41291318,2054949894,2,2,658853,0.030000,0.009491,19.282000,1,64,1,0
it-2004,41291318,2054949894,32,2,6532998,0.030000,0.029610,22.774000,1,64,1,0
it-2004,41291318,2054949894,4,2,1685497,0.030000,0.029720,20.710000,1,64,1,0
it-2004,41291318,2054949894,64,2,16495316,0.030000,0.029999,41.005000,1,64,1,0
it-2004,41291318,2054949894,8,2,2480233,0.030000,0.029762,20.513000,1,64,1,0
it-2004,41291318,2054949894,128,3,22438757,0.030000,0.029998,51.098000,1,64,1,0
it-2004,41291318,2054949894,16,3,3083360,0.030000,0.029914,20.906000,1,64,1,0
it-2004,41291318,2054949894,2,3,638660,0.030000,0.029613,19.434000,1,64,1,0
it-2004,41291318,2054949894,32,3,6550967,0.030000,0.029851,23.183000,1,64,1,0
it-2004,41291318,2054949894,4,3,1777277,0.030000,0.028298,20.515000,1,64,1,0
it-2004,41291318,2054949894,64,3,16630617,0.030000,0.029976,34.712000,1,64,1,0
it-2004,41291318,2054949894,8,3,2628266,0.030000,0.029728,20.309000,1,64,1,0
it-2004,41291318,2054949894,128,4,22358707,0.030000,0.029998,46.360000,1,64,1,0
it-2004,41291318,2054949894,16,4,3055786,0.030000,0.029917,20.510000,1,64,1,0
it-2004,41291318,2054949894,2,4,700070,0.030000,0.024777,19.905000,1,64,1,0
it-2004,41291318,2054949894,32,4,6408893,0.030000,0.029974,25.029000,1,64,1,0
it-2004,41291318,2054949894,4,4,1671183,0.030000,0.029853,20.670000,1,64,1,0
it-2004,41291318,2054949894,64,4,16308539,0.030000,0.029981,36.085000,1,64,1,0
it-2004,41291318,2054949894,8,4,2542625,0.030000,0.029774,21.323000,1,64,1,0
it-2004,41291318,2054949894,128,5,22420611,0.030000,0.029998,50.209000,1,64,1,0
it-2004,41291318,2054949894,16,5,3037900,0.030000,0.029243,20.840000,1,64,1,0
it-2004,41291318,2054949894,2,5,618530,0.030000,0.028889,19.348000,1,64,1,0
it-2004,41291318,2054949894,32,5,6675210,0.030000,0.029948,23.531000,1,64,1,0
it-2004,41291318,2054949894,4,5,1718657,0.030000,0.028042,20.500000,1,64,1,0
it-2004,41291318,2054949894,64,5,16428120,0.030000,0.029998,38.804000,1,64,1,0
it-2004,41291318,2054949894,8,5,2651618,0.030000,0.029926,19.721000,1,64,1,0
kmer_A2a,170372459,359883478,128,1,4703546,0.030000,0.029997,84.161000,1,64,1,0
kmer_A2a,170372459,359883478,16,1,3852682,0.030000,0.027941,85.951000,1,64,1,0
kmer_A2a,170372459,359883478,2,1,1448590,0.030000,0.000083,80.283000,1,64,1,0
kmer_A2a,170372459,359883478,32,1,4227291,0.030000,0.029926,84.922000,1,64,1,0
kmer_A2a,170372459,359883478,4,1,2446255,0.030000,0.018148,89.491000,1,64,1,0
kmer_A2a,170372459,359883478,64,1,4516938,0.030000,0.029974,83.674000,1,64,1,0
kmer_A2a,170372459,359883478,8,1,3287377,0.030000,0.029872,86.063000,1,64,1,0
kmer_A2a,170372459,359883478,128,2,4719274,0.030000,0.029991,82.870000,1,64,1,0
kmer_A2a,170372459,359883478,16,2,3893407,0.030000,0.029165,88.383000,1,64,1,0
kmer_A2a,170372459,359883478,2,2,1453992,0.030000,0.010655,82.019000,1,64,1,0
kmer_A2a,170372459,359883478,32,2,4210115,0.030000,0.029990,94.746000,1,64,1,0
kmer_A2a,170372459,359883478,4,2,2428990,0.030000,0.026042,90.341000,1,64,1,0
kmer_A2a,170372459,359883478,64,2,4516880,0.030000,0.029998,84.622000,1,64,1,0
kmer_A2a,170372459,359883478,8,2,3307341,0.030000,0.029986,88.779000,1,64,1,0
kmer_A2a,170372459,359883478,128,3,4706868,0.030000,0.029977,82.379000,1,64,1,0
kmer_A2a,170372459,359883478,16,3,3859291,0.030000,0.029732,86.433000,1,64,1,0
kmer_A2a,170372459,359883478,2,3,1455220,0.030000,0.011045,83.254000,1,64,1,0
kmer_A2a,170372459,359883478,32,3,4206104,0.030000,0.029988,93.894000,1,64,1,0
kmer_A2a,170372459,359883478,4,3,2449574,0.030000,0.027933,92.443000,1,64,1,0
kmer_A2a,170372459,359883478,64,3,4510822,0.030000,0.029852,81.598000,1,64,1,0
kmer_A2a,170372459,359883478,8,3,3278294,0.030000,0.029193,85.528000,1,64,1,0
kmer_A2a,170372459,359883478,128,4,4707530,0.030000,0.029929,83.574000,1,64,1,0
kmer_A2a,170372459,359883478,16,4,3852873,0.030000,0.029739,88.275000,1,64,1,0
kmer_A2a,170372459,359883478,2,4,1446910,0.030000,0.000750,81.370000,1,64,1,0
kmer_A2a,170372459,359883478,32,4,4209664,0.030000,0.029980,92.675000,1,64,1,0
kmer_A2a,170372459,359883478,4,4,2458353,0.030000,0.027674,87.860000,1,64,1,0
kmer_A2a,170372459,359883478,64,4,4520762,0.030000,0.029994,82.480000,1,64,1,0
kmer_A2a,170372459,359883478,8,4,3327562,0.030000,0.029220,86.755000,1,64,1,0
kmer_A2a,170372459,359883478,128,5,4705975,0.030000,0.029764,81.624000,1,64,1,0
kmer_A2a,170372459,359883478,16,5,3840154,0.030000,0.028071,89.225000,1,64,1,0
kmer_A2a,170372459,359883478,2,5,1591807,0.030000,0.018146,82.134000,1,64,1,0
kmer_A2a,170372459,359883478,32,5,4222369,0.030000,0.029840,84.603000,1,64,1,0
kmer_A2a,170372459,359883478,4,5,2449558,0.030000,0.028084,90.564000,1,64,1,0
kmer_A2a,170372459,359883478,64,5,4509960,0.030000,0.029979,84.035000,1,64,1,0
kmer_A2a,170372459,359883478,8,5,3246373,0.030000,0.029833,86.820000,1,64,1,0
kmer_P1a,138896082,296930692,128,1,3775148,0.030000,0.029972,66.203000,1,64,1,0
kmer_P1a,138896082,296930692,16,1,3214170,0.030000,0.029512,68.049000,1,64,1,0
kmer_P1a,138896082,296930692,2,1,1433626,0.030000,0.014759,67.912000,1,64,1,0
kmer_P1a,138896082,296930692,32,1,3420486,0.030000,0.029954,67.352000,1,64,1,0
kmer_P1a,138896082,296930692,4,1,2295031,0.030000,0.020218,70.328000,1,64,1,0
kmer_P1a,138896082,296930692,64,1,3627678,0.030000,0.029991,66.805000,1,64,1,0
kmer_P1a,138896082,296930692,8,1,2822356,0.030000,0.028859,68.429000,1,64,1,0
kmer_P1a,138896082,296930692,128,2,3783999,0.030000,0.029961,66.179000,1,64,1,0
kmer_P1a,138896082,296930692,16,2,3209140,0.030000,0.028794,65.798000,1,64,1,0
kmer_P1a,138896082,296930692,2,2,1429334,0.030000,0.012915,66.895000,1,64,1,0
kmer_P1a,138896082,296930692,32,2,3409804,0.030000,0.029997,66.790000,1,64,1,0
kmer_P1a,138896082,296930692,4,2,2278798,0.030000,0.018722,68.577000,1,64,1,0
kmer_P1a,138896082,296930692,64,2,3624922,0.030000,0.029981,65.226000,1,64,1,0
kmer_P1a,138896082,296930692,8,2,2817547,0.030000,0.017522,66.705000,1,64,1,0
kmer_P1a,138896082,296930692,128,3,3781064,0.030000,0.029985,65.354000,1,64,1,0
kmer_P1a,138896082,296930692,16,3,3145938,0.030000,0.029960,76.524000,1,64,1,0
kmer_P1a,138896082,296930692,2,3,1412544,0.030000,0.015015,67.605000,1,64,1,0
kmer_P1a,138896082,296930692,32,3,3425359,0.030000,0.029603,65.394000,1,64,1,0
kmer_P1a,138896082,296930692,4,3,2280205,0.030000,0.029095,67.952000,1,64,1,0
kmer_P1a,138896082,296930692,64,3,3626721,0.030000,0.029999,65.948000,1,64,1,0
kmer_P1a,138896082,296930692,8,3,2890765,0.030000,0.028768,67.773000,1,64,1,0
kmer_P1a,138896082,296930692,128,4,3780724,0.030000,0.029940,65.412000,1,64,1,0
kmer_P1a,138896082,296930692,16,4,3184500,0.030000,0.029984,68.829000,1,64,1,0
kmer_P1a,138896082,296930692,2,4,1418663,0.030000,0.014196,67.876000,1,64,1,0
kmer_P1a,138896082,296930692,32,4,3414107,0.030000,0.029932,66.904000,1,64,1,0
kmer_P1a,138896082,296930692,4,4,2285615,0.030000,0.019418,70.412000,1,64,1,0
kmer_P1a,138896082,296930692,64,4,3616689,0.030000,0.029981,67.087000,1,64,1,0
kmer_P1a,138896082,296930692,8,4,2848233,0.030000,0.026049,67.631000,1,64,1,0
kmer_P1a,138896082,296930692,128,5,3775754,0.030000,0.029924,65.993000,1,64,1,0
kmer_P1a,138896082,296930692,16,5,3165432,0.030000,0.029887,67.895000,1,64,1,0
kmer_P1a,138896082,296930692,2,5,1418046,0.030000,0.029063,66.937000,1,64,1,0
kmer_P1a,138896082,296930692,32,5,3416421,0.030000,0.029247,65.683000,1,64,1,0
kmer_P1a,138896082,296930692,4,5,2271234,0.030000,0.029031,66.899000,1,64,1,0
kmer_P1a,138896082,296930692,64,5,3620014,0.030000,0.029986,65.269000,1,64,1,0
kmer_P1a,138896082,296930692,8,5,2786415,0.030000,0.020763,68.426000,1,64,1,0
kmer_U1a,64678340,132787258,128,1,705625,0.030000,0.029727,23.908000,1,64,1,0
kmer_U1a,64678340,132787258,16,1,628296,0.030000,0.029886,24.227000,1,64,1,0
kmer_U1a,64678340,132787258,2,1,292803,0.030000,0.008602,26.420000,1,64,1,0
kmer_U1a,64678340,132787258,32,1,666712,0.030000,0.029871,23.786000,1,64,1,0
kmer_U1a,64678340,132787258,4,1,465933,0.030000,0.023255,25.676000,1,64,1,0
kmer_U1a,64678340,132787258,64,1,690688,0.030000,0.029906,23.908000,1,64,1,0
kmer_U1a,64678340,132787258,8,1,569775,0.030000,0.029780,24.977000,1,64,1,0
kmer_U1a,64678340,132787258,128,2,706271,0.030000,0.029644,23.932000,1,64,1,0
kmer_U1a,64678340,132787258,16,2,631941,0.030000,0.029885,24.034000,1,64,1,0
kmer_U1a,64678340,132787258,2,2,293730,0.030000,0.026662,25.800000,1,64,1,0
kmer_U1a,64678340,132787258,32,2,665386,0.030000,0.028157,23.662000,1,64,1,0
kmer_U1a,64678340,132787258,4,2,466494,0.030000,0.028947,25.576000,1,64,1,0
kmer_U1a,64678340,132787258,64,2,690027,0.030000,0.029558,23.818000,1,64,1,0
kmer_U1a,64678340,132787258,8,2,569574,0.030000,0.029779,25.073000,1,64,1,0
kmer_U1a,64678340,132787258,128,3,705758,0.030000,0.029588,23.919000,1,64,1,0
kmer_U1a,64678340,132787258,16,3,626991,0.030000,0.029974,24.464000,1,64,1,0
kmer_U1a,64678340,132787258,2,3,297248,0.030000,0.027243,26.213000,1,64,1,0
kmer_U1a,64678340,132787258,32,3,666185,0.030000,0.029951,23.749000,1,64,1,0
kmer_U1a,64678340,132787258,4,3,466939,0.030000,0.029212,25.762000,1,64,1,0
kmer_U1a,64678340,132787258,64,3,691005,0.030000,0.029920,23.971000,1,64,1,0
kmer_U1a,64678340,132787258,8,3,565076,0.030000,0.028642,25.085000,1,64,1,0
kmer_U1a,64678340,132787258,128,4,706161,0.030000,0.029499,23.856000,1,64,1,0
kmer_U1a,64678340,132787258,16,4,628582,0.030000,0.029996,24.827000,1,64,1,0
kmer_U1a,64678340,132787258,2,4,291591,0.030000,0.022920,26.179000,1,64,1,0
kmer_U1a,64678340,132787258,32,4,665057,0.030000,0.029876,23.804000,1,64,1,0
kmer_U1a,64678340,132787258,4,4,466017,0.030000,0.026886,25.660000,1,64,1,0
kmer_U1a,64678340,132787258,64,4,690191,0.030000,0.029864,23.624000,1,64,1,0
kmer_U1a,64678340,132787258,8,4,568471,0.030000,0.029951,25.209000,1,64,1,0
kmer_U1a,64678340,132787258,128,5,705952,0.030000,0.029586,23.911000,1,64,1,0
kmer_U1a,64678340,132787258,16,5,626204,0.030000,0.029989,24.904000,1,64,1,0
kmer_U1a,64678340,132787258,2,5,292678,0.030000,0.004887,26.389000,1,64,1,0
kmer_U1a,64678340,132787258,32,5,665713,0.030000,0.029995,23.878000,1,64,1,0
kmer_U1a,64678340,132787258,4,5,462875,0.030000,0.017198,25.675000,1,64,1,0
kmer_U1a,64678340,132787258,64,5,690253,0.030000,0.029913,23.890000,1,64,1,0
kmer_U1a,64678340,132787258,8,5,567208,0.030000,0.028775,25.018000,1,64,1,0
kmer_V1r,214004392,465409664,128,1,11229662,0.030000,0.029991,118.829000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,9345359,0.030000,0.025256,122.208000,1,64,1,0
kmer_V1r,214004392,465409664,2,1,3207377,0.030000,0.010938,112.893000,1,64,1,0
kmer_V1r,214004392,465409664,32,1,10228810,0.030000,0.028204,114.745000,1,64,1,0
kmer_V1r,214004392,465409664,4,1,6055200,0.030000,0.023880,115.845000,1,64,1,0
kmer_V1r,214004392,465409664,64,1,10819083,0.030000,0.029983,122.383000,1,64,1,0
kmer_V1r,214004392,465409664,8,1,8038021,0.030000,0.029639,125.832000,1,64,1,0
kmer_V1r,214004392,465409664,128,2,11235722,0.030000,0.029991,115.094000,1,64,1,0
kmer_V1r,214004392,465409664,16,2,9296574,0.030000,0.029770,120.312000,1,64,1,0
kmer_V1r,214004392,465409664,2,2,3210367,0.030000,0.011016,112.865000,1,64,1,0
kmer_V1r,214004392,465409664,32,2,10235680,0.030000,0.029945,117.461000,1,64,1,0
kmer_V1r,214004392,465409664,4,2,6072011,0.030000,0.027581,115.019000,1,64,1,0
kmer_V1r,214004392,465409664,64,2,10849076,0.030000,0.029884,118.899000,1,64,1,0
kmer_V1r,214004392,465409664,8,2,8009756,0.030000,0.029989,120.238000,1,64,1,0
kmer_V1r,214004392,465409664,128,3,11236164,0.030000,0.029992,117.354000,1,64,1,0
kmer_V1r,214004392,465409664,16,3,9303868,0.030000,0.026934,120.940000,1,64,1,0
kmer_V1r,214004392,465409664,2,3,3213623,0.030000,0.013464,112.559000,1,64,1,0
kmer_V1r,214004392,465409664,32,3,10251624,0.030000,0.029387,114.014000,1,64,1,0
kmer_V1r,214004392,465409664,4,3,6073031,0.030000,0.027860,117.394000,1,64,1,0
kmer_V1r,214004392,465409664,64,3,10699605,0.030000,0.029977,129.410000,1,64,1,0
kmer_V1r,214004392,465409664,8,3,8020509,0.030000,0.029977,128.165000,1,64,1,0
kmer_V1r,214004392,465409664,128,4,11210174,0.030000,0.029995,118.665000,1,64,1,0
kmer_V1r,214004392,465409664,16,4,9358649,0.030000,0.026768,120.018000,1,64,1,0
kmer_V1r,214004392,465409664,2,4,3211844,0.030000,0.009674,114.145000,1,64,1,0
kmer_V1r,214004392,465409664,32,4,10248010,0.030000,0.029091,116.110000,1,64,1,0
kmer_V1r,214004392,465409664,4,4,6092308,0.030000,0.028188,117.573000,1,64,1,0
kmer_V1r,214004392,465409664,64,4,10719952,0.030000,0.029987,129.090000,1,64,1,0
kmer_V1r,214004392,465409664,8,4,8005938,0.030000,0.023667,121.293000,1,64,1,0
kmer_V1r,214004392,465409664,128,5,11223479,0.030000,0.029998,118.243000,1,64,1,0
kmer_V1r,214004392,465409664,16,5,9372840,0.030000,0.029196,118.513000,1,64,1,0
kmer_V1r,214004392,465409664,2,5,3206827,0.030000,0.011174,112.668000,1,64,1,0
kmer_V1r,214004392,465409664,32,5,10240400,0.030000,0.027457,118.760000,1,64,1,0
kmer_V1r,214004392,465409664,4,5,6024934,0.030000,0.027938,118.248000,1,64,1,0
kmer_V1r,214004392,465409664,64,5,10822096,0.030000,0.029546,117.369000,1,64,1,0
kmer_V1r,214004392,465409664,8,5,8047157,0.030000,0.029960,123.505000,1,64,1,0
rgg26_3d,67108864,755904090,128,1,3541248,0.030000,0.029978,19.878000,1,64,1,0
rgg26_3d,67108864,755904090,16,1,1380290,0.030000,0.029975,15.758000,1,64,1,0
rgg26_3d,67108864,755904090,2,1,301612,0.030000,0.017190,13.277000,1,64,1,0
rgg26_3d,67108864,755904090,32,1,1989216,0.030000,0.029973,17.810000,1,64,1,0
rgg26_3d,67108864,755904090,4,1,588397,0.030000,0.029125,14.486000,1,64,1,0
rgg26_3d,67108864,755904090,64,1,2674097,0.030000,0.030000,20.367000,1,64,1,0
rgg26_3d,67108864,755904090,8,1,888062,0.030000,0.030000,17.741000,1,64,1,0
rgg26_3d,67108864,755904090,128,2,3509440,0.030000,0.029999,21.221000,1,64,1,0
rgg26_3d,67108864,755904090,16,2,1362446,0.030000,0.029977,15.267000,1,64,1,0
rgg26_3d,67108864,755904090,2,2,302941,0.030000,0.029992,13.981000,1,64,1,0
rgg26_3d,67108864,755904090,32,2,1984750,0.030000,0.030000,20.297000,1,64,1,0
rgg26_3d,67108864,755904090,4,2,589215,0.030000,0.022985,13.371000,1,64,1,0
rgg26_3d,67108864,755904090,64,2,2671424,0.030000,0.030000,19.787000,1,64,1,0
rgg26_3d,67108864,755904090,8,2,892323,0.030000,0.029635,14.936000,1,64,1,0
rgg26_3d,67108864,755904090,128,3,3526537,0.030000,0.029999,20.246000,1,64,1,0
rgg26_3d,67108864,755904090,16,3,1375013,0.030000,0.029955,15.151000,1,64,1,0
rgg26_3d,67108864,755904090,2,3,302952,0.030000,0.004306,13.420000,1,64,1,0
rgg26_3d,67108864,755904090,32,3,1984018,0.030000,0.029927,16.280000,1,64,1,0
rgg26_3d,67108864,755904090,4,3,597773,0.030000,0.029347,13.950000,1,64,1,0
rgg26_3d,67108864,755904090,64,3,2679907,0.030000,0.029976,19.218000,1,64,1,0
rgg26_3d,67108864,755904090,8,3,899031,0.030000,0.029200,14.649000,1,64,1,0
rgg26_3d,67108864,755904090,128,4,3548474,0.030000,0.029999,20.487000,1,64,1,0
rgg26_3d,67108864,755904090,16,4,1373737,0.030000,0.029993,14.512000,1,64,1,0
rgg26_3d,67108864,755904090,2,4,301970,0.030000,0.011499,12.797000,1,64,1,0
rgg26_3d,67108864,755904090,32,4,1999943,0.030000,0.029986,18.883000,1,64,1,0
rgg26_3d,67108864,755904090,4,4,586661,0.030000,0.027587,13.281000,1,64,1,0
rgg26_3d,67108864,755904090,64,4,2662254,0.030000,0.029990,20.058000,1,64,1,0
rgg26_3d,67108864,755904090,8,4,893230,0.030000,0.029977,19.840000,1,64,1,0
rgg26_3d,67108864,755904090,128,5,3533900,0.030000,0.029999,21.254000,1,64,1,0
rgg26_3d,67108864,755904090,16,5,1373105,0.030000,0.030000,20.181000,1,64,1,0
rgg26_3d,67108864,755904090,2,5,304498,0.030000,0.000876,13.427000,1,64,1,0
rgg26_3d,67108864,755904090,32,5,1990573,0.030000,0.029993,17.809000,1,64,1,0
rgg26_3d,67108864,755904090,4,5,598658,0.030000,0.017150,14.111000,1,64,1,0
rgg26_3d,67108864,755904090,64,5,2632482,0.030000,0.029972,18.301000,1,64,1,0
rgg26_3d,67108864,755904090,8,5,890432,0.030000,0.027958,14.271000,1,64,1,0
rgg27_3d,134217728,1575628350,128,1,6105875,0.030000,0.030000,42.995000,1,64,1,0
rgg27_3d,134217728,1575628350,16,1,2355497,0.030000,0.029833,28.473000,1,64,1,0
rgg27_3d,134217728,1575628350,2,1,513032,0.030000,0.022863,29.460000,1,64,1,0
rgg27_3d,134217728,1575628350,32,1,3293325,0.030000,0.029994,35.733000,1,64,1,0
rgg27_3d,134217728,1575628350,4,1,1025729,0.030000,0.029946,28.742000,1,64,1,0
rgg27_3d,134217728,1575628350,64,1,4614365,0.030000,0.029975,38.850000,1,64,1,0
rgg27_3d,134217728,1575628350,8,1,1522626,0.030000,0.027756,26.468000,1,64,1,0
rgg27_3d,134217728,1575628350,128,2,6104274,0.030000,0.029996,39.038000,1,64,1,0
rgg27_3d,134217728,1575628350,16,2,2377917,0.030000,0.029946,35.300000,1,64,1,0
rgg27_3d,134217728,1575628350,2,2,513302,0.030000,0.008194,27.096000,1,64,1,0
rgg27_3d,134217728,1575628350,32,2,3344589,0.030000,0.030000,35.806000,1,64,1,0
rgg27_3d,134217728,1575628350,4,2,1017269,0.030000,0.028201,29.365000,1,64,1,0
rgg27_3d,134217728,1575628350,64,2,4627364,0.030000,0.029995,45.330000,1,64,1,0
rgg27_3d,134217728,1575628350,8,2,1534057,0.030000,0.029892,27.717000,1,64,1,0
rgg27_3d,134217728,1575628350,128,3,6083487,0.030000,0.030000,46.457000,1,64,1,0
rgg27_3d,134217728,1575628350,16,3,2388945,0.030000,0.029995,41.421000,1,64,1,0
rgg27_3d,134217728,1575628350,2,3,513612,0.030000,0.001150,28.586000,1,64,1,0
rgg27_3d,134217728,1575628350,32,3,3273505,0.030000,0.029985,32.571000,1,64,1,0
rgg27_3d,134217728,1575628350,4,3,1006355,0.030000,0.024660,27.035000,1,64,1,0
rgg27_3d,134217728,1575628350,64,3,4597443,0.030000,0.029968,34.180000,1,64,1,0
rgg27_3d,134217728,1575628350,8,3,1533814,0.030000,0.029555,30.256000,1,64,1,0
rgg27_3d,134217728,1575628350,128,4,6106975,0.030000,0.030000,40.316000,1,64,1,0
rgg27_3d,134217728,1575628350,16,4,2365165,0.030000,0.029982,36.996000,1,64,1,0
rgg27_3d,134217728,1575628350,2,4,521554,0.030000,0.029965,27.632000,1,64,1,0
rgg27_3d,134217728,1575628350,32,4,3344077,0.030000,0.029961,40.570000,1,64,1,0
rgg27_3d,134217728,1575628350,4,4,993550,0.030000,0.029992,34.655000,1,64,1,0
rgg27_3d,134217728,1575628350,64,4,4598031,0.030000,0.029987,32.044000,1,64,1,0
rgg27_3d,134217728,1575628350,8,4,1514567,0.030000,0.029969,30.799000,1,64,1,0
rgg27_3d,134217728,1575628350,128,5,6079399,0.030000,0.030000,42.670000,1,64,1,0
rgg27_3d,134217728,1575628350,16,5,2380899,0.030000,0.029999,45.341000,1,64,1,0
rgg27_3d,134217728,1575628350,2,5,515822,0.030000,0.029226,28.361000,1,64,1,0
rgg27_3d,134217728,1575628350,32,5,3280182,0.030000,0.029933,29.755000,1,64,1,0
rgg27_3d,134217728,1575628350,4,5,1010811,0.030000,0.025408,26.405000,1,64,1,0
rgg27_3d,134217728,1575628350,64,5,4618388,0.030000,0.029976,36.471000,1,64,1,0
rgg27_3d,134217728,1575628350,8,5,1531012,0.030000,0.029995,30.382000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,1,1160725,0.030000,0.030000,42.503000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,341768,0.030000,0.028067,29.798000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,1,55377,0.030000,0.029758,34.374000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,1,538545,0.030000,0.029931,28.544000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,1,112058,0.030000,0.025111,28.348000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,1,792775,0.030000,0.029999,36.856000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,1,209580,0.030000,0.029978,28.324000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,2,1170729,0.030000,0.029998,36.034000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,337738,0.030000,0.028392,31.205000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,2,55574,0.030000,0.020964,32.603000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,2,527611,0.030000,0.030000,36.308000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,2,113350,0.030000,0.027916,28.316000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,2,785219,0.030000,0.029957,31.453000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,2,209218,0.030000,0.029544,29.530000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,3,1169239,0.030000,0.029997,34.001000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,343559,0.030000,0.029736,29.498000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,3,55770,0.030000,0.010007,33.630000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,3,529712,0.030000,0.029960,38.845000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,3,110680,0.030000,0.018577,31.242000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,3,785179,0.030000,0.029894,28.639000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,3,208480,0.030000,0.028833,29.428000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,4,1162662,0.030000,0.030000,34.935000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,337458,0.030000,0.029889,31.047000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,4,55727,0.030000,0.007131,28.273000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,4,533061,0.030000,0.029926,29.495000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,4,111145,0.030000,0.025164,30.649000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,4,789799,0.030000,0.029558,32.718000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,4,212611,0.030000,0.029980,28.515000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,5,1161267,0.030000,0.029932,30.129000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,340497,0.030000,0.029910,28.307000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,5,56762,0.030000,0.025507,32.253000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,5,532738,0.030000,0.029921,28.274000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,5,113737,0.030000,0.024176,30.188000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,5,785923,0.030000,0.029925,35.009000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,5,208265,0.030000,0.027918,30.395000,1,64,1,0
twitter-2010,41652230,2405026092,128,1,719304798,0.030000,0.029999,1605.626000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,473764404,0.030000,0.030000,1175.330000,1,64,1,0
twitter-2010,41652230,2405026092,2,1,87229814,0.030000,0.028957,586.982000,1,64,1,0
twitter-2010,41652230,2405026092,32,1,577276828,0.030000,0.029999,1687.729000,1,64,1,0
twitter-2010,41652230,2405026092,4,1,241764449,0.030000,0.030000,933.220000,1,64,1,0
twitter-2010,41652230,2405026092,64,1,645007037,0.030000,0.029999,1510.692000,1,64,1,0
twitter-2010,41652230,2405026092,8,1,394148222,0.030000,0.030000,1211.172000,1,64,1,0
twitter-2010,41652230,2405026092,128,2,718777376,0.030000,0.029999,1610.611000,1,64,1,0
twitter-2010,41652230,2405026092,16,2,472601981,0.030000,0.030000,1091.352000,1,64,1,0
twitter-2010,41652230,2405026092,2,2,87177936,0.030000,0.025430,550.552000,1,64,1,0
twitter-2010,41652230,2405026092,32,2,569866045,0.030000,0.029999,1206.422000,1,64,1,0
twitter-2010,41652230,2405026092,4,2,239388375,0.030000,0.030000,1026.176000,1,64,1,0
twitter-2010,41652230,2405026092,64,2,647606899,0.030000,0.029999,1429.054000,1,64,1,0
twitter-2010,41652230,2405026092,8,2,398391213,0.030000,0.030000,1034.291000,1,64,1,0
twitter-2010,41652230,2405026092,128,3,717178597,0.030000,0.029999,1704.056000,1,64,1,0
twitter-2010,41652230,2405026092,16,3,474419931,0.030000,0.030000,1140.551000,1,64,1,0
twitter-2010,41652230,2405026092,2,3,87263427,0.030000,0.028790,590.797000,1,64,1,0
twitter-2010,41652230,2405026092,32,3,572303964,0.030000,0.029999,1500.295000,1,64,1,0
twitter-2010,41652230,2405026092,4,3,242323755,0.030000,0.029777,842.625000,1,64,1,0
twitter-2010,41652230,2405026092,64,3,646276662,0.030000,0.029999,1431.663000,1,64,1,0
twitter-2010,41652230,2405026092,8,3,393026254,0.030000,0.030000,1157.785000,1,64,1,0
twitter-2010,41652230,2405026092,128,4,715003210,0.030000,0.029999,1977.132000,1,64,1,0
twitter-2010,41652230,2405026092,16,4,472156303,0.030000,0.030000,1537.357000,1,64,1,0
twitter-2010,41652230,2405026092,2,4,87247876,0.030000,0.029073,456.808000,1,64,1,0
twitter-2010,41652230,2405026092,32,4,576999377,0.030000,0.029999,1151.490000,1,64,1,0
twitter-2010,41652230,2405026092,4,4,242649649,0.030000,0.030000,859.072000,1,64,1,0
twitter-2010,41652230,2405026092,64,4,647209857,0.030000,0.029999,1408.134000,1,64,1,0
twitter-2010,41652230,2405026092,8,4,333395072,0.030000,0.030000,1104.777000,1,64,1,0
twitter-2010,41652230,2405026092,128,5,716539544,0.030000,0.029999,1514.763000,1,64,1,0
twitter-2010,41652230,2405026092,16,5,474383423,0.030000,0.030000,1036.429000,1,64,1,0
twitter-2010,41652230,2405026092,2,5,87153555,0.030000,0.029724,582.490000,1,64,1,0
twitter-2010,41652230,2405026092,32,5,572944608,0.030000,0.029999,1428.068000,1,64,1,0
twitter-2010,41652230,2405026092,4,5,240766755,0.030000,0.030000,686.786000,1,64,1,0
twitter-2010,41652230,2405026092,64,5,646877087,0.030000,0.029999,1498.838000,1,64,1,0
twitter-2010,41652230,2405026092,8,5,397820853,0.030000,0.030000,1061.897000,1,64,1,0
uk-2005,39459923,1566054250,128,1,58425663,0.030000,0.029999,120.005000,1,64,1,0
uk-2005,39459923,1566054250,16,1,3188411,0.030000,0.029667,19.970000,1,64,1,0
uk-2005,39459923,1566054250,2,1,944413,0.030000,0.029311,19.921000,1,64,1,0
uk-2005,39459923,1566054250,32,1,22455099,0.030000,0.029999,70.524000,1,64,1,0
uk-2005,39459923,1566054250,4,1,1819605,0.030000,0.028657,19.920000,1,64,1,0
uk-2005,39459923,1566054250,64,1,46068265,0.030000,0.029999,107.644000,1,64,1,0
uk-2005,39459923,1566054250,8,1,2598398,0.030000,0.030000,22.611000,1,64,1,0
uk-2005,39459923,1566054250,128,2,58560190,0.030000,0.029999,119.060000,1,64,1,0
uk-2005,39459923,1566054250,16,2,3179409,0.030000,0.029999,22.909000,1,64,1,0
uk-2005,39459923,1566054250,2,2,944358,0.030000,0.028637,18.181000,1,64,1,0
uk-2005,39459923,1566054250,32,2,23497354,0.030000,0.029872,61.137000,1,64,1,0
uk-2005,39459923,1566054250,4,2,1790800,0.030000,0.028410,20.204000,1,64,1,0
uk-2005,39459923,1566054250,64,2,46124763,0.030000,0.029997,75.915000,1,64,1,0
uk-2005,39459923,1566054250,8,2,2590016,0.030000,0.029992,21.580000,1,64,1,0
uk-2005,39459923,1566054250,128,3,58441511,0.030000,0.029999,142.063000,1,64,1,0
uk-2005,39459923,1566054250,16,3,3156658,0.030000,0.030000,25.650000,1,64,1,0
uk-2005,39459923,1566054250,2,3,820730,0.030000,0.023763,18.734000,1,64,1,0
uk-2005,39459923,1566054250,32,3,22351339,0.030000,0.029999,71.464000,1,64,1,0
uk-2005,39459923,1566054250,4,3,1752980,0.030000,0.029842,19.851000,1,64,1,0
uk-2005,39459923,1566054250,64,3,46193609,0.030000,0.029999,111.582000,1,64,1,0
uk-2005,39459923,1566054250,8,3,2573628,0.030000,0.029992,22.560000,1,64,1,0
uk-2005,39459923,1566054250,128,4,58851688,0.030000,0.029999,145.513000,1,64,1,0
uk-2005,39459923,1566054250,16,4,3180573,0.030000,0.029999,22.728000,1,64,1,0
uk-2005,39459923,1566054250,2,4,953150,0.030000,0.027604,18.832000,1,64,1,0
uk-2005,39459923,1566054250,32,4,22182991,0.030000,0.029991,47.488000,1,64,1,0
uk-2005,39459923,1566054250,4,4,1754251,0.030000,0.028854,20.359000,1,64,1,0
uk-2005,39459923,1566054250,64,4,45865255,0.030000,0.029994,120.392000,1,64,1,0
uk-2005,39459923,1566054250,8,4,2565076,0.030000,0.029999,22.463000,1,64,1,0
uk-2005,39459923,1566054250,128,5,58442344,0.030000,0.029999,110.279000,1,64,1,0
uk-2005,39459923,1566054250,16,5,3196440,0.030000,0.029987,21.544000,1,64,1,0
uk-2005,39459923,1566054250,2,5,945134,0.030000,0.029442,19.196000,1,64,1,0
uk-2005,39459923,1566054250,32,5,22314562,0.030000,0.029999,81.328000,1,64,1,0
uk-2005,39459923,1566054250,4,5,1721759,0.030000,0.029960,20.646000,1,64,1,0
uk-2005,39459923,1566054250,64,5,46079399,0.030000,0.029999,136.630000,1,64,1,0
uk-2005,39459923,1566054250,8,5,2563249,0.030000,0.029903,21.791000,1,64,1,0
webbase-2001,118142143,1709619522,128,1,12088203,0.030000,0.029993,46.760000,1,64,1,0
webbase-2001,118142143,1709619522,16,1,8805254,0.030000,0.029358,39.645000,1,64,1,0
webbase-2001,118142143,1709619522,2,1,1661540,0.030000,0.020349,34.873000,1,64,1,0
webbase-2001,118142143,1709619522,32,1,9983539,0.030000,0.029993,41.501000,1,64,1,0
webbase-2001,118142143,1709619522,4,1,4825765,0.030000,0.029579,37.400000,1,64,1,0
webbase-2001,118142143,1709619522,64,1,11026346,0.030000,0.029975,42.655000,1,64,1,0
webbase-2001,118142143,1709619522,8,1,6971211,0.030000,0.029806,41.484000,1,64,1,0
webbase-2001,118142143,1709619522,128,2,12034719,0.030000,0.029998,48.096000,1,64,1,0
webbase-2001,118142143,1709619522,16,2,8759373,0.030000,0.029992,39.207000,1,64,1,0
webbase-2001,118142143,1709619522,2,2,1636337,0.030000,0.024483,35.941000,1,64,1,0
webbase-2001,118142143,1709619522,32,2,9926927,0.030000,0.029930,40.061000,1,64,1,0
webbase-2001,118142143,1709619522,4,2,4695230,0.030000,0.029426,37.594000,1,64,1,0
webbase-2001,118142143,1709619522,64,2,11096099,0.030000,0.029986,44.906000,1,64,1,0
webbase-2001,118142143,1709619522,8,2,7082303,0.030000,0.029978,39.845000,1,64,1,0
webbase-2001,118142143,1709619522,128,3,11984258,0.030000,0.029992,47.293000,1,64,1,0
webbase-2001,118142143,1709619522,16,3,8665042,0.030000,0.030000,44.422000,1,64,1,0
webbase-2001,118142143,1709619522,2,3,1639837,0.030000,0.023351,36.427000,1,64,1,0
webbase-2001,118142143,1709619522,32,3,10086231,0.030000,0.029706,38.442000,1,64,1,0
webbase-2001,118142143,1709619522,4,3,4671793,0.030000,0.028383,44.023000,1,64,1,0
webbase-2001,118142143,1709619522,64,3,11028816,0.030000,0.029998,45.964000,1,64,1,0
webbase-2001,118142143,1709619522,8,3,7064022,0.030000,0.025876,42.614000,1,64,1,0
webbase-2001,118142143,1709619522,128,4,11962791,0.030000,0.029998,52.262000,1,64,1,0
webbase-2001,118142143,1709619522,16,4,8717137,0.030000,0.030000,44.319000,1,64,1,0
webbase-2001,118142143,1709619522,2,4,1661067,0.030000,0.020921,34.354000,1,64,1,0
webbase-2001,118142143,1709619522,32,4,9922283,0.030000,0.029952,43.827000,1,64,1,0
webbase-2001,118142143,1709619522,4,4,4656984,0.030000,0.027873,38.193000,1,64,1,0
webbase-2001,118142143,1709619522,64,4,11060724,0.030000,0.029990,42.968000,1,64,1,0
webbase-2001,118142143,1709619522,8,4,6946409,0.030000,0.028865,44.976000,1,64,1,0
webbase-2001,118142143,1709619522,128,5,12017852,0.030000,0.029998,47.321000,1,64,1,0
webbase-2001,118142143,1709619522,16,5,8780091,0.030000,0.029912,41.066000,1,64,1,0
webbase-2001,118142143,1709619522,2,5,1630575,0.030000,0.018684,35.741000,1,64,1,0
webbase-2001,118142143,1709619522,32,5,10071281,0.030000,0.029925,38.300000,1,64,1,0
webbase-2001,118142143,1709619522,4,5,4542209,0.030000,0.029134,39.038000,1,64,1,0
webbase-2001,118142143,1709619522,64,5,11069115,0.030000,0.029979,40.256000,1,64,1,0
webbase-2001,118142143,1709619522,8,5,7078680,0.030000,0.027593,38.651000,1,64,1,0
amazon,400727,4699738,128,1,327143,0.030000,0.029703,1.307000,1,64,1,0
amazon,400727,4699738,16,1,174731,0.030000,0.029865,0.742000,1,64,1,0
amazon,400727,4699738,2,1,43450,0.030000,0.029951,0.524000,1,64,1,0
amazon,400727,4699738,32,1,221308,0.030000,0.029945,0.860000,1,64,1,0
amazon,400727,4699738,4,1,87856,0.030000,0.029926,0.642000,1,64,1,0
amazon,400727,4699738,64,1,272925,0.030000,0.029863,1.029000,1,64,1,0
amazon,400727,4699738,8,1,129507,0.030000,0.029945,0.799000,1,64,1,0
amazon,400727,4699738,128,2,326194,0.030000,0.029703,1.273000,1,64,1,0
amazon,400727,4699738,16,2,173327,0.030000,0.029985,0.782000,1,64,1,0
amazon,400727,4699738,2,2,45167,0.030000,0.027460,0.556000,1,64,1,0
amazon,400727,4699738,32,2,222948,0.030000,0.029945,0.934000,1,64,1,0
amazon,400727,4699738,4,2,88296,0.030000,0.029995,0.700000,1,64,1,0
amazon,400727,4699738,64,2,270941,0.030000,0.029863,1.049000,1,64,1,0
amazon,400727,4699738,8,2,129739,0.030000,0.029985,0.916000,1,64,1,0
amazon,400727,4699738,128,3,325194,0.030000,0.029703,1.415000,1,64,1,0
amazon,400727,4699738,16,3,175077,0.030000,0.029825,0.738000,1,64,1,0
amazon,400727,4699738,2,3,44173,0.030000,0.029965,0.546000,1,64,1,0
amazon,400727,4699738,32,3,221816,0.030000,0.029945,0.880000,1,64,1,0
amazon,400727,4699738,4,3,88562,0.030000,0.029995,0.727000,1,64,1,0
amazon,400727,4699738,64,3,272815,0.030000,0.029863,1.036000,1,64,1,0
amazon,400727,4699738,8,3,128090,0.030000,0.029985,0.916000,1,64,1,0
amazon,400727,4699738,128,4,326227,0.030000,0.029703,1.321000,1,64,1,0
amazon,400727,4699738,16,4,175140,0.030000,0.029985,0.767000,1,64,1,0
amazon,400727,4699738,2,4,44674,0.030000,0.029995,0.556000,1,64,1,0
amazon,400727,4699738,32,4,222948,0.030000,0.029945,0.926000,1,64,1,0
amazon,400727,4699738,4,4,87407,0.030000,0.029975,0.733000,1,64,1,0
amazon,400727,4699738,64,4,272580,0.030000,0.029863,1.124000,1,64,1,0
amazon,400727,4699738,8,4,129623,0.030000,0.029965,0.809000,1,64,1,0
amazon,400727,4699738,128,5,326844,0.030000,0.029703,1.257000,1,64,1,0
amazon,400727,4699738,16,5,174211,0.030000,0.029985,0.786000,1,64,1,0
amazon,400727,4699738,2,5,44576,0.030000,0.027525,0.525000,1,64,1,0
amazon,400727,4699738,32,5,223194,0.030000,0.029945,0.861000,1,64,1,0
amazon,400727,4699738,4,5,87909,0.030000,0.029995,0.691000,1,64,1,0
amazon,400727,4699738,64,5,272534,0.030000,0.029863,1.022000,1,64,1,0
amazon,400727,4699738,8,5,128089,0.030000,0.029985,0.897000,1,64,1,0
arabic-2005,22744077,1107806146,128,1,8918089,0.030000,0.029996,31.812000,1,64,1,0
arabic-2005,22744077,1107806146,16,1,1607930,0.030000,0.029999,11.629000,1,64,1,0
arabic-2005,22744077,1107806146,2,1,296876,0.030000,0.029720,9.911000,1,64,1,0
arabic-2005,22744077,1107806146,32,1,2164099,0.030000,0.029996,12.215000,1,64,1,0
arabic-2005,22744077,1107806146,4,1,653239,0.030000,0.029046,10.257000,1,64,1,0
arabic-2005,22744077,1107806146,64,1,4423698,0.030000,0.029934,21.732000,1,64,1,0
arabic-2005,22744077,1107806146,8,1,1148617,0.030000,0.029790,10.905000,1,64,1,0
arabic-2005,22744077,1107806146,128,2,8946444,0.030000,0.029996,33.477000,1,64,1,0
arabic-2005,22744077,1107806146,16,2,1643667,0.030000,0.029040,11.379000,1,64,1,0
arabic-2005,22744077,1107806146,2,2,288606,0.030000,0.025952,9.668000,1,64,1,0
arabic-2005,22744077,1107806146,32,2,2216049,0.030000,0.029970,11.115000,1,64,1,0
arabic-2005,22744077,1107806146,4,2,687755,0.030000,0.023125,10.207000,1,64,1,0
arabic-2005,22744077,1107806146,64,2,4485692,0.030000,0.029999,21.612000,1,64,1,0
arabic-2005,22744077,1107806146,8,2,1174641,0.030000,0.029938,11.102000,1,64,1,0
arabic-2005,22744077,1107806146,128,3,8907284,0.030000,0.029996,27.798000,1,64,1,0
arabic-2005,22744077,1107806146,16,3,1612642,0.030000,0.029944,11.755000,1,64,1,0
arabic-2005,22744077,1107806146,2,3,207314,0.030000,0.029704,9.890000,1,64,1,0
arabic-2005,22744077,1107806146,32,3,2161123,0.030000,0.029428,12.365000,1,64,1,0
arabic-2005,22744077,1107806146,4,3,685020,0.030000,0.028564,10.332000,1,64,1,0
arabic-2005,22744077,1107806146,64,3,4413769,0.030000,0.029996,19.345000,1,64,1,0
arabic-2005,22744077,1107806146,8,3,1210183,0.030000,0.029869,12.069000,1,64,1,0
arabic-2005,22744077,1107806146,128,4,8938335,0.030000,0.029996,36.156000,1,64,1,0
arabic-2005,22744077,1107806146,16,4,1564084,0.030000,0.029994,11.467000,1,64,1,0
arabic-2005,22744077,1107806146,2,4,215828,0.030000,0.029246,9.799000,1,64,1,0
arabic-2005,22744077,1107806146,32,4,2152136,0.030000,0.029957,12.625000,1,64,1,0
arabic-2005,22744077,1107806146,4,4,677008,0.030000,0.029824,11.075000,1,64,1,0
arabic-2005,22744077,1107806146,64,4,4335664,0.030000,0.029999,18.708000,1,64,1,0
arabic-2005,22744077,1107806146,8,4,1170954,0.030000,0.028616,10.831000,1,64,1,0
arabic-2005,22744077,1107806146,128,5,8909008,0.030000,0.029996,26.383000,1,64,1,0
arabic-2005,22744077,1107806146,16,5,1604196,0.030000,0.029999,12.037000,1,64,1,0
arabic-2005,22744077,1107806146,2,5,280885,0.030000,0.029487,9.731000,1,64,1,0
arabic-2005,22744077,1107806146,32,5,1990513,0.030000,0.029999,12.283000,1,64,1,0
arabic-2005,22744077,1107806146,4,5,753643,0.030000,0.029741,10.234000,1,64,1,0
arabic-2005,22744077,1107806146,64,5,4492129,0.030000,0.029999,20.270000,1,64,1,0
arabic-2005,22744077,1107806146,8,5,1135892,0.030000,0.029077,10.660000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,1,1698520,0.030000,0.029987,7.143000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,1,604346,0.030000,0.029997,5.150000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,1,47930,0.030000,0.030000,2.386000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,1,854377,0.030000,0.029994,4.857000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,1,149441,0.030000,0.030000,4.288000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,1,1252558,0.030000,0.029987,7.554000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,1,340260,0.030000,0.029999,4.292000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,2,1696823,0.030000,0.029987,6.102000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,2,612020,0.030000,0.029997,5.250000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,2,48122,0.030000,0.030000,2.110000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,2,854267,0.030000,0.029994,5.077000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,2,145051,0.030000,0.029991,3.183000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,2,1249656,0.030000,0.029987,5.490000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,2,341611,0.030000,0.029999,4.010000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,3,1685661,0.030000,0.029987,6.172000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,3,608497,0.030000,0.029997,4.848000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,3,49114,0.030000,0.023858,1.778000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,3,857744,0.030000,0.029994,4.634000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,3,147761,0.030000,0.030000,3.873000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,3,1249931,0.030000,0.029987,7.164000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,3,344450,0.030000,0.029626,3.591000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,4,1687601,0.030000,0.029987,6.457000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,4,610141,0.030000,0.029524,3.888000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,4,48021,0.030000,0.028698,2.320000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,4,847433,0.030000,0.029994,5.480000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,4,148937,0.030000,0.030000,4.280000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,4,1253591,0.030000,0.029987,6.645000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,4,355748,0.030000,0.029073,3.932000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,5,1685169,0.030000,0.029987,6.068000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,5,607160,0.030000,0.029917,4.635000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,5,47628,0.030000,0.016000,2.868000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,5,853713,0.030000,0.029994,3.851000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,5,145675,0.030000,0.030000,3.484000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,5,1241627,0.030000,0.029987,6.670000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,5,351850,0.030000,0.029951,4.279000,1,64,1,0
del26,67108864,402653086,128,1,326933,0.030000,0.029999,35.097000,1,64,1,0
del26,67108864,402653086,16,1,95822,0.030000,0.027245,31.301000,1,64,1,0
del26,67108864,402653086,2,1,16038,0.030000,0.019310,33.963000,1,64,1,0
del26,67108864,402653086,32,1,148091,0.030000,0.029521,33.622000,1,64,1,0
del26,67108864,402653086,4,1,31144,0.030000,0.025960,32.972000,1,64,1,0
del26,67108864,402653086,64,1,219974,0.030000,0.029996,39.724000,1,64,1,0
del26,67108864,402653086,8,1,58705,0.030000,0.028303,32.609000,1,64,1,0
del26,67108864,402653086,128,2,326890,0.030000,0.029974,36.099000,1,64,1,0
del26,67108864,402653086,16,2,95209,0.030000,0.025648,34.152000,1,64,1,0
del26,67108864,402653086,2,2,15694,0.030000,0.011655,31.683000,1,64,1,0
del26,67108864,402653086,32,2,148989,0.030000,0.029472,32.815000,1,64,1,0
del26,67108864,402653086,4,2,32703,0.030000,0.029236,32.697000,1,64,1,0
del26,67108864,402653086,64,2,221736,0.030000,0.029976,35.299000,1,64,1,0
del26,67108864,402653086,8,2,59498,0.030000,0.026806,31.449000,1,64,1,0
del26,67108864,402653086,128,3,328435,0.030000,0.029983,36.462000,1,64,1,0
del26,67108864,402653086,16,3,95622,0.030000,0.029906,32.080000,1,64,1,0
del26,67108864,402653086,2,3,16000,0.030000,0.027750,31.068000,1,64,1,0
del26,67108864,402653086,32,3,150726,0.030000,0.029965,31.892000,1,64,1,0
del26,67108864,402653086,4,3,31736,0.030000,0.014410,32.926000,1,64,1,0
del26,67108864,402653086,64,3,221342,0.030000,0.029871,36.859000,1,64,1,0
del26,67108864,402653086,8,3,58819,0.030000,0.029978,34.489000,1,64,1,0
del26,67108864,402653086,128,4,328720,0.030000,0.029989,35.156000,1,64,1,0
del26,67108864,402653086,16,4,96607,0.030000,0.029516,33.200000,1,64,1,0
del26,67108864,402653086,2,4,15902,0.030000,0.000646,30.902000,1,64,1,0
del26,67108864,402653086,32,4,150400,0.030000,0.029678,36.029000,1,64,1,0
del26,67108864,402653086,4,4,32504,0.030000,0.027752,31.723000,1,64,1,0
del26,67108864,402653086,64,4,224372,0.030000,0.029994,38.153000,1,64,1,0
del26,67108864,402653086,8,4,58792,0.030000,0.029770,33.825000,1,64,1,0
del26,67108864,402653086,128,5,328695,0.030000,0.029829,34.790000,1,64,1,0
del26,67108864,402653086,16,5,95655,0.030000,0.029680,31.219000,1,64,1,0
del26,67108864,402653086,2,5,15899,0.030000,0.001581,30.992000,1,64,1,0
del26,67108864,402653086,32,5,148656,0.030000,0.029995,33.987000,1,64,1,0
del26,67108864,402653086,4,5,31908,0.030000,0.028427,34.075000,1,64,1,0
del26,67108864,402653086,64,5,222751,0.030000,0.029999,38.883000,1,64,1,0
del26,67108864,402653086,8,5,59271,0.030000,0.029450,32.428000,1,64,1,0
enwiki-2013,4206289,183879456,128,1,40795469,0.030000,0.029974,45.632000,1,64,1,0
enwiki-2013,4206289,183879456,16,1,25943141,0.030000,0.029997,28.174000,1,64,1,0
enwiki-2013,4206289,183879456,2,1,9715984,0.030000,0.029985,10.433000,1,64,1,0
enwiki-2013,4206289,183879456,32,1,31039557,0.030000,0.029997,38.166000,1,64,1,0
enwiki-2013,4206289,183879456,4,1,16459987,0.030000,0.030000,17.274000,1,64,1,0
enwiki-2013,4206289,183879456,64,1,36054703,0.030000,0.029989,34.385000,1,64,1,0
enwiki-2013,4206289,183879456,8,1,21248587,0.030000,0.029999,25.280000,1,64,1,0
enwiki-2013,4206289,183879456,128,2,40775601,0.030000,0.029974,37.315000,1,64,1,0
enwiki-2013,4206289,183879456,16,2,25985780,0.030000,0.029997,28.105000,1,64,1,0
enwiki-2013,4206289,183879456,2,2,9606278,0.030000,0.028556,9.398000,1,64,1,0
enwiki-2013,4206289,183879456,32,2,31083645,0.030000,0.029997,26.414000,1,64,1,0
enwiki-2013,4206289,183879456,4,2,16450115,0.030000,0.030000,17.471000,1,64,1,0
enwiki-2013,4206289,183879456,64,2,36081443,0.030000,0.029989,35.846000,1,64,1,0
enwiki-2013,4206289,183879456,8,2,21515282,0.030000,0.029999,27.203000,1,64,1,0
enwiki-2013,4206289,183879456,128,3,40683861,0.030000,0.029974,42.902000,1,64,1,0
enwiki-2013,4206289,183879456,16,3,26056775,0.030000,0.029997,26.442000,1,64,1,0
enwiki-2013,4206289,183879456,2,3,9611334,0.030000,0.028776,9.255000,1,64,1,0
enwiki-2013,4206289,183879456,32,3,31145752,0.030000,0.029997,26.886000,1,64,1,0
enwiki-2013,4206289,183879456,4,3,16442753,0.030000,0.030000,18.620000,1,64,1,0
enwiki-2013,4206289,183879456,64,3,36079173,0.030000,0.029989,34.237000,1,64,1,0
enwiki-2013,4206289,183879456,8,3,21160410,0.030000,0.028546,16.181000,1,64,1,0
enwiki-2013,4206289,183879456,128,4,40854243,0.030000,0.029974,43.641000,1,64,1,0
enwiki-2013,4206289,183879456,16,4,25869198,0.030000,0.029997,27.433000,1,64,1,0
enwiki-2013,4206289,183879456,2,4,9633360,0.030000,0.023185,8.827000,1,64,1,0
enwiki-2013,4206289,183879456,32,4,31025387,0.030000,0.029997,35.565000,1,64,1,0
enwiki-2013,4206289,183879456,4,4,16452225,0.030000,0.030000,20.560000,1,64,1,0
enwiki-2013,4206289,183879456,64,4,36185366,0.030000,0.029989,37.675000,1,64,1,0
enwiki-2013,4206289,183879456,8,4,21220823,0.030000,0.029999,23.703000,1,64,1,0
enwiki-2013,4206289,183879456,128,5,40790555,0.030000,0.029974,46.853000,1,64,1,0
enwiki-2013,4206289,183879456,16,5,26020369,0.030000,0.029997,23.388000,1,64,1,0
enwiki-2013,4206289,183879456,2,5,9672944,0.030000,0.029720,9.724000,1,64,1,0
enwiki-2013,4206289,183879456,32,5,31222908,0.030000,0.029997,29.134000,1,64,1,0
enwiki-2013,4206289,183879456,4,5,16519057,0.030000,0.030000,15.574000,1,64,1,0
enwiki-2013,4206289,183879456,64,5,36014926,0.030000,0.029989,36.512000,1,64,1,0
enwiki-2013,4206289,183879456,8,5,21208256,0.030000,0.029999,18.194000,1,64,1,0
eu-2005,862664,32276936,128,1,3086558,0.030000,0.029970,6.683000,1,64,1,0
eu-2005,862664,32276936,16,1,267857,0.030000,0.029990,1.275000,1,64,1,0
eu-2005,862664,32276936,2,1,20100,0.030000,0.029998,0.655000,1,64,1,0
eu-2005,862664,32276936,32,1,837124,0.030000,0.029971,2.733000,1,64,1,0
eu-2005,862664,32276936,4,1,69101,0.030000,0.029996,0.742000,1,64,1,0
eu-2005,862664,32276936,64,1,1776135,0.030000,0.029970,4.495000,1,64,1,0
eu-2005,862664,32276936,8,1,162330,0.030000,0.028081,0.704000,1,64,1,0
eu-2005,862664,32276936,128,2,3101575,0.030000,0.029970,7.256000,1,64,1,0
eu-2005,862664,32276936,16,2,254351,0.030000,0.029990,1.498000,1,64,1,0
eu-2005,862664,32276936,2,2,18616,0.030000,0.023291,0.550000,1,64,1,0
eu-2005,862664,32276936,32,2,831681,0.030000,0.029971,2.527000,1,64,1,0
eu-2005,862664,32276936,4,2,68466,0.030000,0.029986,0.686000,1,64,1,0
eu-2005,862664,32276936,64,2,1791541,0.030000,0.029970,4.578000,1,64,1,0
eu-2005,862664,32276936,8,2,161937,0.030000,0.027200,0.722000,1,64,1,0
eu-2005,862664,32276936,128,3,3098981,0.030000,0.029970,7.689000,1,64,1,0
eu-2005,862664,32276936,16,3,253845,0.030000,0.029990,1.694000,1,64,1,0
eu-2005,862664,32276936,2,3,18596,0.030000,0.016217,0.545000,1,64,1,0
eu-2005,862664,32276936,32,3,848435,0.030000,0.029971,2.957000,1,64,1,0
eu-2005,862664,32276936,4,3,86700,0.030000,0.027997,0.634000,1,64,1,0
eu-2005,862664,32276936,64,3,1793716,0.030000,0.029970,4.147000,1,64,1,0
eu-2005,862664,32276936,8,3,162062,0.030000,0.028952,0.749000,1,64,1,0
eu-2005,862664,32276936,128,4,3099857,0.030000,0.029970,7.278000,1,64,1,0
eu-2005,862664,32276936,16,4,266709,0.030000,0.029990,1.589000,1,64,1,0
eu-2005,862664,32276936,2,4,18692,0.030000,0.025660,0.574000,1,64,1,0
eu-2005,862664,32276936,32,4,822602,0.030000,0.029971,2.445000,1,64,1,0
eu-2005,862664,32276936,4,4,83712,0.030000,0.029991,0.689000,1,64,1,0
eu-2005,862664,32276936,64,4,1791016,0.030000,0.029970,3.763000,1,64,1,0
eu-2005,862664,32276936,8,4,161325,0.030000,0.028461,0.736000,1,64,1,0
eu-2005,862664,32276936,128,5,3086049,0.030000,0.029970,10.506000,1,64,1,0
eu-2005,862664,32276936,16,5,259669,0.030000,0.029990,1.663000,1,64,1,0
eu-2005,862664,32276936,2,5,20672,0.030000,0.018844,0.569000,1,64,1,0
eu-2005,862664,32276936,32,5,817452,0.030000,0.029971,2.417000,1,64,1,0
eu-2005,862664,32276936,4,5,67261,0.030000,0.028845,0.626000,1,64,1,0
eu-2005,862664,32276936,64,5,1806842,0.030000,0.029970,3.748000,1,64,1,0
eu-2005,862664,32276936,8,5,161695,0.030000,0.029787,0.888000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,1,60552,0.030000,0.029983,6.201000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,1,17220,0.030000,0.028772,5.693000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,1,1740,0.030000,0.011671,5.734000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,1,26819,0.030000,0.028939,5.683000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,1,5925,0.030000,0.028267,5.739000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,1,40706,0.030000,0.029888,6.006000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,1,10306,0.030000,0.029987,5.847000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,2,60484,0.030000,0.029997,6.186000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,2,17448,0.030000,0.028895,5.634000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,2,1647,0.030000,0.024274,5.680000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,2,27066,0.030000,0.029323,5.710000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,2,5940,0.030000,0.029541,5.660000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,2,40842,0.030000,0.029993,6.016000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,2,10309,0.030000,0.026405,5.653000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,3,60170,0.030000,0.029905,6.226000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,3,16969,0.030000,0.029938,5.936000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,3,1774,0.030000,0.003142,5.747000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,3,27033,0.030000,0.029605,5.679000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,3,5833,0.030000,0.025873,5.671000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,3,40478,0.030000,0.029832,5.986000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,3,10068,0.030000,0.022643,5.671000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,4,60101,0.030000,0.029997,6.503000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,4,16763,0.030000,0.029968,6.012000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,4,1710,0.030000,0.025594,5.631000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,4,27112,0.030000,0.029910,5.890000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,4,5921,0.030000,0.020324,5.623000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,4,40717,0.030000,0.029964,5.843000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,4,10216,0.030000,0.029896,5.735000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,5,60672,0.030000,0.029983,6.263000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,5,17095,0.030000,0.029984,5.892000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,5,1701,0.030000,0.007435,5.688000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,5,26605,0.030000,0.029929,5.832000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,5,5737,0.030000,0.024247,5.657000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,5,40772,0.030000,0.029934,6.015000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,5,10069,0.030000,0.029356,5.608000,1,64,1,0
in-2004,1382906,27182946,128,1,107832,0.030000,0.029989,1.559000,1,64,1,0
in-2004,1382906,27182946,16,1,18581,0.030000,0.029989,0.825000,1,64,1,0
in-2004,1382906,27182946,2,1,3137,0.030000,0.023626,0.480000,1,64,1,0
in-2004,1382906,27182946,32,1,23107,0.030000,0.029989,0.812000,1,64,1,0
in-2004,1382906,27182946,4,1,7497,0.030000,0.029191,0.484000,1,64,1,0
in-2004,1382906,27182946,64,1,35748,0.030000,0.029989,1.265000,1,64,1,0
in-2004,1382906,27182946,8,1,12327,0.030000,0.029474,0.516000,1,64,1,0
in-2004,1382906,27182946,128,2,108017,0.030000,0.029989,1.530000,1,64,1,0
in-2004,1382906,27182946,16,2,19869,0.030000,0.029966,0.597000,1,64,1,0
in-2004,1382906,27182946,2,2,3194,0.030000,0.025632,0.439000,1,64,1,0
in-2004,1382906,27182946,32,2,22482,0.030000,0.029989,0.728000,1,64,1,0
in-2004,1382906,27182946,4,2,7634,0.030000,0.028392,0.452000,1,64,1,0
in-2004,1382906,27182946,64,2,35138,0.030000,0.029989,1.099000,1,64,1,0
in-2004,1382906,27182946,8,2,12246,0.030000,0.029561,0.466000,1,64,1,0
in-2004,1382906,27182946,128,3,109029,0.030000,0.029989,1.452000,1,64,1,0
in-2004,1382906,27182946,16,3,17860,0.030000,0.029989,0.880000,1,64,1,0
in-2004,1382906,27182946,2,3,3420,0.030000,0.019849,0.480000,1,64,1,0
in-2004,1382906,27182946,32,3,22531,0.030000,0.029989,0.701000,1,64,1,0
in-2004,1382906,27182946,4,3,7481,0.030000,0.026648,0.428000,1,64,1,0
in-2004,1382906,27182946,64,3,34362,0.030000,0.029989,1.026000,1,64,1,0
in-2004,1382906,27182946,8,3,12872,0.030000,0.029995,0.643000,1,64,1,0
in-2004,1382906,27182946,128,4,108018,0.030000,0.029989,1.462000,1,64,1,0
in-2004,1382906,27182946,16,4,19254,0.030000,0.029989,1.474000,1,64,1,0
in-2004,1382906,27182946,2,4,3155,0.030000,0.028138,0.475000,1,64,1,0
in-2004,1382906,27182946,32,4,21833,0.030000,0.029989,0.664000,1,64,1,0
in-2004,1382906,27182946,4,4,7814,0.030000,0.029607,0.454000,1,64,1,0
in-2004,1382906,27182946,64,4,35681,0.030000,0.029989,1.806000,1,64,1,0
in-2004,1382906,27182946,8,4,11830,0.030000,0.029995,0.562000,1,64,1,0
in-2004,1382906,27182946,128,5,109337,0.030000,0.029989,1.467000,1,64,1,0
in-2004,1382906,27182946,16,5,18783,0.030000,0.029989,0.739000,1,64,1,0
in-2004,1382906,27182946,2,5,3154,0.030000,0.027188,0.468000,1,64,1,0
in-2004,1382906,27182946,32,5,22456,0.030000,0.029989,0.933000,1,64,1,0
in-2004,1382906,27182946,4,5,7837,0.030000,0.029619,0.456000,1,64,1,0
in-2004,1382906,27182946,64,5,35017,0.030000,0.029989,1.117000,1,64,1,0
in-2004,1382906,27182946,8,5,12297,0.030000,0.027658,0.485000,1,64,1,0
nlpkkt240,27993600,746478752,128,1,11917917,0.030000,0.030000,36.923000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,4835860,0.030000,0.030000,22.130000,1,64,1,0
nlpkkt240,27993600,746478752,2,1,1062032,0.030000,0.029805,18.885000,1,64,1,0
nlpkkt240,27993600,746478752,32,1,6684652,0.030000,0.030000,25.653000,1,64,1,0
nlpkkt240,27993600,746478752,4,1,2094543,0.030000,0.025671,18.764000,1,64,1,0
nlpkkt240,27993600,746478752,64,1,8989396,0.030000,0.030000,35.496000,1,64,1,0
nlpkkt240,27993600,746478752,8,1,3157231,0.030000,0.029764,17.489000,1,64,1,0
nlpkkt240,27993600,746478752,128,2,11932933,0.030000,0.030000,36.105000,1,64,1,0
nlpkkt240,27993600,746478752,16,2,4816260,0.030000,0.030000,26.965000,1,64,1,0
nlpkkt240,27993600,746478752,2,2,1073004,0.030000,0.019470,19.850000,1,64,1,0
nlpkkt240,27993600,746478752,32,2,6686627,0.030000,0.030000,30.358000,1,64,1,0
nlpkkt240,27993600,746478752,4,2,2063890,0.030000,0.028249,17.526000,1,64,1,0
nlpkkt240,27993600,746478752,64,2,8991845,0.030000,0.030000,27.610000,1,64,1,0
nlpkkt240,27993600,746478752,8,2,3143783,0.030000,0.027351,20.899000,1,64,1,0
nlpkkt240,27993600,746478752,128,3,11963326,0.030000,0.030000,34.808000,1,64,1,0
nlpkkt240,27993600,746478752,16,3,4794062,0.030000,0.030000,32.006000,1,64,1,0
nlpkkt240,27993600,746478752,2,3,1072337,0.030000,0.029985,16.808000,1,64,1,0
nlpkkt240,27993600,746478752,32,3,6723330,0.030000,0.030000,24.593000,1,64,1,0
nlpkkt240,27993600,746478752,4,3,2109186,0.030000,0.025249,16.311000,1,64,1,0
nlpkkt240,27993600,746478752,64,3,8961694,0.030000,0.030000,32.237000,1,64,1,0
nlpkkt240,27993600,746478752,8,3,3149244,0.030000,0.027467,19.926000,1,64,1,0
nlpkkt240,27993600,746478752,128,4,11887798,0.030000,0.030000,40.907000,1,64,1,0
nlpkkt240,27993600,746478752,16,4,4789333,0.030000,0.030000,20.106000,1,64,1,0
nlpkkt240,27993600,746478752,2,4,1066549,0.030000,0.025154,16.365000,1,64,1,0
nlpkkt240,27993600,746478752,32,4,6692554,0.030000,0.030000,32.379000,1,64,1,0
nlpkkt240,27993600,746478752,4,4,2102264,0.030000,0.029994,17.345000,1,64,1,0
nlpkkt240,27993600,746478752,64,4,8997415,0.030000,0.030000,32.353000,1,64,1,0
nlpkkt240,27993600,746478752,8,4,3125495,0.030000,0.029955,19.327000,1,64,1,0
nlpkkt240,27993600,746478752,128,5,11905253,0.030000,0.030000,37.125000,1,64,1,0
nlpkkt240,27993600,746478752,16,5,4799561,0.030000,0.030000,22.358000,1,64,1,0
nlpkkt240,27993600,746478752,2,5,1061809,0.030000,0.029988,16.070000,1,64,1,0
nlpkkt240,27993600,746478752,32,5,6678737,0.030000,0.030000,33.548000,1,64,1,0
nlpkkt240,27993600,746478752,4,5,2067889,0.030000,0.026784,19.811000,1,64,1,0
nlpkkt240,27993600,746478752,64,5,9026859,0.030000,0.030000,34.064000,1,64,1,0
nlpkkt240,27993600,746478752,8,5,3153257,0.030000,0.029999,18.871000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,1,597526,0.030000,0.029943,2.097000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,1,201609,0.030000,0.029892,1.222000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,1,10022,0.030000,0.026587,0.572000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,1,309171,0.030000,0.029989,1.519000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,1,30613,0.030000,0.026007,0.617000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,1,439209,0.030000,0.029974,2.217000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,1,116531,0.030000,0.029996,1.220000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,2,593662,0.030000,0.029943,2.230000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,2,204651,0.030000,0.029996,1.211000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,2,9505,0.030000,0.007568,0.584000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,2,305754,0.030000,0.029989,1.399000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,2,30654,0.030000,0.022939,0.591000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,2,437497,0.030000,0.029974,2.140000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,2,115831,0.030000,0.029832,0.883000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,3,597235,0.030000,0.029943,2.162000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,3,197940,0.030000,0.029996,1.595000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,3,9567,0.030000,0.026135,0.623000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,3,308215,0.030000,0.029989,1.621000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,3,30091,0.030000,0.019342,0.570000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,3,435589,0.030000,0.029974,2.282000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,3,119661,0.030000,0.027305,0.764000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,4,598427,0.030000,0.029943,2.287000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,4,200829,0.030000,0.029996,1.434000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,4,9638,0.030000,0.004732,0.570000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,4,309828,0.030000,0.029989,1.875000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,4,30278,0.030000,0.021957,0.641000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,4,438899,0.030000,0.029974,2.105000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,4,116051,0.030000,0.029996,1.081000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,5,596628,0.030000,0.029943,2.494000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,5,202758,0.030000,0.029996,1.271000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,5,9119,0.030000,0.011035,0.563000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,5,308552,0.030000,0.029989,1.887000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,5,30132,0.030000,0.029256,0.636000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,5,434062,0.030000,0.029974,2.220000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,5,117562,0.030000,0.025810,0.743000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,1,751701,0.030000,0.029997,19.979000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,1,218352,0.030000,0.029895,13.581000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,1,37128,0.030000,0.010001,15.070000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,1,341662,0.030000,0.029757,13.597000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,1,71858,0.030000,0.028139,13.553000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,1,515386,0.030000,0.029721,13.726000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,1,133794,0.030000,0.029955,20.701000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,2,744698,0.030000,0.029890,14.648000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,2,216844,0.030000,0.028980,14.341000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,2,36455,0.030000,0.025714,14.436000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,2,342454,0.030000,0.029965,14.864000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,2,73830,0.030000,0.029673,15.083000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,2,514098,0.030000,0.029891,13.842000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,2,136375,0.030000,0.027399,14.107000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,3,749793,0.030000,0.029942,15.800000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,3,223156,0.030000,0.029470,13.469000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,3,36333,0.030000,0.029514,16.802000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,3,342918,0.030000,0.029147,13.447000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,3,71147,0.030000,0.029901,15.415000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,3,513486,0.030000,0.029974,14.420000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,3,135805,0.030000,0.030000,18.164000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,4,749734,0.030000,0.029999,19.380000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,4,218527,0.030000,0.029894,13.418000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,4,35789,0.030000,0.029522,14.656000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,4,342137,0.030000,0.029978,18.380000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,4,71021,0.030000,0.026101,14.682000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,4,508403,0.030000,0.029620,14.919000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,4,136347,0.030000,0.024860,12.685000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,5,749661,0.030000,0.029999,18.613000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,5,217598,0.030000,0.030000,18.871000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,5,35765,0.030000,0.014056,14.303000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,5,341265,0.030000,0.029962,14.404000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,5,72049,0.030000,0.028690,16.386000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,5,511638,0.030000,0.029575,14.297000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,5,136916,0.030000,0.029960,14.645000,1,64,1,0
sk-2005,50636151,3620126660,128,1,69053211,0.030000,0.029998,139.867000,1,64,1,0
sk-2005,50636151,3620126660,16,1,14119321,0.030000,0.030000,78.301000,1,64,1,0
sk-2005,50636151,3620126660,2,1,2689649,0.030000,0.007171,43.263000,1,64,1,0
sk-2005,50636151,3620126660,32,1,24996661,0.030000,0.030000,82.044000,1,64,1,0
sk-2005,50636151,3620126660,4,1,5324240,0.030000,0.029319,44.336000,1,64,1,0
sk-2005,50636151,3620126660,64,1,41102875,0.030000,0.029999,95.873000,1,64,1,0
sk-2005,50636151,3620126660,8,1,7331247,0.030000,0.029977,44.527000,1,64,1,0
sk-2005,50636151,3620126660,128,2,68765415,0.030000,0.029998,157.998000,1,64,1,0
sk-2005,50636151,3620126660,16,2,13319725,0.030000,0.030000,90.074000,1,64,1,0
sk-2005,50636151,3620126660,2,2,2123480,0.030000,0.026426,42.657000,1,64,1,0
sk-2005,50636151,3620126660,32,2,25369601,0.030000,0.030000,73.894000,1,64,1,0
sk-2005,50636151,3620126660,4,2,5341822,0.030000,0.028424,43.438000,1,64,1,0
sk-2005,50636151,3620126660,64,2,40909014,0.030000,0.029999,96.503000,1,64,1,0
sk-2005,50636151,3620126660,8,2,7268673,0.030000,0.029753,42.512000,1,64,1,0
sk-2005,50636151,3620126660,128,3,69490306,0.030000,0.029998,160.220000,1,64,1,0
sk-2005,50636151,3620126660,16,3,13288890,0.030000,0.029656,58.091000,1,64,1,0
sk-2005,50636151,3620126660,2,3,2169474,0.030000,0.028848,40.287000,1,64,1,0
sk-2005,50636151,3620126660,32,3,24760868,0.030000,0.029997,75.412000,1,64,1,0
sk-2005,50636151,3620126660,4,3,5264690,0.030000,0.024489,42.003000,1,64,1,0
sk-2005,50636151,3620126660,64,3,40710515,0.030000,0.029999,92.061000,1,64,1,0
sk-2005,50636151,3620126660,8,3,7711863,0.030000,0.029983,43.055000,1,64,1,0
sk-2005,50636151,3620126660,128,4,68069141,0.030000,0.029998,154.839000,1,64,1,0
sk-2005,50636151,3620126660,16,4,14013983,0.030000,0.029989,66.872000,1,64,1,0
sk-2005,50636151,3620126660,2,4,2609169,0.030000,0.029040,39.616000,1,64,1,0
sk-2005,50636151,3620126660,32,4,24254985,0.030000,0.030000,72.221000,1,64,1,0
sk-2005,50636151,3620126660,4,4,5406007,0.030000,0.029935,45.061000,1,64,1,0
sk-2005,50636151,3620126660,64,4,40348459,0.030000,0.029999,105.683000,1,64,1,0
sk-2005,50636151,3620126660,8,4,7254468,0.030000,0.029982,48.123000,1,64,1,0
sk-2005,50636151,3620126660,128,5,68139935,0.030000,0.029998,180.252000,1,64,1,0
sk-2005,50636151,3620126660,16,5,13537549,0.030000,0.030000,73.081000,1,64,1,0
sk-2005,50636151,3620126660,2,5,1955012,0.030000,0.028798,40.069000,1,64,1,0
sk-2005,50636151,3620126660,32,5,24580717,0.030000,0.030000,75.372000,1,64,1,0
sk-2005,50636151,3620126660,4,5,5434745,0.030000,0.026901,41.225000,1,64,1,0
sk-2005,50636151,3620126660,64,5,39848307,0.030000,0.029999,95.390000,1,64,1,0
sk-2005,50636151,3620126660,8,5,7462277,0.030000,0.029423,43.219000,1,64,1,0
uk-2002,18520343,523574516,128,1,2065352,0.030000,0.029995,9.231000,1,64,1,0
uk-2002,18520343,523574516,16,1,1363426,0.030000,0.029999,7.424000,1,64,1,0
uk-2002,18520343,523574516,2,1,244685,0.030000,0.024857,6.278000,1,64,1,0
uk-2002,18520343,523574516,32,1,1593524,0.030000,0.029897,6.412000,1,64,1,0
uk-2002,18520343,523574516,4,1,693509,0.030000,0.029540,6.337000,1,64,1,0
uk-2002,18520343,523574516,64,1,1762918,0.030000,0.029974,6.893000,1,64,1,0
uk-2002,18520343,523574516,8,1,1032380,0.030000,0.029899,6.492000,1,64,1,0
uk-2002,18520343,523574516,128,2,2076325,0.030000,0.029995,9.588000,1,64,1,0
uk-2002,18520343,523574516,16,2,1351289,0.030000,0.029992,7.085000,1,64,1,0
uk-2002,18520343,523574516,2,2,239625,0.030000,0.029736,6.206000,1,64,1,0
uk-2002,18520343,523574516,32,2,1606697,0.030000,0.029985,6.680000,1,64,1,0
uk-2002,18520343,523574516,4,2,708056,0.030000,0.029629,6.071000,1,64,1,0
uk-2002,18520343,523574516,64,2,1761803,0.030000,0.029995,7.210000,1,64,1,0
uk-2002,18520343,523574516,8,2,1058768,0.030000,0.029993,7.333000,1,64,1,0
uk-2002,18520343,523574516,128,3,2093991,0.030000,0.029995,11.442000,1,64,1,0
uk-2002,18520343,523574516,16,3,1355113,0.030000,0.029989,7.163000,1,64,1,0
uk-2002,18520343,523574516,2,3,249315,0.030000,0.012947,6.048000,1,64,1,0
uk-2002,18520343,523574516,32,3,1590846,0.030000,0.029952,6.470000,1,64,1,0
uk-2002,18520343,523574516,4,3,721068,0.030000,0.028667,6.071000,1,64,1,0
uk-2002,18520343,523574516,64,3,1757416,0.030000,0.029905,7.091000,1,64,1,0
uk-2002,18520343,523574516,8,3,1072167,0.030000,0.029975,6.853000,1,64,1,0
uk-2002,18520343,523574516,128,4,2076865,0.030000,0.029995,10.023000,1,64,1,0
uk-2002,18520343,523574516,16,4,1361441,0.030000,0.029910,6.564000,1,64,1,0
uk-2002,18520343,523574516,2,4,259994,0.030000,0.029920,6.702000,1,64,1,0
uk-2002,18520343,523574516,32,4,1614445,0.030000,0.029981,6.763000,1,64,1,0
uk-2002,18520343,523574516,4,4,692236,0.030000,0.029176,6.160000,1,64,1,0
uk-2002,18520343,523574516,64,4,1757039,0.030000,0.029978,6.745000,1,64,1,0
uk-2002,18520343,523574516,8,4,1061206,0.030000,0.028854,6.813000,1,64,1,0
uk-2002,18520343,523574516,128,5,2076279,0.030000,0.029995,8.627000,1,64,1,0
uk-2002,18520343,523574516,16,5,1360292,0.030000,0.029916,7.546000,1,64,1,0
uk-2002,18520343,523574516,2,5,248542,0.030000,0.028828,5.992000,1,64,1,0
uk-2002,18520343,523574516,32,5,1606646,0.030000,0.029529,7.206000,1,64,1,0
uk-2002,18520343,523574516,4,5,690141,0.030000,0.028804,6.171000,1,64,1,0
uk-2002,18520343,523574516,64,5,1761655,0.030000,0.029992,6.989000,1,64,1,0
uk-2002,18520343,523574516,8,5,1064338,0.030000,0.030000,6.801000,1,64,1,0
uk-2007-05,105896435,6603753128,128,1,6416709,0.030000,0.029999,84.457000,1,64,1,0
uk-2007-05,105896435,6603753128,16,1,3607033,0.030000,0.029635,53.188000,1,64,1,0
uk-2007-05,105896435,6603753128,2,1,803370,0.030000,0.029794,51.669000,1,64,1,0
uk-2007-05,105896435,6603753128,32,1,4589256,0.030000,0.029956,56.485000,1,64,1,0
uk-2007-05,105896435,6603753128,4,1,1861942,0.030000,0.029552,57.230000,1,64,1,0
uk-2007-05,105896435,6603753128,64,1,5448676,0.030000,0.029991,61.489000,1,64,1,0
uk-2007-05,105896435,6603753128,8,1,2817612,0.030000,0.029701,52.631000,1,64,1,0
uk-2007-05,105896435,6603753128,128,2,6589560,0.030000,0.029999,116.002000,1,64,1,0
uk-2007-05,105896435,6603753128,16,2,3699868,0.030000,0.029719,55.377000,1,64,1,0
uk-2007-05,105896435,6603753128,2,2,827063,0.030000,0.029719,51.175000,1,64,1,0
uk-2007-05,105896435,6603753128,32,2,4598776,0.030000,0.029912,56.916000,1,64,1,0
uk-2007-05,105896435,6603753128,4,2,1812069,0.030000,0.024757,52.051000,1,64,1,0
uk-2007-05,105896435,6603753128,64,2,5421214,0.030000,0.029996,56.024000,1,64,1,0
uk-2007-05,105896435,6603753128,8,2,2826246,0.030000,0.029957,54.376000,1,64,1,0
uk-2007-05,105896435,6603753128,128,3,6572713,0.030000,0.029999,121.686000,1,64,1,0
uk-2007-05,105896435,6603753128,16,3,3760817,0.030000,0.029966,52.531000,1,64,1,0
uk-2007-05,105896435,6603753128,2,3,776803,0.030000,0.029455,51.707000,1,64,1,0
uk-2007-05,105896435,6603753128,32,3,4653326,0.030000,0.029964,55.250000,1,64,1,0
uk-2007-05,105896435,6603753128,4,3,2026389,0.030000,0.019718,52.151000,1,64,1,0
uk-2007-05,105896435,6603753128,64,3,5395510,0.030000,0.029999,66.345000,1,64,1,0
uk-2007-05,105896435,6603753128,8,3,2909343,0.030000,0.029944,55.126000,1,64,1,0
uk-2007-05,105896435,6603753128,128,4,6419730,0.030000,0.029999,101.531000,1,64,1,0
uk-2007-05,105896435,6603753128,16,4,3597693,0.030000,0.029926,52.576000,1,64,1,0
uk-2007-05,105896435,6603753128,2,4,782318,0.030000,0.029860,52.239000,1,64,1,0
uk-2007-05,105896435,6603753128,32,4,4515701,0.030000,0.030000,72.209000,1,64,1,0
uk-2007-05,105896435,6603753128,4,4,1794480,0.030000,0.026439,52.688000,1,64,1,0
uk-2007-05,105896435,6603753128,64,4,5386908,0.030000,0.029963,56.523000,1,64,1,0
uk-2007-05,105896435,6603753128,8,4,2892317,0.030000,0.029442,51.628000,1,64,1,0
uk-2007-05,105896435,6603753128,128,5,6455133,0.030000,0.029999,117.567000,1,64,1,0
uk-2007-05,105896435,6603753128,16,5,3574095,0.030000,0.029870,53.067000,1,64,1,0
uk-2007-05,105896435,6603753128,2,5,777271,0.030000,0.029160,51.831000,1,64,1,0
uk-2007-05,105896435,6603753128,32,5,4684675,0.030000,0.029988,65.518000,1,64,1,0
uk-2007-05,105896435,6603753128,4,5,1843099,0.030000,0.029039,53.389000,1,64,1,0
uk-2007-05,105896435,6603753128,64,5,5333479,0.030000,0.029979,55.329000,1,64,1,0
uk-2007-05,105896435,6603753128,8,5,2766082,0.030000,0.028465,51.301000,1,64,1,0
youtube,1134890,5975246,128,1,1094356,0.030000,0.029999,5.956000,1,64,1,0
youtube,1134890,5975246,16,1,626031,0.030000,0.029987,3.138000,1,64,1,0
youtube,1134890,5975246,2,1,167813,0.030000,0.016379,1.464000,1,64,1,0
youtube,1134890,5975246,32,1,795192,0.030000,0.029972,4.883000,1,64,1,0
youtube,1134890,5975246,4,1,317139,0.030000,0.029955,1.970000,1,64,1,0
youtube,1134890,5975246,64,1,940892,0.030000,0.029944,5.694000,1,64,1,0
youtube,1134890,5975246,8,1,465306,0.030000,0.029994,3.367000,1,64,1,0
youtube,1134890,5975246,128,2,1090614,0.030000,0.029999,5.393000,1,64,1,0
youtube,1134890,5975246,16,2,627846,0.030000,0.029987,3.458000,1,64,1,0
youtube,1134890,5975246,2,2,168304,0.030000,0.013897,1.322000,1,64,1,0
youtube,1134890,5975246,32,2,803956,0.030000,0.029972,3.827000,1,64,1,0
youtube,1134890,5975246,4,2,317081,0.030000,0.028274,2.030000,1,64,1,0
youtube,1134890,5975246,64,2,942317,0.030000,0.029944,5.693000,1,64,1,0
youtube,1134890,5975246,8,2,458676,0.030000,0.029994,2.979000,1,64,1,0
youtube,1134890,5975246,128,3,1100521,0.030000,0.029999,7.998000,1,64,1,0
youtube,1134890,5975246,16,3,631252,0.030000,0.029987,3.157000,1,64,1,0
youtube,1134890,5975246,2,3,164961,0.030000,0.026870,1.389000,1,64,1,0
youtube,1134890,5975246,32,3,799341,0.030000,0.029972,4.494000,1,64,1,0
youtube,1134890,5975246,4,3,317300,0.030000,0.029783,1.952000,1,64,1,0
youtube,1134890,5975246,64,3,940857,0.030000,0.029944,6.233000,1,64,1,0
youtube,1134890,5975246,8,3,462940,0.030000,0.029994,3.033000,1,64,1,0
youtube,1134890,5975246,128,4,1087534,0.030000,0.029999,5.061000,1,64,1,0
youtube,1134890,5975246,16,4,635846,0.030000,0.029987,3.076000,1,64,1,0
youtube,1134890,5975246,2,4,168711,0.030000,0.017066,1.317000,1,64,1,0
youtube,1134890,5975246,32,4,794681,0.030000,0.029972,4.507000,1,64,1,0
youtube,1134890,5975246,4,4,317355,0.030000,0.029557,1.856000,1,64,1,0
youtube,1134890,5975246,64,4,937347,0.030000,0.029944,4.921000,1,64,1,0
youtube,1134890,5975246,8,4,463764,0.030000,0.029994,3.024000,1,64,1,0
youtube,1134890,5975246,128,5,1093734,0.030000,0.029999,5.799000,1,64,1,0
youtube,1134890,5975246,16,5,634914,0.030000,0.029987,2.994000,1,64,1,0
youtube,1134890,5975246,2,5,165403,0.030000,0.026956,1.411000,1,64,1,0
youtube,1134890,5975246,32,5,801411,0.030000,0.029972,4.215000,1,64,1,0
youtube,1134890,5975246,4,5,316448,0.030000,0.028623,1.766000,1,64,1,0
youtube,1134890,5975246,64,5,942433,0.030000,0.029944,5.306000,1,64,1,0
youtube,1134890,5975246,8,5,460814,0.030000,0.029980,2.829000,1,64,1,0


==> experiments/quality/dJet.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
com-orkut.ungraph,3072627,234370166,128,1,49018516,0.030000,0.029994,39.899000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,1,27917294,0.030000,0.029999,15.183000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,1,596523,0.030000,0.007511,8.275000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,1,35620773,0.030000,0.029994,21.847000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,1,13155390,0.030000,0.028952,10.969000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,1,42241369,0.030000,0.029994,36.360000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,1,21834179,0.030000,0.029957,12.097000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,2,49296910,0.030000,0.029994,38.225000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,2,28639177,0.030000,0.029999,13.915000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,2,612883,0.030000,0.025624,7.993000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,2,35498821,0.030000,0.029994,21.435000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,2,13382957,0.030000,0.029123,10.958000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,2,41928065,0.030000,0.029994,33.887000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,2,21746741,0.030000,0.029999,12.460000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,3,49150573,0.030000,0.029994,38.623000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,3,28508000,0.030000,0.029999,13.747000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,3,596957,0.030000,0.007222,8.779000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,3,35398689,0.030000,0.029994,20.767000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,3,13282913,0.030000,0.026410,10.917000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,3,41990661,0.030000,0.029994,40.687000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,3,21757916,0.030000,0.029999,14.182000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,4,49169629,0.030000,0.029994,43.396000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,4,28738481,0.030000,0.029999,13.569000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,4,612776,0.030000,0.025982,7.759000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,4,35526322,0.030000,0.029994,20.592000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,4,13165094,0.030000,0.029999,11.817000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,4,42136498,0.030000,0.029994,35.742000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,4,21620127,0.030000,0.029999,11.762000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,5,49173952,0.030000,0.029994,40.183000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,5,27988431,0.030000,0.029999,14.112000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,5,612806,0.030000,0.025969,7.842000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,5,35075624,0.030000,0.029994,18.266000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,5,13015337,0.030000,0.029851,13.118000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,5,42177380,0.030000,0.029994,37.498000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,5,22105653,0.030000,0.029999,12.140000,1,64,1,0
del26_3d,67108864,1042545824,128,1,10991144,0.030000,0.029999,14.506000,1,64,1,0
del26_3d,67108864,1042545824,16,1,5508495,0.030000,0.030000,12.795000,1,64,1,0
del26_3d,67108864,1042545824,2,1,1542373,0.030000,0.007551,8.572000,1,64,1,0
del26_3d,67108864,1042545824,32,1,6901548,0.030000,0.030000,13.471000,1,64,1,0
del26_3d,67108864,1042545824,4,1,2919010,0.030000,0.029954,8.426000,1,64,1,0
del26_3d,67108864,1042545824,64,1,8550842,0.030000,0.029998,12.679000,1,64,1,0
del26_3d,67108864,1042545824,8,1,4250717,0.030000,0.029995,8.785000,1,64,1,0
del26_3d,67108864,1042545824,128,2,10988020,0.030000,0.029999,15.214000,1,64,1,0
del26_3d,67108864,1042545824,16,2,5470896,0.030000,0.030000,11.271000,1,64,1,0
del26_3d,67108864,1042545824,2,2,1546776,0.030000,0.016518,8.464000,1,64,1,0
del26_3d,67108864,1042545824,32,2,6903674,0.030000,0.029998,12.937000,1,64,1,0
del26_3d,67108864,1042545824,4,2,2921714,0.030000,0.024657,8.191000,1,64,1,0
del26_3d,67108864,1042545824,64,2,8522332,0.030000,0.030000,14.069000,1,64,1,0
del26_3d,67108864,1042545824,8,2,4235445,0.030000,0.029734,9.911000,1,64,1,0
del26_3d,67108864,1042545824,128,3,10972319,0.030000,0.029999,14.248000,1,64,1,0
del26_3d,67108864,1042545824,16,3,5551787,0.030000,0.029999,13.020000,1,64,1,0
del26_3d,67108864,1042545824,2,3,1544386,0.030000,0.007831,8.178000,1,64,1,0
del26_3d,67108864,1042545824,32,3,6888464,0.030000,0.029964,11.346000,1,64,1,0
del26_3d,67108864,1042545824,4,3,2913982,0.030000,0.029394,8.698000,1,64,1,0
del26_3d,67108864,1042545824,64,3,8535841,0.030000,0.030000,13.568000,1,64,1,0
del26_3d,67108864,1042545824,8,3,4259754,0.030000,0.030000,10.777000,1,64,1,0
del26_3d,67108864,1042545824,128,4,11009960,0.030000,0.029999,13.853000,1,64,1,0
del26_3d,67108864,1042545824,16,4,5437894,0.030000,0.029896,9.363000,1,64,1,0
del26_3d,67108864,1042545824,2,4,1545593,0.030000,0.029982,8.524000,1,64,1,0
del26_3d,67108864,1042545824,32,4,6838978,0.030000,0.030000,12.406000,1,64,1,0
del26_3d,67108864,1042545824,4,4,2916788,0.030000,0.029973,8.960000,1,64,1,0
del26_3d,67108864,1042545824,64,4,8524778,0.030000,0.029907,11.956000,1,64,1,0
del26_3d,67108864,1042545824,8,4,4269874,0.030000,0.026195,8.485000,1,64,1,0
del26_3d,67108864,1042545824,128,5,10993655,0.030000,0.029999,15.571000,1,64,1,0
del26_3d,67108864,1042545824,16,5,5540244,0.030000,0.029997,11.719000,1,64,1,0
del26_3d,67108864,1042545824,2,5,1544554,0.030000,0.001207,8.458000,1,64,1,0
del26_3d,67108864,1042545824,32,5,6857559,0.030000,0.030000,12.604000,1,64,1,0
del26_3d,67108864,1042545824,4,5,2914027,0.030000,0.029996,9.126000,1,64,1,0
del26_3d,67108864,1042545824,64,5,8568151,0.030000,0.030000,12.753000,1,64,1,0
del26_3d,67108864,1042545824,8,5,4287265,0.030000,0.029863,10.557000,1,64,1,0
del27_3d,134217728,2085147648,128,1,17205366,0.030000,0.030000,26.634000,1,64,1,0
del27_3d,134217728,2085147648,16,1,8790713,0.030000,0.029993,19.855000,1,64,1,0
del27_3d,134217728,2085147648,2,1,2482645,0.030000,0.029904,16.901000,1,64,1,0
del27_3d,134217728,2085147648,32,1,11021787,0.030000,0.029998,22.932000,1,64,1,0
del27_3d,134217728,2085147648,4,1,4729379,0.030000,0.025983,17.279000,1,64,1,0
del27_3d,134217728,2085147648,64,1,13697749,0.030000,0.030000,25.484000,1,64,1,0
del27_3d,134217728,2085147648,8,1,6728270,0.030000,0.030000,23.251000,1,64,1,0
del27_3d,134217728,2085147648,128,2,17099434,0.030000,0.030000,25.588000,1,64,1,0
del27_3d,134217728,2085147648,16,2,8688019,0.030000,0.029792,19.448000,1,64,1,0
del27_3d,134217728,2085147648,2,2,2455713,0.030000,0.000155,16.946000,1,64,1,0
del27_3d,134217728,2085147648,32,2,11057192,0.030000,0.029959,21.941000,1,64,1,0
del27_3d,134217728,2085147648,4,2,4631192,0.030000,0.028861,16.310000,1,64,1,0
del27_3d,134217728,2085147648,64,2,13797168,0.030000,0.030000,24.641000,1,64,1,0
del27_3d,134217728,2085147648,8,2,6705580,0.030000,0.029881,17.233000,1,64,1,0
del27_3d,134217728,2085147648,128,3,17242391,0.030000,0.030000,25.465000,1,64,1,0
del27_3d,134217728,2085147648,16,3,8936824,0.030000,0.029990,20.412000,1,64,1,0
del27_3d,134217728,2085147648,2,3,2458294,0.030000,0.002746,17.077000,1,64,1,0
del27_3d,134217728,2085147648,32,3,10896586,0.030000,0.030000,22.589000,1,64,1,0
del27_3d,134217728,2085147648,4,3,4621771,0.030000,0.025473,16.864000,1,64,1,0
del27_3d,134217728,2085147648,64,3,13707471,0.030000,0.030000,23.546000,1,64,1,0
del27_3d,134217728,2085147648,8,3,6672374,0.030000,0.029962,19.024000,1,64,1,0
del27_3d,134217728,2085147648,128,4,17241149,0.030000,0.030000,25.476000,1,64,1,0
del27_3d,134217728,2085147648,16,4,8841355,0.030000,0.029984,22.521000,1,64,1,0
del27_3d,134217728,2085147648,2,4,2461441,0.030000,0.011533,16.592000,1,64,1,0
del27_3d,134217728,2085147648,32,4,11089810,0.030000,0.030000,23.386000,1,64,1,0
del27_3d,134217728,2085147648,4,4,4658247,0.030000,0.029838,22.718000,1,64,1,0
del27_3d,134217728,2085147648,64,4,13714745,0.030000,0.030000,23.953000,1,64,1,0
del27_3d,134217728,2085147648,8,4,6656171,0.030000,0.029827,17.215000,1,64,1,0
del27_3d,134217728,2085147648,128,5,17106001,0.030000,0.030000,25.523000,1,64,1,0
del27_3d,134217728,2085147648,16,5,8809533,0.030000,0.029867,22.216000,1,64,1,0
del27_3d,134217728,2085147648,2,5,2502124,0.030000,0.029887,17.233000,1,64,1,0
del27_3d,134217728,2085147648,32,5,11042673,0.030000,0.030000,22.218000,1,64,1,0
del27_3d,134217728,2085147648,4,5,4664069,0.030000,0.029496,16.712000,1,64,1,0
del27_3d,134217728,2085147648,64,5,13616511,0.030000,0.030000,24.397000,1,64,1,0
del27_3d,134217728,2085147648,8,5,6641140,0.030000,0.029976,17.919000,1,64,1,0
del27,134217728,606413354,128,1,327731,0.030000,0.030000,9.637000,1,64,1,0
del27,134217728,606413354,16,1,115946,0.030000,0.023955,8.109000,1,64,1,0
del27,134217728,606413354,2,1,29624,0.030000,0.029999,9.795000,1,64,1,0
del27,134217728,606413354,32,1,167202,0.030000,0.029406,8.205000,1,64,1,0
del27,134217728,606413354,4,1,57973,0.030000,0.029945,8.057000,1,64,1,0
del27,134217728,606413354,64,1,233542,0.030000,0.029962,8.523000,1,64,1,0
del27,134217728,606413354,8,1,83669,0.030000,0.027613,8.421000,1,64,1,0
del27,134217728,606413354,128,2,327859,0.030000,0.029999,9.282000,1,64,1,0
del27,134217728,606413354,16,2,115999,0.030000,0.028484,8.417000,1,64,1,0
del27,134217728,606413354,2,2,30009,0.030000,0.010554,8.311000,1,64,1,0
del27,134217728,606413354,32,2,169226,0.030000,0.029679,8.256000,1,64,1,0
del27,134217728,606413354,4,2,56574,0.030000,0.027419,8.085000,1,64,1,0
del27,134217728,606413354,64,2,233173,0.030000,0.029549,8.265000,1,64,1,0
del27,134217728,606413354,8,2,82230,0.030000,0.023871,7.994000,1,64,1,0
del27,134217728,606413354,128,3,327491,0.030000,0.030000,9.493000,1,64,1,0
del27,134217728,606413354,16,3,115152,0.030000,0.029996,9.344000,1,64,1,0
del27,134217728,606413354,2,3,29672,0.030000,0.028406,8.502000,1,64,1,0
del27,134217728,606413354,32,3,169310,0.030000,0.029694,8.192000,1,64,1,0
del27,134217728,606413354,4,3,57179,0.030000,0.029441,7.984000,1,64,1,0
del27,134217728,606413354,64,3,234124,0.030000,0.029995,8.581000,1,64,1,0
del27,134217728,606413354,8,3,83110,0.030000,0.028633,8.096000,1,64,1,0
del27,134217728,606413354,128,4,329509,0.030000,0.029998,9.426000,1,64,1,0
del27,134217728,606413354,16,4,115498,0.030000,0.029870,8.163000,1,64,1,0
del27,134217728,606413354,2,4,29675,0.030000,0.027224,8.306000,1,64,1,0
del27,134217728,606413354,32,4,167932,0.030000,0.029535,8.103000,1,64,1,0
del27,134217728,606413354,4,4,56814,0.030000,0.029850,8.107000,1,64,1,0
del27,134217728,606413354,64,4,233418,0.030000,0.029979,8.595000,1,64,1,0
del27,134217728,606413354,8,4,84472,0.030000,0.027150,8.004000,1,64,1,0
del27,134217728,606413354,128,5,328088,0.030000,0.029998,8.999000,1,64,1,0
del27,134217728,606413354,16,5,115552,0.030000,0.029845,8.188000,1,64,1,0
del27,134217728,606413354,2,5,29797,0.030000,0.005967,8.225000,1,64,1,0
del27,134217728,606413354,32,5,167587,0.030000,0.029305,8.141000,1,64,1,0
del27,134217728,606413354,4,5,56748,0.030000,0.016788,8.077000,1,64,1,0
del27,134217728,606413354,64,5,234880,0.030000,0.029999,9.434000,1,64,1,0
del27,134217728,606413354,8,5,83905,0.030000,0.029986,8.109000,1,64,1,0
enwiki-2018,5616414,234488590,128,1,50252882,0.030000,0.029992,29.330000,1,64,1,0
enwiki-2018,5616414,234488590,16,1,32534906,0.030000,0.029998,13.815000,1,64,1,0
enwiki-2018,5616414,234488590,2,1,12308428,0.030000,0.029285,7.179000,1,64,1,0
enwiki-2018,5616414,234488590,32,1,38444664,0.030000,0.029998,19.018000,1,64,1,0
enwiki-2018,5616414,234488590,4,1,20849722,0.030000,0.030000,11.853000,1,64,1,0
enwiki-2018,5616414,234488590,64,1,44582180,0.030000,0.029992,19.843000,1,64,1,0
enwiki-2018,5616414,234488590,8,1,26422107,0.030000,0.029999,17.619000,1,64,1,0
enwiki-2018,5616414,234488590,128,2,50225386,0.030000,0.029992,28.709000,1,64,1,0
enwiki-2018,5616414,234488590,16,2,32326640,0.030000,0.029998,15.747000,1,64,1,0
enwiki-2018,5616414,234488590,2,2,11966027,0.030000,0.029619,7.723000,1,64,1,0
enwiki-2018,5616414,234488590,32,2,38535569,0.030000,0.029998,14.547000,1,64,1,0
enwiki-2018,5616414,234488590,4,2,20811924,0.030000,0.027524,11.375000,1,64,1,0
enwiki-2018,5616414,234488590,64,2,44679982,0.030000,0.029992,20.253000,1,64,1,0
enwiki-2018,5616414,234488590,8,2,26306030,0.030000,0.029999,16.977000,1,64,1,0
enwiki-2018,5616414,234488590,128,3,50181482,0.030000,0.029992,33.331000,1,64,1,0
enwiki-2018,5616414,234488590,16,3,32460450,0.030000,0.029998,18.853000,1,64,1,0
enwiki-2018,5616414,234488590,2,3,12073051,0.030000,0.029499,8.910000,1,64,1,0
enwiki-2018,5616414,234488590,32,3,38477010,0.030000,0.029998,20.890000,1,64,1,0
enwiki-2018,5616414,234488590,4,3,20748359,0.030000,0.029289,12.082000,1,64,1,0
enwiki-2018,5616414,234488590,64,3,44774439,0.030000,0.029992,17.325000,1,64,1,0
enwiki-2018,5616414,234488590,8,3,26965602,0.030000,0.029999,15.824000,1,64,1,0
enwiki-2018,5616414,234488590,128,4,50217133,0.030000,0.029992,29.570000,1,64,1,0
enwiki-2018,5616414,234488590,16,4,32450873,0.030000,0.029998,12.280000,1,64,1,0
enwiki-2018,5616414,234488590,2,4,12020526,0.030000,0.029341,7.823000,1,64,1,0
enwiki-2018,5616414,234488590,32,4,38412960,0.030000,0.029998,17.239000,1,64,1,0
enwiki-2018,5616414,234488590,4,4,20839559,0.030000,0.030000,11.974000,1,64,1,0
enwiki-2018,5616414,234488590,64,4,44711820,0.030000,0.029992,22.802000,1,64,1,0
enwiki-2018,5616414,234488590,8,4,26232670,0.030000,0.029999,11.029000,1,64,1,0
enwiki-2018,5616414,234488590,128,5,50279155,0.030000,0.029992,29.846000,1,64,1,0
enwiki-2018,5616414,234488590,16,5,32621348,0.030000,0.029998,14.057000,1,64,1,0
enwiki-2018,5616414,234488590,2,5,11991001,0.030000,0.028837,9.563000,1,64,1,0
enwiki-2018,5616414,234488590,32,5,38331946,0.030000,0.029998,16.076000,1,64,1,0
enwiki-2018,5616414,234488590,4,5,20782977,0.030000,0.030000,9.803000,1,64,1,0
enwiki-2018,5616414,234488590,64,5,44916298,0.030000,0.029992,18.758000,1,64,1,0
enwiki-2018,5616414,234488590,8,5,26136527,0.030000,0.029999,17.078000,1,64,1,0
europe.osm,50912018,108109320,128,1,5905,0.030000,0.027884,4.596000,1,64,1,0
europe.osm,50912018,108109320,16,1,1321,0.030000,0.029348,4.229000,1,64,1,0
europe.osm,50912018,108109320,2,1,186,0.030000,0.022464,4.321000,1,64,1,0
europe.osm,50912018,108109320,32,1,2148,0.030000,0.026303,4.220000,1,64,1,0
europe.osm,50912018,108109320,4,1,441,0.030000,0.029450,4.248000,1,64,1,0
europe.osm,50912018,108109320,64,1,3682,0.030000,0.029950,4.293000,1,64,1,0
europe.osm,50912018,108109320,8,1,769,0.030000,0.028722,4.288000,1,64,1,0
europe.osm,50912018,108109320,128,2,5928,0.030000,0.029569,4.553000,1,64,1,0
europe.osm,50912018,108109320,16,2,1315,0.030000,0.029996,4.233000,1,64,1,0
europe.osm,50912018,108109320,2,2,180,0.030000,0.002433,4.319000,1,64,1,0
europe.osm,50912018,108109320,32,2,2245,0.030000,0.024847,4.219000,1,64,1,0
europe.osm,50912018,108109320,4,2,424,0.030000,0.023615,4.251000,1,64,1,0
europe.osm,50912018,108109320,64,2,3709,0.030000,0.029201,4.285000,1,64,1,0
europe.osm,50912018,108109320,8,2,751,0.030000,0.027328,4.372000,1,64,1,0
europe.osm,50912018,108109320,128,3,5852,0.030000,0.029687,4.534000,1,64,1,0
europe.osm,50912018,108109320,16,3,1348,0.030000,0.029864,4.229000,1,64,1,0
europe.osm,50912018,108109320,2,3,179,0.030000,0.029183,4.308000,1,64,1,0
europe.osm,50912018,108109320,32,3,2201,0.030000,0.028186,4.217000,1,64,1,0
europe.osm,50912018,108109320,4,3,425,0.030000,0.027023,4.254000,1,64,1,0
europe.osm,50912018,108109320,64,3,3579,0.030000,0.029221,4.276000,1,64,1,0
europe.osm,50912018,108109320,8,3,740,0.030000,0.029062,4.288000,1,64,1,0
europe.osm,50912018,108109320,128,4,5864,0.030000,0.029058,4.542000,1,64,1,0
europe.osm,50912018,108109320,16,4,1279,0.030000,0.029316,4.225000,1,64,1,0
europe.osm,50912018,108109320,2,4,174,0.030000,0.022452,4.334000,1,64,1,0
europe.osm,50912018,108109320,32,4,2169,0.030000,0.025852,4.204000,1,64,1,0
europe.osm,50912018,108109320,4,4,400,0.030000,0.021347,4.260000,1,64,1,0
europe.osm,50912018,108109320,64,4,3578,0.030000,0.029326,4.284000,1,64,1,0
europe.osm,50912018,108109320,8,4,745,0.030000,0.025886,4.258000,1,64,1,0
europe.osm,50912018,108109320,128,5,5938,0.030000,0.029979,4.557000,1,64,1,0
europe.osm,50912018,108109320,16,5,1348,0.030000,0.028957,4.238000,1,64,1,0
europe.osm,50912018,108109320,2,5,185,0.030000,0.010042,4.326000,1,64,1,0
europe.osm,50912018,108109320,32,5,2218,0.030000,0.029607,4.220000,1,64,1,0
europe.osm,50912018,108109320,4,5,426,0.030000,0.025016,4.263000,1,64,1,0
europe.osm,50912018,108109320,64,5,3715,0.030000,0.029593,4.290000,1,64,1,0
europe.osm,50912018,108109320,8,5,757,0.030000,0.026492,4.265000,1,64,1,0
it-2004,41291318,2054949894,128,1,22533726,0.030000,0.029998,27.813000,1,64,1,0
it-2004,41291318,2054949894,16,1,3109773,0.030000,0.029963,11.339000,1,64,1,0
it-2004,41291318,2054949894,2,1,863791,0.030000,0.029343,11.231000,1,64,1,0
it-2004,41291318,2054949894,32,1,6724428,0.030000,0.029999,12.763000,1,64,1,0
it-2004,41291318,2054949894,4,1,1695578,0.030000,0.029361,10.957000,1,64,1,0
it-2004,41291318,2054949894,64,1,16740910,0.030000,0.029993,19.941000,1,64,1,0
it-2004,41291318,2054949894,8,1,2590153,0.030000,0.027122,10.779000,1,64,1,0
it-2004,41291318,2054949894,128,2,22608614,0.030000,0.029998,24.401000,1,64,1,0
it-2004,41291318,2054949894,16,2,3123169,0.030000,0.029997,11.574000,1,64,1,0
it-2004,41291318,2054949894,2,2,721860,0.030000,0.024009,10.663000,1,64,1,0
it-2004,41291318,2054949894,32,2,6534435,0.030000,0.029996,12.130000,1,64,1,0
it-2004,41291318,2054949894,4,2,1879553,0.030000,0.025738,10.693000,1,64,1,0
it-2004,41291318,2054949894,64,2,16584207,0.030000,0.029999,17.197000,1,64,1,0
it-2004,41291318,2054949894,8,2,2524414,0.030000,0.029714,11.213000,1,64,1,0
it-2004,41291318,2054949894,128,3,22540970,0.030000,0.029998,21.554000,1,64,1,0
it-2004,41291318,2054949894,16,3,3112561,0.030000,0.029890,11.140000,1,64,1,0
it-2004,41291318,2054949894,2,3,656084,0.030000,0.026412,10.646000,1,64,1,0
it-2004,41291318,2054949894,32,3,6315978,0.030000,0.029999,15.609000,1,64,1,0
it-2004,41291318,2054949894,4,3,1863052,0.030000,0.010621,11.826000,1,64,1,0
it-2004,41291318,2054949894,64,3,16759155,0.030000,0.029999,18.057000,1,64,1,0
it-2004,41291318,2054949894,8,3,2650890,0.030000,0.029662,10.919000,1,64,1,0
it-2004,41291318,2054949894,128,4,22574364,0.030000,0.029998,22.876000,1,64,1,0
it-2004,41291318,2054949894,16,4,3087710,0.030000,0.029999,12.256000,1,64,1,0
it-2004,41291318,2054949894,2,4,750350,0.030000,0.029389,10.864000,1,64,1,0
it-2004,41291318,2054949894,32,4,6474521,0.030000,0.029990,13.058000,1,64,1,0
it-2004,41291318,2054949894,4,4,1707292,0.030000,0.027908,11.447000,1,64,1,0
it-2004,41291318,2054949894,64,4,16415438,0.030000,0.029984,18.232000,1,64,1,0
it-2004,41291318,2054949894,8,4,2572171,0.030000,0.029998,11.368000,1,64,1,0
it-2004,41291318,2054949894,128,5,22496913,0.030000,0.029998,38.026000,1,64,1,0
it-2004,41291318,2054949894,16,5,3082319,0.030000,0.029902,11.682000,1,64,1,0
it-2004,41291318,2054949894,2,5,674739,0.030000,0.024875,10.503000,1,64,1,0
it-2004,41291318,2054949894,32,5,6733882,0.030000,0.029990,12.052000,1,64,1,0
it-2004,41291318,2054949894,4,5,1720007,0.030000,0.029351,11.499000,1,64,1,0
it-2004,41291318,2054949894,64,5,16565405,0.030000,0.029993,15.984000,1,64,1,0
it-2004,41291318,2054949894,8,5,2685987,0.030000,0.029929,11.374000,1,64,1,0
kmer_A2a,170372459,359883478,128,1,4721231,0.030000,0.029977,62.838000,1,64,1,0
kmer_A2a,170372459,359883478,16,1,3881511,0.030000,0.029941,63.283000,1,64,1,0
kmer_A2a,170372459,359883478,2,1,1505260,0.030000,0.023635,60.255000,1,64,1,0
kmer_A2a,170372459,359883478,32,1,4277261,0.030000,0.029917,61.039000,1,64,1,0
kmer_A2a,170372459,359883478,4,1,2491251,0.030000,0.027926,64.198000,1,64,1,0
kmer_A2a,170372459,359883478,64,1,4532451,0.030000,0.030000,62.464000,1,64,1,0
kmer_A2a,170372459,359883478,8,1,3342815,0.030000,0.028958,61.730000,1,64,1,0
kmer_A2a,170372459,359883478,128,2,4736208,0.030000,0.029997,63.013000,1,64,1,0
kmer_A2a,170372459,359883478,16,2,3930502,0.030000,0.029882,62.876000,1,64,1,0
kmer_A2a,170372459,359883478,2,2,1497196,0.030000,0.022957,62.259000,1,64,1,0
kmer_A2a,170372459,359883478,32,2,4277087,0.030000,0.030000,62.541000,1,64,1,0
kmer_A2a,170372459,359883478,4,2,2647097,0.030000,0.029451,64.840000,1,64,1,0
kmer_A2a,170372459,359883478,64,2,4540646,0.030000,0.030000,62.066000,1,64,1,0
kmer_A2a,170372459,359883478,8,2,3321860,0.030000,0.024587,65.421000,1,64,1,0
kmer_A2a,170372459,359883478,128,3,4730151,0.030000,0.030000,63.670000,1,64,1,0
kmer_A2a,170372459,359883478,16,3,3897385,0.030000,0.029914,62.585000,1,64,1,0
kmer_A2a,170372459,359883478,2,3,1491217,0.030000,0.022825,62.411000,1,64,1,0
kmer_A2a,170372459,359883478,32,3,4238812,0.030000,0.029816,67.721000,1,64,1,0
kmer_A2a,170372459,359883478,4,3,2473369,0.030000,0.021300,67.743000,1,64,1,0
kmer_A2a,170372459,359883478,64,3,4541103,0.030000,0.030000,62.242000,1,64,1,0
kmer_A2a,170372459,359883478,8,3,3340366,0.030000,0.029869,62.634000,1,64,1,0
kmer_A2a,170372459,359883478,128,4,4730139,0.030000,0.029996,62.057000,1,64,1,0
kmer_A2a,170372459,359883478,16,4,3873616,0.030000,0.027898,62.655000,1,64,1,0
kmer_A2a,170372459,359883478,2,4,1485206,0.030000,0.022572,61.235000,1,64,1,0
kmer_A2a,170372459,359883478,32,4,4246626,0.030000,0.029983,66.666000,1,64,1,0
kmer_A2a,170372459,359883478,4,4,2609165,0.030000,0.029997,64.061000,1,64,1,0
kmer_A2a,170372459,359883478,64,4,4546577,0.030000,0.030000,62.070000,1,64,1,0
kmer_A2a,170372459,359883478,8,4,3313434,0.030000,0.017585,64.860000,1,64,1,0
kmer_A2a,170372459,359883478,128,5,4726323,0.030000,0.030000,62.615000,1,64,1,0
kmer_A2a,170372459,359883478,16,5,3885831,0.030000,0.029750,65.032000,1,64,1,0
kmer_A2a,170372459,359883478,2,5,1572938,0.030000,0.017295,63.022000,1,64,1,0
kmer_A2a,170372459,359883478,32,5,4259862,0.030000,0.029997,62.529000,1,64,1,0
kmer_A2a,170372459,359883478,4,5,2565482,0.030000,0.029105,63.747000,1,64,1,0
kmer_A2a,170372459,359883478,64,5,4536083,0.030000,0.029999,62.513000,1,64,1,0
kmer_A2a,170372459,359883478,8,5,3279575,0.030000,0.026113,65.011000,1,64,1,0
kmer_P1a,138896082,296930692,128,1,3782502,0.030000,0.029998,50.042000,1,64,1,0
kmer_P1a,138896082,296930692,16,1,3186624,0.030000,0.027473,54.433000,1,64,1,0
kmer_P1a,138896082,296930692,2,1,1440773,0.030000,0.015903,50.733000,1,64,1,0
kmer_P1a,138896082,296930692,32,1,3447133,0.030000,0.029975,47.466000,1,64,1,0
kmer_P1a,138896082,296930692,4,1,2293003,0.030000,0.027812,51.193000,1,64,1,0
kmer_P1a,138896082,296930692,64,1,3637977,0.030000,0.030000,50.565000,1,64,1,0
kmer_P1a,138896082,296930692,8,1,2878172,0.030000,0.029326,49.049000,1,64,1,0
kmer_P1a,138896082,296930692,128,2,3795031,0.030000,0.029999,50.076000,1,64,1,0
kmer_P1a,138896082,296930692,16,2,3224945,0.030000,0.029987,49.030000,1,64,1,0
kmer_P1a,138896082,296930692,2,2,1423615,0.030000,0.015418,51.006000,1,64,1,0
kmer_P1a,138896082,296930692,32,2,3445922,0.030000,0.029975,48.210000,1,64,1,0
kmer_P1a,138896082,296930692,4,2,2295373,0.030000,0.020397,51.302000,1,64,1,0
kmer_P1a,138896082,296930692,64,2,3643759,0.030000,0.029967,48.371000,1,64,1,0
kmer_P1a,138896082,296930692,8,2,2864778,0.030000,0.017953,49.686000,1,64,1,0
kmer_P1a,138896082,296930692,128,3,3803765,0.030000,0.029990,50.664000,1,64,1,0
kmer_P1a,138896082,296930692,16,3,3220549,0.030000,0.025353,49.705000,1,64,1,0
kmer_P1a,138896082,296930692,2,3,1432932,0.030000,0.028193,50.570000,1,64,1,0
kmer_P1a,138896082,296930692,32,3,3444386,0.030000,0.029231,48.002000,1,64,1,0
kmer_P1a,138896082,296930692,4,3,2292718,0.030000,0.028006,52.964000,1,64,1,0
kmer_P1a,138896082,296930692,64,3,3632006,0.030000,0.029984,49.105000,1,64,1,0
kmer_P1a,138896082,296930692,8,3,2901245,0.030000,0.029849,49.702000,1,64,1,0
kmer_P1a,138896082,296930692,128,4,3789710,0.030000,0.029967,50.398000,1,64,1,0
kmer_P1a,138896082,296930692,16,4,3187844,0.030000,0.029374,50.126000,1,64,1,0
kmer_P1a,138896082,296930692,2,4,1414145,0.030000,0.014288,51.773000,1,64,1,0
kmer_P1a,138896082,296930692,32,4,3434201,0.030000,0.029992,49.052000,1,64,1,0
kmer_P1a,138896082,296930692,4,4,2320455,0.030000,0.019280,51.313000,1,64,1,0
kmer_P1a,138896082,296930692,64,4,3620512,0.030000,0.029990,48.435000,1,64,1,0
kmer_P1a,138896082,296930692,8,4,2873613,0.030000,0.029660,50.160000,1,64,1,0
kmer_P1a,138896082,296930692,128,5,3791154,0.030000,0.029999,49.825000,1,64,1,0
kmer_P1a,138896082,296930692,16,5,3201317,0.030000,0.028657,49.824000,1,64,1,0
kmer_P1a,138896082,296930692,2,5,1427922,0.030000,0.027625,50.618000,1,64,1,0
kmer_P1a,138896082,296930692,32,5,3445079,0.030000,0.029977,48.212000,1,64,1,0
kmer_P1a,138896082,296930692,4,5,2293390,0.030000,0.027858,51.482000,1,64,1,0
kmer_P1a,138896082,296930692,64,5,3664909,0.030000,0.029975,50.696000,1,64,1,0
kmer_P1a,138896082,296930692,8,5,2847817,0.030000,0.024988,50.151000,1,64,1,0
kmer_U1a,64678340,132787258,128,1,705932,0.030000,0.029195,18.691000,1,64,1,0
kmer_U1a,64678340,132787258,16,1,632166,0.030000,0.029995,18.693000,1,64,1,0
kmer_U1a,64678340,132787258,2,1,302363,0.030000,0.017981,19.933000,1,64,1,0
kmer_U1a,64678340,132787258,32,1,667059,0.030000,0.029943,18.240000,1,64,1,0
kmer_U1a,64678340,132787258,4,1,472855,0.030000,0.029047,19.321000,1,64,1,0
kmer_U1a,64678340,132787258,64,1,690874,0.030000,0.029751,18.287000,1,64,1,0
kmer_U1a,64678340,132787258,8,1,572973,0.030000,0.026010,19.378000,1,64,1,0
kmer_U1a,64678340,132787258,128,2,706506,0.030000,0.029430,18.672000,1,64,1,0
kmer_U1a,64678340,132787258,16,2,633869,0.030000,0.029916,18.545000,1,64,1,0
kmer_U1a,64678340,132787258,2,2,302855,0.030000,0.029738,19.397000,1,64,1,0
kmer_U1a,64678340,132787258,32,2,665802,0.030000,0.029975,18.127000,1,64,1,0
kmer_U1a,64678340,132787258,4,2,472982,0.030000,0.028744,19.358000,1,64,1,0
kmer_U1a,64678340,132787258,64,2,690276,0.030000,0.029810,18.287000,1,64,1,0
kmer_U1a,64678340,132787258,8,2,573908,0.030000,0.029971,19.104000,1,64,1,0
kmer_U1a,64678340,132787258,128,3,705871,0.030000,0.029551,18.635000,1,64,1,0
kmer_U1a,64678340,132787258,16,3,629786,0.030000,0.029983,18.823000,1,64,1,0
kmer_U1a,64678340,132787258,2,3,304814,0.030000,0.021065,19.912000,1,64,1,0
kmer_U1a,64678340,132787258,32,3,666473,0.030000,0.029951,18.302000,1,64,1,0
kmer_U1a,64678340,132787258,4,3,473449,0.030000,0.028191,19.386000,1,64,1,0
kmer_U1a,64678340,132787258,64,3,691253,0.030000,0.029629,18.273000,1,64,1,0
kmer_U1a,64678340,132787258,8,3,571996,0.030000,0.029840,18.998000,1,64,1,0
kmer_U1a,64678340,132787258,128,4,706376,0.030000,0.029854,18.628000,1,64,1,0
kmer_U1a,64678340,132787258,16,4,630298,0.030000,0.029976,18.597000,1,64,1,0
kmer_U1a,64678340,132787258,2,4,303085,0.030000,0.003703,19.699000,1,64,1,0
kmer_U1a,64678340,132787258,32,4,665300,0.030000,0.029963,18.224000,1,64,1,0
kmer_U1a,64678340,132787258,4,4,474260,0.030000,0.029731,19.246000,1,64,1,0
kmer_U1a,64678340,132787258,64,4,690507,0.030000,0.029926,18.250000,1,64,1,0
kmer_U1a,64678340,132787258,8,4,571946,0.030000,0.029849,18.877000,1,64,1,0
kmer_U1a,64678340,132787258,128,5,706269,0.030000,0.029482,18.661000,1,64,1,0
kmer_U1a,64678340,132787258,16,5,628217,0.030000,0.029684,18.786000,1,64,1,0
kmer_U1a,64678340,132787258,2,5,307413,0.030000,0.026986,19.681000,1,64,1,0
kmer_U1a,64678340,132787258,32,5,666356,0.030000,0.029981,18.192000,1,64,1,0
kmer_U1a,64678340,132787258,4,5,471467,0.030000,0.029117,19.327000,1,64,1,0
kmer_U1a,64678340,132787258,64,5,690780,0.030000,0.029957,18.390000,1,64,1,0
kmer_U1a,64678340,132787258,8,5,569555,0.030000,0.029869,18.850000,1,64,1,0
kmer_V1r,214004392,465409664,128,1,11272105,0.030000,0.029999,91.484000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,9501803,0.030000,0.029985,89.568000,1,64,1,0
kmer_V1r,214004392,465409664,2,1,3310298,0.030000,0.014739,86.830000,1,64,1,0
kmer_V1r,214004392,465409664,32,1,10299974,0.030000,0.029985,86.845000,1,64,1,0
kmer_V1r,214004392,465409664,4,1,6191055,0.030000,0.021796,85.463000,1,64,1,0
kmer_V1r,214004392,465409664,64,1,10877547,0.030000,0.030000,92.021000,1,64,1,0
kmer_V1r,214004392,465409664,8,1,8128900,0.030000,0.029994,90.109000,1,64,1,0
kmer_V1r,214004392,465409664,128,2,11261893,0.030000,0.030000,91.595000,1,64,1,0
kmer_V1r,214004392,465409664,16,2,9420884,0.030000,0.025090,84.750000,1,64,1,0
kmer_V1r,214004392,465409664,2,2,3314631,0.030000,0.013189,86.375000,1,64,1,0
kmer_V1r,214004392,465409664,32,2,10322990,0.030000,0.029365,84.238000,1,64,1,0
kmer_V1r,214004392,465409664,4,2,6193704,0.030000,0.023148,85.878000,1,64,1,0
kmer_V1r,214004392,465409664,64,2,10894738,0.030000,0.029992,93.317000,1,64,1,0
kmer_V1r,214004392,465409664,8,2,8110029,0.030000,0.029994,86.215000,1,64,1,0
kmer_V1r,214004392,465409664,128,3,11265777,0.030000,0.029994,91.104000,1,64,1,0
kmer_V1r,214004392,465409664,16,3,9373876,0.030000,0.027297,85.507000,1,64,1,0
kmer_V1r,214004392,465409664,2,3,3307696,0.030000,0.010592,87.206000,1,64,1,0
kmer_V1r,214004392,465409664,32,3,10311930,0.030000,0.029795,84.735000,1,64,1,0
kmer_V1r,214004392,465409664,4,3,6184263,0.030000,0.028279,86.351000,1,64,1,0
kmer_V1r,214004392,465409664,64,3,10870018,0.030000,0.029983,91.111000,1,64,1,0
kmer_V1r,214004392,465409664,8,3,8124829,0.030000,0.029988,89.791000,1,64,1,0
kmer_V1r,214004392,465409664,128,4,11281636,0.030000,0.030000,94.089000,1,64,1,0
kmer_V1r,214004392,465409664,16,4,9430726,0.030000,0.025646,87.236000,1,64,1,0
kmer_V1r,214004392,465409664,2,4,3316516,0.030000,0.012320,87.130000,1,64,1,0
kmer_V1r,214004392,465409664,32,4,10331232,0.030000,0.029992,85.736000,1,64,1,0
kmer_V1r,214004392,465409664,4,4,6175183,0.030000,0.027825,86.574000,1,64,1,0
kmer_V1r,214004392,465409664,64,4,10694071,0.030000,0.029986,107.256000,1,64,1,0
kmer_V1r,214004392,465409664,8,4,8115092,0.030000,0.016341,86.323000,1,64,1,0
kmer_V1r,214004392,465409664,128,5,11257990,0.030000,0.030000,92.581000,1,64,1,0
kmer_V1r,214004392,465409664,16,5,9477537,0.030000,0.029523,88.901000,1,64,1,0
kmer_V1r,214004392,465409664,2,5,3319113,0.030000,0.013907,87.755000,1,64,1,0
kmer_V1r,214004392,465409664,32,5,10308621,0.030000,0.029979,88.683000,1,64,1,0
kmer_V1r,214004392,465409664,4,5,6150772,0.030000,0.028905,86.816000,1,64,1,0
kmer_V1r,214004392,465409664,64,5,10929227,0.030000,0.029999,86.296000,1,64,1,0
kmer_V1r,214004392,465409664,8,5,8142127,0.030000,0.029420,84.107000,1,64,1,0
rgg26_3d,67108864,755904090,128,1,3679527,0.030000,0.029999,8.228000,1,64,1,0
rgg26_3d,67108864,755904090,16,1,1434791,0.030000,0.029996,7.034000,1,64,1,0
rgg26_3d,67108864,755904090,2,1,314775,0.030000,0.021035,5.949000,1,64,1,0
rgg26_3d,67108864,755904090,32,1,2072336,0.030000,0.029993,7.613000,1,64,1,0
rgg26_3d,67108864,755904090,4,1,612314,0.030000,0.029975,6.305000,1,64,1,0
rgg26_3d,67108864,755904090,64,1,2783942,0.030000,0.030000,8.601000,1,64,1,0
rgg26_3d,67108864,755904090,8,1,924901,0.030000,0.029975,6.239000,1,64,1,0
rgg26_3d,67108864,755904090,128,2,3649083,0.030000,0.029999,8.339000,1,64,1,0
rgg26_3d,67108864,755904090,16,2,1425233,0.030000,0.029992,6.469000,1,64,1,0
rgg26_3d,67108864,755904090,2,2,317877,0.030000,0.029841,6.041000,1,64,1,0
rgg26_3d,67108864,755904090,32,2,2067672,0.030000,0.029961,7.358000,1,64,1,0
rgg26_3d,67108864,755904090,4,2,612979,0.030000,0.024531,6.199000,1,64,1,0
rgg26_3d,67108864,755904090,64,2,2781366,0.030000,0.030000,7.770000,1,64,1,0
rgg26_3d,67108864,755904090,8,2,931959,0.030000,0.029571,6.221000,1,64,1,0
rgg26_3d,67108864,755904090,128,3,3670263,0.030000,0.029999,8.468000,1,64,1,0
rgg26_3d,67108864,755904090,16,3,1433687,0.030000,0.029995,7.155000,1,64,1,0
rgg26_3d,67108864,755904090,2,3,315470,0.030000,0.029360,6.102000,1,64,1,0
rgg26_3d,67108864,755904090,32,3,2064899,0.030000,0.029902,7.071000,1,64,1,0
rgg26_3d,67108864,755904090,4,3,626397,0.030000,0.029017,6.087000,1,64,1,0
rgg26_3d,67108864,755904090,64,3,2787847,0.030000,0.030000,8.166000,1,64,1,0
rgg26_3d,67108864,755904090,8,3,932818,0.030000,0.029971,6.476000,1,64,1,0
rgg26_3d,67108864,755904090,128,4,3685210,0.030000,0.029999,9.675000,1,64,1,0
rgg26_3d,67108864,755904090,16,4,1433598,0.030000,0.029906,6.288000,1,64,1,0
rgg26_3d,67108864,755904090,2,4,316077,0.030000,0.002942,5.989000,1,64,1,0
rgg26_3d,67108864,755904090,32,4,2081139,0.030000,0.029985,7.009000,1,64,1,0
rgg26_3d,67108864,755904090,4,4,625517,0.030000,0.029928,7.004000,1,64,1,0
rgg26_3d,67108864,755904090,64,4,2769139,0.030000,0.030000,8.186000,1,64,1,0
rgg26_3d,67108864,755904090,8,4,933963,0.030000,0.029991,7.436000,1,64,1,0
rgg26_3d,67108864,755904090,128,5,3678976,0.030000,0.029999,8.652000,1,64,1,0
rgg26_3d,67108864,755904090,16,5,1433844,0.030000,0.030000,7.803000,1,64,1,0
rgg26_3d,67108864,755904090,2,5,318388,0.030000,0.001638,5.935000,1,64,1,0
rgg26_3d,67108864,755904090,32,5,2072015,0.030000,0.029988,7.124000,1,64,1,0
rgg26_3d,67108864,755904090,4,5,620604,0.030000,0.025136,6.081000,1,64,1,0
rgg26_3d,67108864,755904090,64,5,2740065,0.030000,0.029950,7.821000,1,64,1,0
rgg26_3d,67108864,755904090,8,5,928795,0.030000,0.029293,6.094000,1,64,1,0
rgg27_3d,134217728,1575628350,128,1,6362485,0.030000,0.030000,16.936000,1,64,1,0
rgg27_3d,134217728,1575628350,16,1,2463827,0.030000,0.029952,13.208000,1,64,1,0
rgg27_3d,134217728,1575628350,2,1,537293,0.030000,0.022828,12.383000,1,64,1,0
rgg27_3d,134217728,1575628350,32,1,3434574,0.030000,0.029994,15.798000,1,64,1,0
rgg27_3d,134217728,1575628350,4,1,1068302,0.030000,0.025324,12.089000,1,64,1,0
rgg27_3d,134217728,1575628350,64,1,4808150,0.030000,0.029988,15.201000,1,64,1,0
rgg27_3d,134217728,1575628350,8,1,1591522,0.030000,0.029067,12.498000,1,64,1,0
rgg27_3d,134217728,1575628350,128,2,6356221,0.030000,0.030000,16.710000,1,64,1,0
rgg27_3d,134217728,1575628350,16,2,2475815,0.030000,0.030000,15.252000,1,64,1,0
rgg27_3d,134217728,1575628350,2,2,533571,0.030000,0.007329,12.332000,1,64,1,0
rgg27_3d,134217728,1575628350,32,2,3490920,0.030000,0.030000,15.776000,1,64,1,0
rgg27_3d,134217728,1575628350,4,2,1066138,0.030000,0.029020,12.572000,1,64,1,0
rgg27_3d,134217728,1575628350,64,2,4819557,0.030000,0.030000,16.341000,1,64,1,0
rgg27_3d,134217728,1575628350,8,2,1599886,0.030000,0.029920,13.650000,1,64,1,0
rgg27_3d,134217728,1575628350,128,3,6339033,0.030000,0.030000,17.292000,1,64,1,0
rgg27_3d,134217728,1575628350,16,3,2490362,0.030000,0.029980,14.008000,1,64,1,0
rgg27_3d,134217728,1575628350,2,3,530781,0.030000,0.007829,12.192000,1,64,1,0
rgg27_3d,134217728,1575628350,32,3,3409459,0.030000,0.029979,13.944000,1,64,1,0
rgg27_3d,134217728,1575628350,4,3,1049259,0.030000,0.026390,13.004000,1,64,1,0
rgg27_3d,134217728,1575628350,64,3,4786886,0.030000,0.029917,15.150000,1,64,1,0
rgg27_3d,134217728,1575628350,8,3,1594001,0.030000,0.029554,12.534000,1,64,1,0
rgg27_3d,134217728,1575628350,128,4,6354633,0.030000,0.030000,19.271000,1,64,1,0
rgg27_3d,134217728,1575628350,16,4,2470938,0.030000,0.029980,16.992000,1,64,1,0
rgg27_3d,134217728,1575628350,2,4,538819,0.030000,0.018995,12.355000,1,64,1,0
rgg27_3d,134217728,1575628350,32,4,3488744,0.030000,0.029944,14.230000,1,64,1,0
rgg27_3d,134217728,1575628350,4,4,1037002,0.030000,0.029999,13.966000,1,64,1,0
rgg27_3d,134217728,1575628350,64,4,4792438,0.030000,0.029978,14.818000,1,64,1,0
rgg27_3d,134217728,1575628350,8,4,1581232,0.030000,0.029957,14.362000,1,64,1,0
rgg27_3d,134217728,1575628350,128,5,6323068,0.030000,0.030000,17.249000,1,64,1,0
rgg27_3d,134217728,1575628350,16,5,2480239,0.030000,0.030000,21.834000,1,64,1,0
rgg27_3d,134217728,1575628350,2,5,537592,0.030000,0.027225,12.267000,1,64,1,0
rgg27_3d,134217728,1575628350,32,5,3424316,0.030000,0.029982,13.543000,1,64,1,0
rgg27_3d,134217728,1575628350,4,5,1057478,0.030000,0.027192,12.189000,1,64,1,0
rgg27_3d,134217728,1575628350,64,5,4811435,0.030000,0.029991,15.920000,1,64,1,0
rgg27_3d,134217728,1575628350,8,5,1602912,0.030000,0.028916,12.839000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,1,1184850,0.030000,0.030000,16.109000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,352010,0.030000,0.028677,13.312000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,1,58071,0.030000,0.029998,17.908000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,1,554012,0.030000,0.030000,16.577000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,1,114952,0.030000,0.025926,13.218000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,1,814967,0.030000,0.029994,17.352000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,1,214884,0.030000,0.028906,13.109000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,2,1194544,0.030000,0.030000,15.691000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,346732,0.030000,0.029348,12.953000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,2,58435,0.030000,0.009027,12.986000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,2,541989,0.030000,0.029962,13.429000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,2,115822,0.030000,0.028427,13.324000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,2,805916,0.030000,0.029985,13.453000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,2,215298,0.030000,0.029995,13.238000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,3,1193103,0.030000,0.030000,16.474000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,354420,0.030000,0.029490,13.118000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,3,57676,0.030000,0.010807,12.844000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,3,544292,0.030000,0.029996,17.247000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,3,113742,0.030000,0.025460,13.089000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,3,807238,0.030000,0.030000,15.595000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,3,214341,0.030000,0.026716,13.271000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,4,1187231,0.030000,0.029981,16.495000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,347331,0.030000,0.029962,13.261000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,4,58346,0.030000,0.007049,13.036000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,4,549064,0.030000,0.029960,13.231000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,4,114123,0.030000,0.026346,13.374000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,4,811093,0.030000,0.029985,13.212000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,4,217082,0.030000,0.029853,14.007000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,5,1186062,0.030000,0.029777,13.705000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,350146,0.030000,0.029906,14.117000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,5,58425,0.030000,0.025658,13.056000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,5,546882,0.030000,0.029663,13.318000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,5,118089,0.030000,0.025361,14.332000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,5,809269,0.030000,0.030000,15.769000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,5,213588,0.030000,0.029896,13.444000,1,64,1,0
twitter-2010,41652230,2405026092,128,1,718529166,0.030000,0.029999,888.232000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,471845803,0.030000,0.030000,530.699000,1,64,1,0
twitter-2010,41652230,2405026092,2,1,86080200,0.030000,0.029236,215.972000,1,64,1,0
twitter-2010,41652230,2405026092,32,1,575559272,0.030000,0.029999,511.272000,1,64,1,0
twitter-2010,41652230,2405026092,4,1,242080727,0.030000,0.029996,494.104000,1,64,1,0
twitter-2010,41652230,2405026092,64,1,648281698,0.030000,0.029999,514.541000,1,64,1,0
twitter-2010,41652230,2405026092,8,1,338925122,0.030000,0.030000,462.990000,1,64,1,0
twitter-2010,41652230,2405026092,128,2,718309709,0.030000,0.029999,881.672000,1,64,1,0
twitter-2010,41652230,2405026092,16,2,473792820,0.030000,0.030000,693.360000,1,64,1,0
twitter-2010,41652230,2405026092,2,2,86078559,0.030000,0.027425,243.156000,1,64,1,0
twitter-2010,41652230,2405026092,32,2,567991609,0.030000,0.029999,867.681000,1,64,1,0
twitter-2010,41652230,2405026092,4,2,240949378,0.030000,0.030000,441.580000,1,64,1,0
twitter-2010,41652230,2405026092,64,2,648973801,0.030000,0.029999,654.418000,1,64,1,0
twitter-2010,41652230,2405026092,8,2,339348043,0.030000,0.030000,381.669000,1,64,1,0
twitter-2010,41652230,2405026092,128,3,717901616,0.030000,0.029999,797.079000,1,64,1,0
twitter-2010,41652230,2405026092,16,3,473866001,0.030000,0.030000,475.453000,1,64,1,0
twitter-2010,41652230,2405026092,2,3,85885626,0.030000,0.029363,270.900000,1,64,1,0
twitter-2010,41652230,2405026092,32,3,572874098,0.030000,0.029999,581.936000,1,64,1,0
twitter-2010,41652230,2405026092,4,3,240265242,0.030000,0.030000,358.589000,1,64,1,0
twitter-2010,41652230,2405026092,64,3,654130848,0.030000,0.029999,716.064000,1,64,1,0
twitter-2010,41652230,2405026092,8,3,392746630,0.030000,0.030000,495.461000,1,64,1,0
twitter-2010,41652230,2405026092,128,4,718653935,0.030000,0.029999,743.230000,1,64,1,0
twitter-2010,41652230,2405026092,16,4,474005086,0.030000,0.030000,574.073000,1,64,1,0
twitter-2010,41652230,2405026092,2,4,86169109,0.030000,0.029147,238.633000,1,64,1,0
twitter-2010,41652230,2405026092,32,4,571285340,0.030000,0.029999,576.073000,1,64,1,0
twitter-2010,41652230,2405026092,4,4,241350869,0.030000,0.030000,399.809000,1,64,1,0
twitter-2010,41652230,2405026092,64,4,655388811,0.030000,0.029999,713.560000,1,64,1,0
twitter-2010,41652230,2405026092,8,4,394842377,0.030000,0.030000,446.527000,1,64,1,0
twitter-2010,41652230,2405026092,128,5,718565743,0.030000,0.029999,614.219000,1,64,1,0
twitter-2010,41652230,2405026092,16,5,472388821,0.030000,0.030000,411.396000,1,64,1,0
twitter-2010,41652230,2405026092,2,5,85904917,0.030000,0.029300,262.903000,1,64,1,0
twitter-2010,41652230,2405026092,32,5,570334287,0.030000,0.029999,688.529000,1,64,1,0
twitter-2010,41652230,2405026092,4,5,241994813,0.030000,0.029996,430.138000,1,64,1,0
twitter-2010,41652230,2405026092,64,5,653874735,0.030000,0.029999,830.357000,1,64,1,0
twitter-2010,41652230,2405026092,8,5,336304094,0.030000,0.030000,409.758000,1,64,1,0
uk-2005,39459923,1566054250,128,1,58625732,0.030000,0.029999,49.129000,1,64,1,0
uk-2005,39459923,1566054250,16,1,3219855,0.030000,0.029995,12.360000,1,64,1,0
uk-2005,39459923,1566054250,2,1,953510,0.030000,0.028286,10.614000,1,64,1,0
uk-2005,39459923,1566054250,32,1,22529747,0.030000,0.029999,31.873000,1,64,1,0
uk-2005,39459923,1566054250,4,1,1827434,0.030000,0.029059,11.502000,1,64,1,0
uk-2005,39459923,1566054250,64,1,46340018,0.030000,0.029999,41.828000,1,64,1,0
uk-2005,39459923,1566054250,8,1,2655606,0.030000,0.030000,12.441000,1,64,1,0
uk-2005,39459923,1566054250,128,2,58684541,0.030000,0.029999,46.660000,1,64,1,0
uk-2005,39459923,1566054250,16,2,3238463,0.030000,0.030000,13.253000,1,64,1,0
uk-2005,39459923,1566054250,2,2,981500,0.030000,0.025714,10.537000,1,64,1,0
uk-2005,39459923,1566054250,32,2,23391369,0.030000,0.029999,31.855000,1,64,1,0
uk-2005,39459923,1566054250,4,2,1845590,0.030000,0.028036,11.404000,1,64,1,0
uk-2005,39459923,1566054250,64,2,45963058,0.030000,0.029999,34.292000,1,64,1,0
uk-2005,39459923,1566054250,8,2,2614538,0.030000,0.030000,12.896000,1,64,1,0
uk-2005,39459923,1566054250,128,3,58936329,0.030000,0.029999,49.456000,1,64,1,0
uk-2005,39459923,1566054250,16,3,3185904,0.030000,0.029999,13.236000,1,64,1,0
uk-2005,39459923,1566054250,2,3,913780,0.030000,0.028841,10.667000,1,64,1,0
uk-2005,39459923,1566054250,32,3,22782683,0.030000,0.029999,35.473000,1,64,1,0
uk-2005,39459923,1566054250,4,3,1819490,0.030000,0.029773,11.261000,1,64,1,0
uk-2005,39459923,1566054250,64,3,46072525,0.030000,0.029999,41.994000,1,64,1,0
uk-2005,39459923,1566054250,8,3,2653691,0.030000,0.030000,13.854000,1,64,1,0
uk-2005,39459923,1566054250,128,4,58734466,0.030000,0.029999,43.624000,1,64,1,0
uk-2005,39459923,1566054250,16,4,3224015,0.030000,0.030000,12.661000,1,64,1,0
uk-2005,39459923,1566054250,2,4,959790,0.030000,0.029677,10.946000,1,64,1,0
uk-2005,39459923,1566054250,32,4,23158616,0.030000,0.029994,21.333000,1,64,1,0
uk-2005,39459923,1566054250,4,4,1856518,0.030000,0.029714,11.304000,1,64,1,0
uk-2005,39459923,1566054250,64,4,46148469,0.030000,0.029999,31.367000,1,64,1,0
uk-2005,39459923,1566054250,8,4,2606799,0.030000,0.029964,12.586000,1,64,1,0
uk-2005,39459923,1566054250,128,5,58543327,0.030000,0.029999,50.761000,1,64,1,0
uk-2005,39459923,1566054250,16,5,3245104,0.030000,0.029995,12.743000,1,64,1,0
uk-2005,39459923,1566054250,2,5,906128,0.030000,0.027962,11.266000,1,64,1,0
uk-2005,39459923,1566054250,32,5,24164478,0.030000,0.029999,22.877000,1,64,1,0
uk-2005,39459923,1566054250,4,5,1798529,0.030000,0.023088,11.404000,1,64,1,0
uk-2005,39459923,1566054250,64,5,46154764,0.030000,0.029999,50.267000,1,64,1,0
uk-2005,39459923,1566054250,8,5,2629946,0.030000,0.028490,12.424000,1,64,1,0
webbase-2001,118142143,1709619522,128,1,12174416,0.030000,0.029999,26.122000,1,64,1,0
webbase-2001,118142143,1709619522,16,1,8914592,0.030000,0.029991,20.787000,1,64,1,0
webbase-2001,118142143,1709619522,2,1,1690489,0.030000,0.029259,18.819000,1,64,1,0
webbase-2001,118142143,1709619522,32,1,10111270,0.030000,0.029988,23.961000,1,64,1,0
webbase-2001,118142143,1709619522,4,1,4879017,0.030000,0.029878,22.179000,1,64,1,0
webbase-2001,118142143,1709619522,64,1,11149050,0.030000,0.030000,23.751000,1,64,1,0
webbase-2001,118142143,1709619522,8,1,7310368,0.030000,0.029865,20.863000,1,64,1,0
webbase-2001,118142143,1709619522,128,2,12133009,0.030000,0.029999,27.085000,1,64,1,0
webbase-2001,118142143,1709619522,16,2,9102342,0.030000,0.029858,20.224000,1,64,1,0
webbase-2001,118142143,1709619522,2,2,1740348,0.030000,0.029283,18.538000,1,64,1,0
webbase-2001,118142143,1709619522,32,2,10067725,0.030000,0.029527,23.410000,1,64,1,0
webbase-2001,118142143,1709619522,4,2,4876374,0.030000,0.029198,19.920000,1,64,1,0
webbase-2001,118142143,1709619522,64,2,11216275,0.030000,0.030000,23.841000,1,64,1,0
webbase-2001,118142143,1709619522,8,2,7282102,0.030000,0.029061,20.331000,1,64,1,0
webbase-2001,118142143,1709619522,128,3,12079670,0.030000,0.029997,26.712000,1,64,1,0
webbase-2001,118142143,1709619522,16,3,8876350,0.030000,0.029996,22.529000,1,64,1,0
webbase-2001,118142143,1709619522,2,3,1733406,0.030000,0.029855,19.223000,1,64,1,0
webbase-2001,118142143,1709619522,32,3,10246983,0.030000,0.029992,20.798000,1,64,1,0
webbase-2001,118142143,1709619522,4,3,4757759,0.030000,0.029435,19.750000,1,64,1,0
webbase-2001,118142143,1709619522,64,3,11157585,0.030000,0.029997,24.422000,1,64,1,0
webbase-2001,118142143,1709619522,8,3,7282129,0.030000,0.029706,20.846000,1,64,1,0
webbase-2001,118142143,1709619522,128,4,12086087,0.030000,0.029999,26.714000,1,64,1,0
webbase-2001,118142143,1709619522,16,4,8883149,0.030000,0.029793,21.224000,1,64,1,0
webbase-2001,118142143,1709619522,2,4,1724564,0.030000,0.028201,21.359000,1,64,1,0
webbase-2001,118142143,1709619522,32,4,10063129,0.030000,0.030000,23.936000,1,64,1,0
webbase-2001,118142143,1709619522,4,4,4836151,0.030000,0.028983,20.027000,1,64,1,0
webbase-2001,118142143,1709619522,64,4,11186548,0.030000,0.029993,23.291000,1,64,1,0
webbase-2001,118142143,1709619522,8,4,7260647,0.030000,0.029971,21.313000,1,64,1,0
webbase-2001,118142143,1709619522,128,5,12121391,0.030000,0.029999,25.899000,1,64,1,0
webbase-2001,118142143,1709619522,16,5,8882973,0.030000,0.029989,21.922000,1,64,1,0
webbase-2001,118142143,1709619522,2,5,1708384,0.030000,0.022480,18.379000,1,64,1,0
webbase-2001,118142143,1709619522,32,5,10167370,0.030000,0.030000,26.008000,1,64,1,0
webbase-2001,118142143,1709619522,4,5,4698560,0.030000,0.028566,20.236000,1,64,1,0
webbase-2001,118142143,1709619522,64,5,11166654,0.030000,0.030000,26.185000,1,64,1,0
webbase-2001,118142143,1709619522,8,5,7236436,0.030000,0.029996,21.190000,1,64,1,0
amazon,400727,4699738,128,1,329907,0.030000,0.029703,0.986000,1,64,1,0
amazon,400727,4699738,16,1,176256,0.030000,0.029865,0.598000,1,64,1,0
amazon,400727,4699738,2,1,43602,0.030000,0.028333,0.391000,1,64,1,0
amazon,400727,4699738,32,1,223230,0.030000,0.029945,0.696000,1,64,1,0
amazon,400727,4699738,4,1,88653,0.030000,0.028897,0.422000,1,64,1,0
amazon,400727,4699738,64,1,275683,0.030000,0.029863,0.804000,1,64,1,0
amazon,400727,4699738,8,1,131093,0.030000,0.029886,0.499000,1,64,1,0
amazon,400727,4699738,128,2,328657,0.030000,0.029703,0.996000,1,64,1,0
amazon,400727,4699738,16,2,174966,0.030000,0.029985,0.595000,1,64,1,0
amazon,400727,4699738,2,2,45896,0.030000,0.027715,0.371000,1,64,1,0
amazon,400727,4699738,32,2,225068,0.030000,0.029945,0.696000,1,64,1,0
amazon,400727,4699738,4,2,89341,0.030000,0.029995,0.464000,1,64,1,0
amazon,400727,4699738,64,2,273390,0.030000,0.029863,0.801000,1,64,1,0
amazon,400727,4699738,8,2,130860,0.030000,0.029985,0.567000,1,64,1,0
amazon,400727,4699738,128,3,327795,0.030000,0.029703,0.995000,1,64,1,0
amazon,400727,4699738,16,3,176371,0.030000,0.029386,0.591000,1,64,1,0
amazon,400727,4699738,2,3,44494,0.030000,0.027510,0.387000,1,64,1,0
amazon,400727,4699738,32,3,223769,0.030000,0.029945,0.698000,1,64,1,0
amazon,400727,4699738,4,3,89546,0.030000,0.029456,0.439000,1,64,1,0
amazon,400727,4699738,64,3,275488,0.030000,0.029863,0.806000,1,64,1,0
amazon,400727,4699738,8,3,129307,0.030000,0.029985,0.609000,1,64,1,0
amazon,400727,4699738,128,4,328968,0.030000,0.029703,0.992000,1,64,1,0
amazon,400727,4699738,16,4,176698,0.030000,0.029985,0.603000,1,64,1,0
amazon,400727,4699738,2,4,44937,0.030000,0.029756,0.379000,1,64,1,0
amazon,400727,4699738,32,4,224619,0.030000,0.029945,0.702000,1,64,1,0
amazon,400727,4699738,4,4,88231,0.030000,0.029995,0.475000,1,64,1,0
amazon,400727,4699738,64,4,274940,0.030000,0.029863,0.816000,1,64,1,0
amazon,400727,4699738,8,4,130956,0.030000,0.029985,0.526000,1,64,1,0
amazon,400727,4699738,128,5,329712,0.030000,0.029703,1.001000,1,64,1,0
amazon,400727,4699738,16,5,175579,0.030000,0.029985,0.601000,1,64,1,0
amazon,400727,4699738,2,5,44975,0.030000,0.029307,0.378000,1,64,1,0
amazon,400727,4699738,32,5,225039,0.030000,0.029945,0.725000,1,64,1,0
amazon,400727,4699738,4,5,88664,0.030000,0.029995,0.454000,1,64,1,0
amazon,400727,4699738,64,5,274515,0.030000,0.029863,0.831000,1,64,1,0
amazon,400727,4699738,8,5,129337,0.030000,0.029985,0.528000,1,64,1,0
arabic-2005,22744077,1107806146,128,1,9149303,0.030000,0.029996,12.191000,1,64,1,0
arabic-2005,22744077,1107806146,16,1,1635433,0.030000,0.029293,6.395000,1,64,1,0
arabic-2005,22744077,1107806146,2,1,304904,0.030000,0.029652,5.522000,1,64,1,0
arabic-2005,22744077,1107806146,32,1,2189167,0.030000,0.029918,6.492000,1,64,1,0
arabic-2005,22744077,1107806146,4,1,658445,0.030000,0.029550,6.000000,1,64,1,0
arabic-2005,22744077,1107806146,64,1,4529746,0.030000,0.029999,8.863000,1,64,1,0
arabic-2005,22744077,1107806146,8,1,1204746,0.030000,0.029986,6.328000,1,64,1,0
arabic-2005,22744077,1107806146,128,2,9070077,0.030000,0.029996,15.760000,1,64,1,0
arabic-2005,22744077,1107806146,16,2,1667178,0.030000,0.029948,6.317000,1,64,1,0
arabic-2005,22744077,1107806146,2,2,289609,0.030000,0.025961,5.542000,1,64,1,0
arabic-2005,22744077,1107806146,32,2,2241358,0.030000,0.029989,6.920000,1,64,1,0
arabic-2005,22744077,1107806146,4,2,690808,0.030000,0.028282,6.349000,1,64,1,0
arabic-2005,22744077,1107806146,64,2,4502253,0.030000,0.029999,9.972000,1,64,1,0
arabic-2005,22744077,1107806146,8,2,1188021,0.030000,0.029226,6.209000,1,64,1,0
arabic-2005,22744077,1107806146,128,3,9051804,0.030000,0.029996,13.071000,1,64,1,0
arabic-2005,22744077,1107806146,16,3,1628349,0.030000,0.029988,6.447000,1,64,1,0
arabic-2005,22744077,1107806146,2,3,208916,0.030000,0.029497,5.563000,1,64,1,0
arabic-2005,22744077,1107806146,32,3,2183736,0.030000,0.029998,6.915000,1,64,1,0
arabic-2005,22744077,1107806146,4,3,693914,0.030000,0.028611,5.739000,1,64,1,0
arabic-2005,22744077,1107806146,64,3,4603058,0.030000,0.029999,8.942000,1,64,1,0
arabic-2005,22744077,1107806146,8,3,1226112,0.030000,0.029999,6.141000,1,64,1,0
arabic-2005,22744077,1107806146,128,4,9061047,0.030000,0.029996,17.578000,1,64,1,0
arabic-2005,22744077,1107806146,16,4,1591139,0.030000,0.029945,6.353000,1,64,1,0
arabic-2005,22744077,1107806146,2,4,216247,0.030000,0.029933,5.592000,1,64,1,0
arabic-2005,22744077,1107806146,32,4,2163507,0.030000,0.029999,7.318000,1,64,1,0
arabic-2005,22744077,1107806146,4,4,694636,0.030000,0.029878,6.009000,1,64,1,0
arabic-2005,22744077,1107806146,64,4,4414048,0.030000,0.029999,8.049000,1,64,1,0
arabic-2005,22744077,1107806146,8,4,1178252,0.030000,0.029673,5.997000,1,64,1,0
arabic-2005,22744077,1107806146,128,5,9178896,0.030000,0.029996,13.341000,1,64,1,0
arabic-2005,22744077,1107806146,16,5,1625343,0.030000,0.029806,6.360000,1,64,1,0
arabic-2005,22744077,1107806146,2,5,283307,0.030000,0.029876,5.578000,1,64,1,0
arabic-2005,22744077,1107806146,32,5,2006256,0.030000,0.029982,7.728000,1,64,1,0
arabic-2005,22744077,1107806146,4,5,763064,0.030000,0.029793,6.119000,1,64,1,0
arabic-2005,22744077,1107806146,64,5,4550759,0.030000,0.029999,9.800000,1,64,1,0
arabic-2005,22744077,1107806146,8,5,1156332,0.030000,0.029138,6.107000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,1,1755363,0.030000,0.029987,3.124000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,1,617312,0.030000,0.029764,1.802000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,1,47628,0.030000,0.008000,1.783000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,1,866270,0.030000,0.029994,2.432000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,1,149819,0.030000,0.030000,1.983000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,1,1283933,0.030000,0.029987,3.666000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,1,350878,0.030000,0.029753,2.104000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,2,1756517,0.030000,0.029987,3.470000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,2,615073,0.030000,0.029981,2.062000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,2,47920,0.030000,0.005755,1.321000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,2,869642,0.030000,0.029994,2.209000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,2,144935,0.030000,0.023918,1.866000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,2,1290531,0.030000,0.029987,2.950000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,2,342294,0.030000,0.029488,2.106000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,3,1758197,0.030000,0.029987,3.284000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,3,611338,0.030000,0.029878,1.599000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,3,47628,0.030000,0.004000,1.256000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,3,866480,0.030000,0.029994,1.995000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,3,147010,0.030000,0.021564,1.886000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,3,1286033,0.030000,0.029987,3.740000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,3,346093,0.030000,0.029283,1.984000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,4,1752034,0.030000,0.029987,3.195000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,4,615221,0.030000,0.029894,1.899000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,4,47782,0.030000,0.004310,1.098000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,4,863625,0.030000,0.029994,2.727000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,4,149374,0.030000,0.023354,1.748000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,4,1291726,0.030000,0.029987,3.469000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,4,355720,0.030000,0.029999,2.525000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,5,1748543,0.030000,0.029987,3.356000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,5,612382,0.030000,0.029804,1.998000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,5,48095,0.030000,0.006034,0.971000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,5,859919,0.030000,0.029994,2.389000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,5,148586,0.030000,0.024735,1.837000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,5,1287054,0.030000,0.029987,3.628000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,5,354959,0.030000,0.029318,2.286000,1,64,1,0
del26,67108864,402653086,128,1,349881,0.030000,0.029987,21.387000,1,64,1,0
del26,67108864,402653086,16,1,103112,0.030000,0.027502,19.666000,1,64,1,0
del26,67108864,402653086,2,1,17139,0.030000,0.018878,19.727000,1,64,1,0
del26,67108864,402653086,32,1,159468,0.030000,0.029838,19.870000,1,64,1,0
del26,67108864,402653086,4,1,33824,0.030000,0.024167,19.262000,1,64,1,0
del26,67108864,402653086,64,1,237251,0.030000,0.029994,20.287000,1,64,1,0
del26,67108864,402653086,8,1,63504,0.030000,0.028760,19.339000,1,64,1,0
del26,67108864,402653086,128,2,350957,0.030000,0.029974,20.511000,1,64,1,0
del26,67108864,402653086,16,2,102680,0.030000,0.025109,19.255000,1,64,1,0
del26,67108864,402653086,2,2,16797,0.030000,0.012673,19.413000,1,64,1,0
del26,67108864,402653086,32,2,160576,0.030000,0.029922,20.407000,1,64,1,0
del26,67108864,402653086,4,2,35315,0.030000,0.029264,19.647000,1,64,1,0
del26,67108864,402653086,64,2,238638,0.030000,0.029989,20.108000,1,64,1,0
del26,67108864,402653086,8,2,63781,0.030000,0.026909,19.433000,1,64,1,0
del26,67108864,402653086,128,3,351705,0.030000,0.029983,20.680000,1,64,1,0
del26,67108864,402653086,16,3,102861,0.030000,0.029854,19.404000,1,64,1,0
del26,67108864,402653086,2,3,16957,0.030000,0.010417,19.401000,1,64,1,0
del26,67108864,402653086,32,3,161860,0.030000,0.029863,19.963000,1,64,1,0
del26,67108864,402653086,4,3,34624,0.030000,0.027704,19.504000,1,64,1,0
del26,67108864,402653086,64,3,237612,0.030000,0.029983,20.548000,1,64,1,0
del26,67108864,402653086,8,3,63766,0.030000,0.029906,19.389000,1,64,1,0
del26,67108864,402653086,128,4,352374,0.030000,0.029999,20.526000,1,64,1,0
del26,67108864,402653086,16,4,103851,0.030000,0.028967,19.303000,1,64,1,0
del26,67108864,402653086,2,4,17176,0.030000,0.009133,19.204000,1,64,1,0
del26,67108864,402653086,32,4,162014,0.030000,0.029999,20.284000,1,64,1,0
del26,67108864,402653086,4,4,34772,0.030000,0.029742,19.658000,1,64,1,0
del26,67108864,402653086,64,4,241424,0.030000,0.029812,19.678000,1,64,1,0
del26,67108864,402653086,8,4,63276,0.030000,0.029500,19.785000,1,64,1,0
del26,67108864,402653086,128,5,352318,0.030000,0.029993,21.785000,1,64,1,0
del26,67108864,402653086,16,5,102220,0.030000,0.029685,19.326000,1,64,1,0
del26,67108864,402653086,2,5,17072,0.030000,0.000422,19.599000,1,64,1,0
del26,67108864,402653086,32,5,159434,0.030000,0.029985,19.659000,1,64,1,0
del26,67108864,402653086,4,5,34010,0.030000,0.028163,19.711000,1,64,1,0
del26,67108864,402653086,64,5,239245,0.030000,0.029992,19.731000,1,64,1,0
del26,67108864,402653086,8,5,64323,0.030000,0.027096,19.507000,1,64,1,0
enwiki-2013,4206289,183879456,128,1,40819851,0.030000,0.029974,24.790000,1,64,1,0
enwiki-2013,4206289,183879456,16,1,26064388,0.030000,0.029997,12.936000,1,64,1,0
enwiki-2013,4206289,183879456,2,1,9767341,0.030000,0.015477,5.255000,1,64,1,0
enwiki-2013,4206289,183879456,32,1,31124867,0.030000,0.029997,18.806000,1,64,1,0
enwiki-2013,4206289,183879456,4,1,16538151,0.030000,0.030000,8.656000,1,64,1,0
enwiki-2013,4206289,183879456,64,1,36000859,0.030000,0.029989,22.220000,1,64,1,0
enwiki-2013,4206289,183879456,8,1,21307379,0.030000,0.029999,10.400000,1,64,1,0
enwiki-2013,4206289,183879456,128,2,40717523,0.030000,0.029974,25.302000,1,64,1,0
enwiki-2013,4206289,183879456,16,2,26313095,0.030000,0.029997,10.826000,1,64,1,0
enwiki-2013,4206289,183879456,2,2,9669861,0.030000,0.025005,5.145000,1,64,1,0
enwiki-2013,4206289,183879456,32,2,31107725,0.030000,0.029997,13.334000,1,64,1,0
enwiki-2013,4206289,183879456,4,2,16568211,0.030000,0.029964,8.083000,1,64,1,0
enwiki-2013,4206289,183879456,64,2,36091960,0.030000,0.029989,21.078000,1,64,1,0
enwiki-2013,4206289,183879456,8,2,21622477,0.030000,0.029999,9.402000,1,64,1,0
enwiki-2013,4206289,183879456,128,3,40714740,0.030000,0.029974,25.325000,1,64,1,0
enwiki-2013,4206289,183879456,16,3,26329754,0.030000,0.029997,12.485000,1,64,1,0
enwiki-2013,4206289,183879456,2,3,9761347,0.030000,0.018690,4.945000,1,64,1,0
enwiki-2013,4206289,183879456,32,3,31207665,0.030000,0.029997,13.484000,1,64,1,0
enwiki-2013,4206289,183879456,4,3,16520514,0.030000,0.030000,7.669000,1,64,1,0
enwiki-2013,4206289,183879456,64,3,36175050,0.030000,0.029989,20.839000,1,64,1,0
enwiki-2013,4206289,183879456,8,3,21214340,0.030000,0.029407,9.699000,1,64,1,0
enwiki-2013,4206289,183879456,128,4,40733888,0.030000,0.029974,26.588000,1,64,1,0
enwiki-2013,4206289,183879456,16,4,25994315,0.030000,0.029997,12.092000,1,64,1,0
enwiki-2013,4206289,183879456,2,4,9711901,0.030000,0.028943,5.672000,1,64,1,0
enwiki-2013,4206289,183879456,32,4,31052790,0.030000,0.029997,13.612000,1,64,1,0
enwiki-2013,4206289,183879456,4,4,16627687,0.030000,0.030000,7.283000,1,64,1,0
enwiki-2013,4206289,183879456,64,4,36140887,0.030000,0.029989,20.638000,1,64,1,0
enwiki-2013,4206289,183879456,8,4,21470688,0.030000,0.029999,9.481000,1,64,1,0
enwiki-2013,4206289,183879456,128,5,40810945,0.030000,0.029974,23.612000,1,64,1,0
enwiki-2013,4206289,183879456,16,5,26112989,0.030000,0.029997,11.771000,1,64,1,0
enwiki-2013,4206289,183879456,2,5,10167042,0.030000,0.027732,6.459000,1,64,1,0
enwiki-2013,4206289,183879456,32,5,31331317,0.030000,0.029997,16.491000,1,64,1,0
enwiki-2013,4206289,183879456,4,5,16581923,0.030000,0.030000,7.651000,1,64,1,0
enwiki-2013,4206289,183879456,64,5,36031976,0.030000,0.029989,21.001000,1,64,1,0
enwiki-2013,4206289,183879456,8,5,21241907,0.030000,0.029999,11.401000,1,64,1,0
eu-2005,862664,32276936,128,1,3145566,0.030000,0.029970,2.212000,1,64,1,0
eu-2005,862664,32276936,16,1,276899,0.030000,0.029990,0.823000,1,64,1,0
eu-2005,862664,32276936,2,1,20133,0.030000,0.029998,0.497000,1,64,1,0
eu-2005,862664,32276936,32,1,861969,0.030000,0.029971,1.309000,1,64,1,0
eu-2005,862664,32276936,4,1,70395,0.030000,0.029986,0.489000,1,64,1,0
eu-2005,862664,32276936,64,1,1834883,0.030000,0.029970,1.641000,1,64,1,0
eu-2005,862664,32276936,8,1,165028,0.030000,0.029017,0.523000,1,64,1,0
eu-2005,862664,32276936,128,2,3123035,0.030000,0.029970,2.400000,1,64,1,0
eu-2005,862664,32276936,16,2,262888,0.030000,0.029990,0.779000,1,64,1,0
eu-2005,862664,32276936,2,2,18728,0.030000,0.023198,0.416000,1,64,1,0
eu-2005,862664,32276936,32,2,868435,0.030000,0.029971,1.437000,1,64,1,0
eu-2005,862664,32276936,4,2,68738,0.030000,0.029986,0.485000,1,64,1,0
eu-2005,862664,32276936,64,2,1851202,0.030000,0.029970,2.315000,1,64,1,0
eu-2005,862664,32276936,8,2,166442,0.030000,0.029926,0.528000,1,64,1,0
eu-2005,862664,32276936,128,3,3141683,0.030000,0.029970,3.054000,1,64,1,0
eu-2005,862664,32276936,16,3,263076,0.030000,0.029990,0.868000,1,64,1,0
eu-2005,862664,32276936,2,3,18689,0.030000,0.016185,0.409000,1,64,1,0
eu-2005,862664,32276936,32,3,884966,0.030000,0.029971,1.429000,1,64,1,0
eu-2005,862664,32276936,4,3,87248,0.030000,0.028145,0.476000,1,64,1,0
eu-2005,862664,32276936,64,3,1824727,0.030000,0.029970,2.321000,1,64,1,0
eu-2005,862664,32276936,8,3,168202,0.030000,0.029091,0.537000,1,64,1,0
eu-2005,862664,32276936,128,4,3139300,0.030000,0.029970,3.009000,1,64,1,0
eu-2005,862664,32276936,16,4,274522,0.030000,0.029990,0.802000,1,64,1,0
eu-2005,862664,32276936,2,4,18885,0.030000,0.025532,0.412000,1,64,1,0
eu-2005,862664,32276936,32,4,850638,0.030000,0.029971,1.637000,1,64,1,0
eu-2005,862664,32276936,4,4,84513,0.030000,0.029777,0.464000,1,64,1,0
eu-2005,862664,32276936,64,4,1830929,0.030000,0.029970,2.370000,1,64,1,0
eu-2005,862664,32276936,8,4,164865,0.030000,0.029369,0.504000,1,64,1,0
eu-2005,862664,32276936,128,5,3130744,0.030000,0.029970,2.541000,1,64,1,0
eu-2005,862664,32276936,16,5,271302,0.030000,0.029990,0.748000,1,64,1,0
eu-2005,862664,32276936,2,5,20727,0.030000,0.018904,0.426000,1,64,1,0
eu-2005,862664,32276936,32,5,858247,0.030000,0.029971,1.219000,1,64,1,0
eu-2005,862664,32276936,4,5,69645,0.030000,0.029996,0.523000,1,64,1,0
eu-2005,862664,32276936,64,5,1853729,0.030000,0.029970,1.761000,1,64,1,0
eu-2005,862664,32276936,8,5,171201,0.030000,0.029972,0.532000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,1,61434,0.030000,0.029997,5.012000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,1,17519,0.030000,0.029995,4.426000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,1,1777,0.030000,0.005808,4.351000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,1,27339,0.030000,0.029895,4.348000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,1,5993,0.030000,0.010010,4.214000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,1,41459,0.030000,0.029997,4.568000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,1,10506,0.030000,0.030000,4.417000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,2,61284,0.030000,0.029924,4.820000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,2,17779,0.030000,0.028981,4.310000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,2,1804,0.030000,0.018336,4.313000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,2,27476,0.030000,0.029987,4.430000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,2,6171,0.030000,0.022752,4.244000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,2,41546,0.030000,0.029997,4.544000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,2,10471,0.030000,0.028039,4.316000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,3,61032,0.030000,0.029983,4.813000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,3,17695,0.030000,0.029992,4.449000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,3,1779,0.030000,0.003042,4.326000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,3,27532,0.030000,0.029752,4.406000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,3,5953,0.030000,0.026297,4.312000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,3,41205,0.030000,0.029612,4.470000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,3,10344,0.030000,0.023417,4.292000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,4,60935,0.030000,0.029931,4.836000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,4,17129,0.030000,0.029684,4.353000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,4,1793,0.030000,0.003051,4.307000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,4,27598,0.030000,0.029714,4.331000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,4,6003,0.030000,0.020406,4.298000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,4,41345,0.030000,0.029997,4.561000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,4,10394,0.030000,0.029750,4.286000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,5,61580,0.030000,0.029990,4.854000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,5,17445,0.030000,0.028504,4.393000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,5,1695,0.030000,0.009868,4.346000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,5,27014,0.030000,0.029985,4.470000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,5,5822,0.030000,0.022885,4.298000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,5,41540,0.030000,0.029997,4.571000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,5,10195,0.030000,0.030000,4.464000,1,64,1,0
in-2004,1382906,27182946,128,1,108112,0.030000,0.029989,1.045000,1,64,1,0
in-2004,1382906,27182946,16,1,18485,0.030000,0.029989,0.581000,1,64,1,0
in-2004,1382906,27182946,2,1,3150,0.030000,0.023617,0.303000,1,64,1,0
in-2004,1382906,27182946,32,1,23198,0.030000,0.029989,0.532000,1,64,1,0
in-2004,1382906,27182946,4,1,7565,0.030000,0.029977,0.338000,1,64,1,0
in-2004,1382906,27182946,64,1,36400,0.030000,0.029989,1.054000,1,64,1,0
in-2004,1382906,27182946,8,1,12415,0.030000,0.029289,0.367000,1,64,1,0
in-2004,1382906,27182946,128,2,108750,0.030000,0.029989,1.101000,1,64,1,0
in-2004,1382906,27182946,16,2,19930,0.030000,0.028867,0.368000,1,64,1,0
in-2004,1382906,27182946,2,2,3214,0.030000,0.025788,0.290000,1,64,1,0
in-2004,1382906,27182946,32,2,22334,0.030000,0.029989,0.537000,1,64,1,0
in-2004,1382906,27182946,4,2,7666,0.030000,0.028418,0.301000,1,64,1,0
in-2004,1382906,27182946,64,2,35961,0.030000,0.029989,0.981000,1,64,1,0
in-2004,1382906,27182946,8,2,12273,0.030000,0.028624,0.327000,1,64,1,0
in-2004,1382906,27182946,128,3,109303,0.030000,0.029989,1.080000,1,64,1,0
in-2004,1382906,27182946,16,3,17855,0.030000,0.029989,0.374000,1,64,1,0
in-2004,1382906,27182946,2,3,3439,0.030000,0.020048,0.315000,1,64,1,0
in-2004,1382906,27182946,32,3,22703,0.030000,0.029989,0.488000,1,64,1,0
in-2004,1382906,27182946,4,3,7508,0.030000,0.026914,0.294000,1,64,1,0
in-2004,1382906,27182946,64,3,35251,0.030000,0.029989,0.753000,1,64,1,0
in-2004,1382906,27182946,8,3,12908,0.030000,0.029995,0.344000,1,64,1,0
in-2004,1382906,27182946,128,4,108386,0.030000,0.029989,1.101000,1,64,1,0
in-2004,1382906,27182946,16,4,18937,0.030000,0.029989,0.986000,1,64,1,0
in-2004,1382906,27182946,2,4,3177,0.030000,0.028431,0.293000,1,64,1,0
in-2004,1382906,27182946,32,4,21893,0.030000,0.029989,0.441000,1,64,1,0
in-2004,1382906,27182946,4,4,7871,0.030000,0.029986,0.309000,1,64,1,0
in-2004,1382906,27182946,64,4,36191,0.030000,0.029989,0.849000,1,64,1,0
in-2004,1382906,27182946,8,4,11861,0.030000,0.029757,0.340000,1,64,1,0
in-2004,1382906,27182946,128,5,110333,0.030000,0.029989,1.105000,1,64,1,0
in-2004,1382906,27182946,16,5,18136,0.030000,0.029989,0.573000,1,64,1,0
in-2004,1382906,27182946,2,5,3185,0.030000,0.028800,0.305000,1,64,1,0
in-2004,1382906,27182946,32,5,22346,0.030000,0.029989,0.501000,1,64,1,0
in-2004,1382906,27182946,4,5,7813,0.030000,0.028346,0.318000,1,64,1,0
in-2004,1382906,27182946,64,5,35011,0.030000,0.029989,0.784000,1,64,1,0
in-2004,1382906,27182946,8,5,12350,0.030000,0.027276,0.332000,1,64,1,0
nlpkkt240,27993600,746478752,128,1,13014554,0.030000,0.030000,10.678000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,5193972,0.030000,0.029961,8.207000,1,64,1,0
nlpkkt240,27993600,746478752,2,1,1147186,0.030000,0.021178,7.804000,1,64,1,0
nlpkkt240,27993600,746478752,32,1,7220154,0.030000,0.029987,9.191000,1,64,1,0
nlpkkt240,27993600,746478752,4,1,2228406,0.030000,0.027712,7.875000,1,64,1,0
nlpkkt240,27993600,746478752,64,1,9803151,0.030000,0.030000,10.268000,1,64,1,0
nlpkkt240,27993600,746478752,8,1,3359901,0.030000,0.029975,8.065000,1,64,1,0
nlpkkt240,27993600,746478752,128,2,13074457,0.030000,0.030000,10.453000,1,64,1,0
nlpkkt240,27993600,746478752,16,2,5166846,0.030000,0.029984,9.074000,1,64,1,0
nlpkkt240,27993600,746478752,2,2,1142682,0.030000,0.028602,7.855000,1,64,1,0
nlpkkt240,27993600,746478752,32,2,7255270,0.030000,0.030000,8.902000,1,64,1,0
nlpkkt240,27993600,746478752,4,2,2216330,0.030000,0.026949,8.640000,1,64,1,0
nlpkkt240,27993600,746478752,64,2,9740001,0.030000,0.030000,9.243000,1,64,1,0
nlpkkt240,27993600,746478752,8,2,3360446,0.030000,0.030000,9.033000,1,64,1,0
nlpkkt240,27993600,746478752,128,3,13037458,0.030000,0.030000,9.893000,1,64,1,0
nlpkkt240,27993600,746478752,16,3,5167213,0.030000,0.030000,9.243000,1,64,1,0
nlpkkt240,27993600,746478752,2,3,1140043,0.030000,0.029985,7.899000,1,64,1,0
nlpkkt240,27993600,746478752,32,3,7250764,0.030000,0.030000,9.498000,1,64,1,0
nlpkkt240,27993600,746478752,4,3,2240203,0.030000,0.029020,7.985000,1,64,1,0
nlpkkt240,27993600,746478752,64,3,9782317,0.030000,0.030000,9.929000,1,64,1,0
nlpkkt240,27993600,746478752,8,3,3342798,0.030000,0.029999,8.506000,1,64,1,0
nlpkkt240,27993600,746478752,128,4,12964255,0.030000,0.030000,10.273000,1,64,1,0
nlpkkt240,27993600,746478752,16,4,5103238,0.030000,0.029946,8.418000,1,64,1,0
nlpkkt240,27993600,746478752,2,4,1139332,0.030000,0.018679,8.164000,1,64,1,0
nlpkkt240,27993600,746478752,32,4,7300664,0.030000,0.029997,8.887000,1,64,1,0
nlpkkt240,27993600,746478752,4,4,2228105,0.030000,0.029794,8.188000,1,64,1,0
nlpkkt240,27993600,746478752,64,4,9764745,0.030000,0.030000,9.584000,1,64,1,0
nlpkkt240,27993600,746478752,8,4,3327324,0.030000,0.023482,7.905000,1,64,1,0
nlpkkt240,27993600,746478752,128,5,12975523,0.030000,0.030000,10.274000,1,64,1,0
nlpkkt240,27993600,746478752,16,5,5157569,0.030000,0.029990,8.249000,1,64,1,0
nlpkkt240,27993600,746478752,2,5,1148761,0.030000,0.029990,8.615000,1,64,1,0
nlpkkt240,27993600,746478752,32,5,7247775,0.030000,0.029994,8.639000,1,64,1,0
nlpkkt240,27993600,746478752,4,5,2235350,0.030000,0.028188,7.926000,1,64,1,0
nlpkkt240,27993600,746478752,64,5,9757529,0.030000,0.030000,9.565000,1,64,1,0
nlpkkt240,27993600,746478752,8,5,3377657,0.030000,0.029998,8.061000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,1,621621,0.030000,0.029943,1.342000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,1,205324,0.030000,0.029996,0.740000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,1,10426,0.030000,0.011611,0.318000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,1,316012,0.030000,0.029989,0.960000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,1,31963,0.030000,0.026826,0.317000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,1,459485,0.030000,0.029974,1.191000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,1,118693,0.030000,0.029996,0.757000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,2,618975,0.030000,0.029943,1.282000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,2,209393,0.030000,0.029996,0.703000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,2,10044,0.030000,0.008033,0.316000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,2,312505,0.030000,0.029989,0.735000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,2,31714,0.030000,0.023142,0.324000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,2,451558,0.030000,0.029974,1.186000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,2,118740,0.030000,0.029996,0.657000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,3,621068,0.030000,0.029943,1.333000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,3,203082,0.030000,0.029996,0.693000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,3,9856,0.030000,0.027212,0.308000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,3,315378,0.030000,0.029989,0.911000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,3,31219,0.030000,0.019565,0.300000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,3,458283,0.030000,0.029974,1.258000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,3,122582,0.030000,0.028360,0.539000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,4,620690,0.030000,0.029943,1.238000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,4,206203,0.030000,0.029758,0.493000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,4,9940,0.030000,0.005637,0.294000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,4,317228,0.030000,0.029989,0.811000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,4,31406,0.030000,0.024000,0.323000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,4,457977,0.030000,0.029974,1.275000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,4,119121,0.030000,0.029996,0.563000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,5,617957,0.030000,0.029943,1.237000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,5,206920,0.030000,0.029996,0.764000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,5,9408,0.030000,0.011869,0.329000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,5,315557,0.030000,0.029989,0.880000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,5,31269,0.030000,0.029355,0.331000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,5,453229,0.030000,0.029974,1.298000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,5,119659,0.030000,0.026376,0.455000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,1,767190,0.030000,0.029999,8.115000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,1,225785,0.030000,0.029967,8.259000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,1,38031,0.030000,0.011402,6.276000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,1,349824,0.030000,0.029765,6.293000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,1,74049,0.030000,0.027058,6.298000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,1,525625,0.030000,0.029969,6.424000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,1,137640,0.030000,0.029670,6.236000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,2,760145,0.030000,0.029940,6.573000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,2,221930,0.030000,0.029959,7.511000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,2,36332,0.030000,0.011989,6.205000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,2,352517,0.030000,0.029950,7.284000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,2,76258,0.030000,0.029997,5.958000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,2,524291,0.030000,0.029912,6.468000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,2,140350,0.030000,0.026748,6.388000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,3,765589,0.030000,0.029999,8.111000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,3,230015,0.030000,0.028092,6.109000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,3,37732,0.030000,0.029857,6.019000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,3,350989,0.030000,0.029840,6.794000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,3,74087,0.030000,0.028895,6.333000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,3,523805,0.030000,0.029787,6.563000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,3,138877,0.030000,0.029402,5.874000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,4,765425,0.030000,0.029985,7.714000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,4,224389,0.030000,0.030000,7.850000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,4,36106,0.030000,0.021000,5.890000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,4,351357,0.030000,0.029999,7.239000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,4,73274,0.030000,0.029778,5.926000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,4,518967,0.030000,0.029856,6.543000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,4,140058,0.030000,0.025131,6.206000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,5,766295,0.030000,0.029999,7.653000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,5,223863,0.030000,0.029954,6.201000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,5,36494,0.030000,0.014305,6.226000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,5,350055,0.030000,0.029975,6.379000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,5,73231,0.030000,0.028151,6.755000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,5,522011,0.030000,0.029814,6.395000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,5,139790,0.030000,0.029994,7.936000,1,64,1,0
sk-2005,50636151,3620126660,128,1,69372346,0.030000,0.029998,85.919000,1,64,1,0
sk-2005,50636151,3620126660,16,1,13519997,0.030000,0.029157,35.459000,1,64,1,0
sk-2005,50636151,3620126660,2,1,2682659,0.030000,0.010211,26.909000,1,64,1,0
sk-2005,50636151,3620126660,32,1,25362815,0.030000,0.030000,41.328000,1,64,1,0
sk-2005,50636151,3620126660,4,1,5363220,0.030000,0.027525,26.689000,1,64,1,0
sk-2005,50636151,3620126660,64,1,41515122,0.030000,0.029999,50.774000,1,64,1,0
sk-2005,50636151,3620126660,8,1,7455118,0.030000,0.027239,28.619000,1,64,1,0
sk-2005,50636151,3620126660,128,2,69421044,0.030000,0.029998,89.880000,1,64,1,0
sk-2005,50636151,3620126660,16,2,13548723,0.030000,0.030000,44.136000,1,64,1,0
sk-2005,50636151,3620126660,2,2,2197081,0.030000,0.013020,25.539000,1,64,1,0
sk-2005,50636151,3620126660,32,2,25605179,0.030000,0.030000,43.561000,1,64,1,0
sk-2005,50636151,3620126660,4,2,5388421,0.030000,0.029572,27.764000,1,64,1,0
sk-2005,50636151,3620126660,64,2,40789917,0.030000,0.029999,60.859000,1,64,1,0
sk-2005,50636151,3620126660,8,2,7304758,0.030000,0.029101,27.676000,1,64,1,0
sk-2005,50636151,3620126660,128,3,70398805,0.030000,0.029998,76.472000,1,64,1,0
sk-2005,50636151,3620126660,16,3,13508271,0.030000,0.030000,38.915000,1,64,1,0
sk-2005,50636151,3620126660,2,3,2188083,0.030000,0.016718,25.958000,1,64,1,0
sk-2005,50636151,3620126660,32,3,24908150,0.030000,0.030000,36.247000,1,64,1,0
sk-2005,50636151,3620126660,4,3,5303661,0.030000,0.028431,27.227000,1,64,1,0
sk-2005,50636151,3620126660,64,3,41075395,0.030000,0.029999,65.834000,1,64,1,0
sk-2005,50636151,3620126660,8,3,7728354,0.030000,0.029972,30.091000,1,64,1,0
sk-2005,50636151,3620126660,128,4,69223256,0.030000,0.029998,62.134000,1,64,1,0
sk-2005,50636151,3620126660,16,4,13959278,0.030000,0.029991,44.887000,1,64,1,0
sk-2005,50636151,3620126660,2,4,2618575,0.030000,0.013879,25.555000,1,64,1,0
sk-2005,50636151,3620126660,32,4,24287717,0.030000,0.030000,39.400000,1,64,1,0
sk-2005,50636151,3620126660,4,4,5431621,0.030000,0.028201,26.829000,1,64,1,0
sk-2005,50636151,3620126660,64,4,40536858,0.030000,0.029999,52.713000,1,64,1,0
sk-2005,50636151,3620126660,8,4,7476813,0.030000,0.029983,28.125000,1,64,1,0
sk-2005,50636151,3620126660,128,5,68331482,0.030000,0.029998,64.866000,1,64,1,0
sk-2005,50636151,3620126660,16,5,14537668,0.030000,0.029991,37.916000,1,64,1,0
sk-2005,50636151,3620126660,2,5,1961465,0.030000,0.028405,25.705000,1,64,1,0
sk-2005,50636151,3620126660,32,5,24742562,0.030000,0.029976,35.378000,1,64,1,0
sk-2005,50636151,3620126660,4,5,5459191,0.030000,0.029259,26.423000,1,64,1,0
sk-2005,50636151,3620126660,64,5,40298043,0.030000,0.029999,61.877000,1,64,1,0
sk-2005,50636151,3620126660,8,5,7530034,0.030000,0.029398,27.895000,1,64,1,0
uk-2002,18520343,523574516,128,1,2078196,0.030000,0.029995,4.755000,1,64,1,0
uk-2002,18520343,523574516,16,1,1374564,0.030000,0.029997,3.951000,1,64,1,0
uk-2002,18520343,523574516,2,1,248821,0.030000,0.029478,3.464000,1,64,1,0
uk-2002,18520343,523574516,32,1,1597809,0.030000,0.029853,3.799000,1,64,1,0
uk-2002,18520343,523574516,4,1,700640,0.030000,0.029535,3.359000,1,64,1,0
uk-2002,18520343,523574516,64,1,1768947,0.030000,0.029995,4.073000,1,64,1,0
uk-2002,18520343,523574516,8,1,1058318,0.030000,0.029994,3.495000,1,64,1,0
uk-2002,18520343,523574516,128,2,2089811,0.030000,0.029995,5.014000,1,64,1,0
uk-2002,18520343,523574516,16,2,1372738,0.030000,0.029991,3.658000,1,64,1,0
uk-2002,18520343,523574516,2,2,253160,0.030000,0.027933,3.428000,1,64,1,0
uk-2002,18520343,523574516,32,2,1612498,0.030000,0.029999,3.805000,1,64,1,0
uk-2002,18520343,523574516,4,2,714386,0.030000,0.029406,3.385000,1,64,1,0
uk-2002,18520343,523574516,64,2,1767862,0.030000,0.029999,4.144000,1,64,1,0
uk-2002,18520343,523574516,8,2,1069920,0.030000,0.029982,3.656000,1,64,1,0
uk-2002,18520343,523574516,128,3,2106430,0.030000,0.029995,7.533000,1,64,1,0
uk-2002,18520343,523574516,16,3,1364466,0.030000,0.029890,3.643000,1,64,1,0
uk-2002,18520343,523574516,2,3,249226,0.030000,0.028794,3.371000,1,64,1,0
uk-2002,18520343,523574516,32,3,1596632,0.030000,0.029886,3.768000,1,64,1,0
uk-2002,18520343,523574516,4,3,722642,0.030000,0.028463,3.297000,1,64,1,0
uk-2002,18520343,523574516,64,3,1763181,0.030000,0.029999,4.124000,1,64,1,0
uk-2002,18520343,523574516,8,3,1093418,0.030000,0.029418,3.392000,1,64,1,0
uk-2002,18520343,523574516,128,4,2094261,0.030000,0.029995,4.861000,1,64,1,0
uk-2002,18520343,523574516,16,4,1388855,0.030000,0.028486,3.505000,1,64,1,0
uk-2002,18520343,523574516,2,4,256983,0.030000,0.023168,3.310000,1,64,1,0
uk-2002,18520343,523574516,32,4,1620450,0.030000,0.029831,3.858000,1,64,1,0
uk-2002,18520343,523574516,4,4,706772,0.030000,0.029463,3.354000,1,64,1,0
uk-2002,18520343,523574516,64,4,1762762,0.030000,0.029950,4.077000,1,64,1,0
uk-2002,18520343,523574516,8,4,1100321,0.030000,0.028881,3.560000,1,64,1,0
uk-2002,18520343,523574516,128,5,2088786,0.030000,0.029995,4.875000,1,64,1,0
uk-2002,18520343,523574516,16,5,1376626,0.030000,0.029931,3.642000,1,64,1,0
uk-2002,18520343,523574516,2,5,255949,0.030000,0.029462,3.352000,1,64,1,0
uk-2002,18520343,523574516,32,5,1614075,0.030000,0.029954,3.802000,1,64,1,0
uk-2002,18520343,523574516,4,5,705855,0.030000,0.029656,3.379000,1,64,1,0
uk-2002,18520343,523574516,64,5,1769089,0.030000,0.029967,3.936000,1,64,1,0
uk-2002,18520343,523574516,8,5,1079093,0.030000,0.029747,3.541000,1,64,1,0
uk-2007-05,105896435,6603753128,128,1,6459442,0.030000,0.029999,44.614000,1,64,1,0
uk-2007-05,105896435,6603753128,16,1,3636432,0.030000,0.029752,29.123000,1,64,1,0
uk-2007-05,105896435,6603753128,2,1,816191,0.030000,0.027525,28.778000,1,64,1,0
uk-2007-05,105896435,6603753128,32,1,4652418,0.030000,0.030000,32.639000,1,64,1,0
uk-2007-05,105896435,6603753128,4,1,1904240,0.030000,0.025107,29.190000,1,64,1,0
uk-2007-05,105896435,6603753128,64,1,5478968,0.030000,0.029987,33.830000,1,64,1,0
uk-2007-05,105896435,6603753128,8,1,2852924,0.030000,0.029931,29.001000,1,64,1,0
uk-2007-05,105896435,6603753128,128,2,6622318,0.030000,0.029999,70.545000,1,64,1,0
uk-2007-05,105896435,6603753128,16,2,3753678,0.030000,0.029181,28.231000,1,64,1,0
uk-2007-05,105896435,6603753128,2,2,825365,0.030000,0.025514,28.869000,1,64,1,0
uk-2007-05,105896435,6603753128,32,2,4646425,0.030000,0.030000,32.095000,1,64,1,0
uk-2007-05,105896435,6603753128,4,2,1910392,0.030000,0.029964,30.192000,1,64,1,0
uk-2007-05,105896435,6603753128,64,2,5457364,0.030000,0.029996,31.336000,1,64,1,0
uk-2007-05,105896435,6603753128,8,2,2886898,0.030000,0.029487,28.802000,1,64,1,0
uk-2007-05,105896435,6603753128,128,3,6680807,0.030000,0.029999,78.180000,1,64,1,0
uk-2007-05,105896435,6603753128,16,3,3818253,0.030000,0.029919,29.324000,1,64,1,0
uk-2007-05,105896435,6603753128,2,3,827630,0.030000,0.025283,28.147000,1,64,1,0
uk-2007-05,105896435,6603753128,32,3,4700227,0.030000,0.029898,29.945000,1,64,1,0
uk-2007-05,105896435,6603753128,4,3,2057543,0.030000,0.029643,29.622000,1,64,1,0
uk-2007-05,105896435,6603753128,64,3,5413581,0.030000,0.029999,33.134000,1,64,1,0
uk-2007-05,105896435,6603753128,8,3,2952682,0.030000,0.029210,27.231000,1,64,1,0
uk-2007-05,105896435,6603753128,128,4,6504499,0.030000,0.029999,49.385000,1,64,1,0
uk-2007-05,105896435,6603753128,16,4,3620788,0.030000,0.029738,29.136000,1,64,1,0
uk-2007-05,105896435,6603753128,2,4,814033,0.030000,0.029789,28.443000,1,64,1,0
uk-2007-05,105896435,6603753128,32,4,4626145,0.030000,0.029985,31.288000,1,64,1,0
uk-2007-05,105896435,6603753128,4,4,1834958,0.030000,0.029575,28.702000,1,64,1,0
uk-2007-05,105896435,6603753128,64,4,5451587,0.030000,0.029986,30.549000,1,64,1,0
uk-2007-05,105896435,6603753128,8,4,2930634,0.030000,0.029808,28.534000,1,64,1,0
uk-2007-05,105896435,6603753128,128,5,6620042,0.030000,0.029999,66.835000,1,64,1,0
uk-2007-05,105896435,6603753128,16,5,3603306,0.030000,0.029616,30.204000,1,64,1,0
uk-2007-05,105896435,6603753128,2,5,839578,0.030000,0.026926,27.908000,1,64,1,0
uk-2007-05,105896435,6603753128,32,5,4722477,0.030000,0.029858,29.535000,1,64,1,0
uk-2007-05,105896435,6603753128,4,5,1960156,0.030000,0.029505,29.387000,1,64,1,0
uk-2007-05,105896435,6603753128,64,5,5372986,0.030000,0.029999,31.521000,1,64,1,0
uk-2007-05,105896435,6603753128,8,5,2816482,0.030000,0.027399,27.136000,1,64,1,0
youtube,1134890,5975246,128,1,1108331,0.030000,0.029999,3.804000,1,64,1,0
youtube,1134890,5975246,16,1,631958,0.030000,0.029987,1.763000,1,64,1,0
youtube,1134890,5975246,2,1,169838,0.030000,0.014433,1.041000,1,64,1,0
youtube,1134890,5975246,32,1,805353,0.030000,0.029972,2.302000,1,64,1,0
youtube,1134890,5975246,4,1,321064,0.030000,0.029850,1.035000,1,64,1,0
youtube,1134890,5975246,64,1,950486,0.030000,0.029944,3.468000,1,64,1,0
youtube,1134890,5975246,8,1,470999,0.030000,0.029994,1.550000,1,64,1,0
youtube,1134890,5975246,128,2,1103556,0.030000,0.029999,4.444000,1,64,1,0
youtube,1134890,5975246,16,2,633724,0.030000,0.029987,1.679000,1,64,1,0
youtube,1134890,5975246,2,2,169542,0.030000,0.013598,0.910000,1,64,1,0
youtube,1134890,5975246,32,2,815661,0.030000,0.029972,1.963000,1,64,1,0
youtube,1134890,5975246,4,2,322018,0.030000,0.029902,1.148000,1,64,1,0
youtube,1134890,5975246,64,2,959018,0.030000,0.029944,2.557000,1,64,1,0
youtube,1134890,5975246,8,2,465055,0.030000,0.029994,1.373000,1,64,1,0
youtube,1134890,5975246,128,3,1108103,0.030000,0.029999,4.840000,1,64,1,0
youtube,1134890,5975246,16,3,637140,0.030000,0.029987,1.864000,1,64,1,0
youtube,1134890,5975246,2,3,166802,0.030000,0.027703,0.901000,1,64,1,0
youtube,1134890,5975246,32,3,812173,0.030000,0.029972,2.394000,1,64,1,0
youtube,1134890,5975246,4,3,323373,0.030000,0.029934,1.026000,1,64,1,0
youtube,1134890,5975246,64,3,951800,0.030000,0.029944,3.443000,1,64,1,0
youtube,1134890,5975246,8,3,469607,0.030000,0.029994,1.562000,1,64,1,0
youtube,1134890,5975246,128,4,1108953,0.030000,0.029999,3.506000,1,64,1,0
youtube,1134890,5975246,16,4,646029,0.030000,0.029987,1.391000,1,64,1,0
youtube,1134890,5975246,2,4,171330,0.030000,0.029289,0.866000,1,64,1,0
youtube,1134890,5975246,32,4,804386,0.030000,0.029972,2.138000,1,64,1,0
youtube,1134890,5975246,4,4,321194,0.030000,0.029998,1.074000,1,64,1,0
youtube,1134890,5975246,64,4,948036,0.030000,0.029944,3.057000,1,64,1,0
youtube,1134890,5975246,8,4,466751,0.030000,0.029994,1.419000,1,64,1,0
youtube,1134890,5975246,128,5,1105426,0.030000,0.029999,4.414000,1,64,1,0
youtube,1134890,5975246,16,5,639332,0.030000,0.029987,1.414000,1,64,1,0
youtube,1134890,5975246,2,5,167744,0.030000,0.023186,0.916000,1,64,1,0
youtube,1134890,5975246,32,5,818299,0.030000,0.029972,1.859000,1,64,1,0
youtube,1134890,5975246,4,5,320433,0.030000,0.029990,1.138000,1,64,1,0
youtube,1134890,5975246,64,5,953593,0.030000,0.029944,2.844000,1,64,1,0
youtube,1134890,5975246,8,5,466659,0.030000,0.029994,1.546000,1,64,1,0


==> experiments/quality/dLP.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
com-orkut.ungraph,3072627,234370166,128,1,52988361,0.030000,0.029994,31.153000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,1,30695096,0.030000,0.029994,8.746000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,1,631869,0.030000,0.029999,7.197000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,1,39506814,0.030000,0.029994,10.043000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,1,14908790,0.030000,0.029874,7.398000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,1,47452863,0.030000,0.029994,25.113000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,1,25028231,0.030000,0.029754,7.981000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,2,53174302,0.030000,0.029994,30.495000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,2,31094878,0.030000,0.029999,8.854000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,2,844048,0.030000,0.002967,7.314000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,2,39423385,0.030000,0.029994,10.149000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,2,15199555,0.030000,0.029925,7.507000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,2,46404038,0.030000,0.029994,24.740000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,2,23813930,0.030000,0.029775,8.053000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,3,53648523,0.030000,0.029994,30.830000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,3,30146704,0.030000,0.029999,8.738000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,3,614996,0.030000,0.026959,7.229000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,3,38990679,0.030000,0.029994,10.179000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,3,15006068,0.030000,0.029973,7.506000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,3,46486613,0.030000,0.029994,24.407000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,3,23350244,0.030000,0.029822,8.059000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,4,53716031,0.030000,0.029994,30.809000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,4,30950269,0.030000,0.029957,8.729000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,4,612799,0.030000,0.026221,7.181000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,4,38167566,0.030000,0.029994,10.168000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,4,15496173,0.030000,0.029375,7.432000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,4,46916186,0.030000,0.029994,24.426000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,4,24234148,0.030000,0.029999,7.998000,1,64,1,0
com-orkut.ungraph,3072627,234370166,128,5,53339924,0.030000,0.029994,30.917000,1,64,1,0
com-orkut.ungraph,3072627,234370166,16,5,30192277,0.030000,0.029999,8.698000,1,64,1,0
com-orkut.ungraph,3072627,234370166,2,5,612851,0.030000,0.026172,7.130000,1,64,1,0
com-orkut.ungraph,3072627,234370166,32,5,39101343,0.030000,0.029994,10.087000,1,64,1,0
com-orkut.ungraph,3072627,234370166,4,5,15478723,0.030000,0.025087,7.462000,1,64,1,0
com-orkut.ungraph,3072627,234370166,64,5,47563977,0.030000,0.029994,24.464000,1,64,1,0
com-orkut.ungraph,3072627,234370166,8,5,24119070,0.030000,0.029999,7.998000,1,64,1,0
del26_3d,67108864,1042545824,128,1,12677304,0.030000,0.029999,5.802000,1,64,1,0
del26_3d,67108864,1042545824,16,1,6486479,0.030000,0.029797,4.154000,1,64,1,0
del26_3d,67108864,1042545824,2,1,1724855,0.030000,0.006382,4.220000,1,64,1,0
del26_3d,67108864,1042545824,32,1,8028088,0.030000,0.029884,4.199000,1,64,1,0
del26_3d,67108864,1042545824,4,1,3406607,0.030000,0.027076,4.180000,1,64,1,0
del26_3d,67108864,1042545824,64,1,9985714,0.030000,0.029927,4.278000,1,64,1,0
del26_3d,67108864,1042545824,8,1,5065386,0.030000,0.029987,4.180000,1,64,1,0
del26_3d,67108864,1042545824,128,2,12670695,0.030000,0.029953,5.765000,1,64,1,0
del26_3d,67108864,1042545824,16,2,6460814,0.030000,0.029396,4.192000,1,64,1,0
del26_3d,67108864,1042545824,2,2,1731608,0.030000,0.020376,4.167000,1,64,1,0
del26_3d,67108864,1042545824,32,2,8124070,0.030000,0.029674,4.203000,1,64,1,0
del26_3d,67108864,1042545824,4,2,3394345,0.030000,0.014210,4.187000,1,64,1,0
del26_3d,67108864,1042545824,64,2,10000582,0.030000,0.029973,4.246000,1,64,1,0
del26_3d,67108864,1042545824,8,2,5005662,0.030000,0.029685,4.144000,1,64,1,0
del26_3d,67108864,1042545824,128,3,12606471,0.030000,0.029976,5.786000,1,64,1,0
del26_3d,67108864,1042545824,16,3,6548281,0.030000,0.029792,4.163000,1,64,1,0
del26_3d,67108864,1042545824,2,3,1725024,0.030000,0.013320,4.195000,1,64,1,0
del26_3d,67108864,1042545824,32,3,8083267,0.030000,0.029472,4.194000,1,64,1,0
del26_3d,67108864,1042545824,4,3,3339515,0.030000,0.026204,4.200000,1,64,1,0
del26_3d,67108864,1042545824,64,3,10024107,0.030000,0.029995,4.252000,1,64,1,0
del26_3d,67108864,1042545824,8,3,4990834,0.030000,0.029946,4.142000,1,64,1,0
del26_3d,67108864,1042545824,128,4,12616121,0.030000,0.029926,5.763000,1,64,1,0
del26_3d,67108864,1042545824,16,4,6501129,0.030000,0.028772,4.179000,1,64,1,0
del26_3d,67108864,1042545824,2,4,1736754,0.030000,0.028878,4.167000,1,64,1,0
del26_3d,67108864,1042545824,32,4,7986071,0.030000,0.029680,4.196000,1,64,1,0
del26_3d,67108864,1042545824,4,4,3437431,0.030000,0.028466,4.177000,1,64,1,0
del26_3d,67108864,1042545824,64,4,9993580,0.030000,0.029975,4.253000,1,64,1,0
del26_3d,67108864,1042545824,8,4,4986130,0.030000,0.024675,4.166000,1,64,1,0
del26_3d,67108864,1042545824,128,5,12611460,0.030000,0.029983,5.762000,1,64,1,0
del26_3d,67108864,1042545824,16,5,6451345,0.030000,0.028774,4.198000,1,64,1,0
del26_3d,67108864,1042545824,2,5,1746532,0.030000,0.005146,4.162000,1,64,1,0
del26_3d,67108864,1042545824,32,5,8081375,0.030000,0.029803,4.225000,1,64,1,0
del26_3d,67108864,1042545824,4,5,3394278,0.030000,0.028997,4.186000,1,64,1,0
del26_3d,67108864,1042545824,64,5,9985482,0.030000,0.029844,4.233000,1,64,1,0
del26_3d,67108864,1042545824,8,5,5018259,0.030000,0.029652,4.135000,1,64,1,0
del27_3d,134217728,2085147648,128,1,20301428,0.030000,0.029994,8.330000,1,64,1,0
del27_3d,134217728,2085147648,16,1,10475922,0.030000,0.029801,8.138000,1,64,1,0
del27_3d,134217728,2085147648,2,1,2796198,0.030000,0.022680,8.141000,1,64,1,0
del27_3d,134217728,2085147648,32,1,13150316,0.030000,0.029961,8.144000,1,64,1,0
del27_3d,134217728,2085147648,4,1,5510675,0.030000,0.020373,8.135000,1,64,1,0
del27_3d,134217728,2085147648,64,1,16155596,0.030000,0.029933,8.278000,1,64,1,0
del27_3d,134217728,2085147648,8,1,8068317,0.030000,0.024033,8.264000,1,64,1,0
del27_3d,134217728,2085147648,128,2,20160372,0.030000,0.029996,8.291000,1,64,1,0
del27_3d,134217728,2085147648,16,2,10408087,0.030000,0.027010,8.075000,1,64,1,0
del27_3d,134217728,2085147648,2,2,2811325,0.030000,0.029461,8.103000,1,64,1,0
del27_3d,134217728,2085147648,32,2,13061718,0.030000,0.029991,8.166000,1,64,1,0
del27_3d,134217728,2085147648,4,2,5459201,0.030000,0.021375,8.178000,1,64,1,0
del27_3d,134217728,2085147648,64,2,16231713,0.030000,0.029995,8.274000,1,64,1,0
del27_3d,134217728,2085147648,8,2,8044800,0.030000,0.027401,8.155000,1,64,1,0
del27_3d,134217728,2085147648,128,3,20251215,0.030000,0.029989,8.316000,1,64,1,0
del27_3d,134217728,2085147648,16,3,10506170,0.030000,0.029678,8.095000,1,64,1,0
del27_3d,134217728,2085147648,2,3,2832332,0.030000,0.010789,8.146000,1,64,1,0
del27_3d,134217728,2085147648,32,3,13057119,0.030000,0.029821,8.151000,1,64,1,0
del27_3d,134217728,2085147648,4,3,5578536,0.030000,0.014502,8.233000,1,64,1,0
del27_3d,134217728,2085147648,64,3,16158304,0.030000,0.029961,8.257000,1,64,1,0
del27_3d,134217728,2085147648,8,3,8079045,0.030000,0.025213,8.208000,1,64,1,0
del27_3d,134217728,2085147648,128,4,20204126,0.030000,0.029980,8.320000,1,64,1,0
del27_3d,134217728,2085147648,16,4,10522474,0.030000,0.029805,8.078000,1,64,1,0
del27_3d,134217728,2085147648,2,4,2816535,0.030000,0.028814,8.315000,1,64,1,0
del27_3d,134217728,2085147648,32,4,13151254,0.030000,0.029965,8.164000,1,64,1,0
del27_3d,134217728,2085147648,4,4,5501756,0.030000,0.027848,8.180000,1,64,1,0
del27_3d,134217728,2085147648,64,4,16193646,0.030000,0.030000,8.300000,1,64,1,0
del27_3d,134217728,2085147648,8,4,8110100,0.030000,0.029664,8.167000,1,64,1,0
del27_3d,134217728,2085147648,128,5,20128265,0.030000,0.029988,8.322000,1,64,1,0
del27_3d,134217728,2085147648,16,5,10478565,0.030000,0.029800,8.120000,1,64,1,0
del27_3d,134217728,2085147648,2,5,2777515,0.030000,0.018963,8.093000,1,64,1,0
del27_3d,134217728,2085147648,32,5,13048021,0.030000,0.029942,8.186000,1,64,1,0
del27_3d,134217728,2085147648,4,5,5524733,0.030000,0.010055,8.124000,1,64,1,0
del27_3d,134217728,2085147648,64,5,16127302,0.030000,0.029978,8.214000,1,64,1,0
del27_3d,134217728,2085147648,8,5,7982275,0.030000,0.029738,8.136000,1,64,1,0
del27,134217728,606413354,128,1,338024,0.030000,0.029557,4.894000,1,64,1,0
del27,134217728,606413354,16,1,120782,0.030000,0.028411,4.704000,1,64,1,0
del27,134217728,606413354,2,1,31429,0.030000,0.001616,4.839000,1,64,1,0
del27,134217728,606413354,32,1,172825,0.030000,0.029758,4.702000,1,64,1,0
del27,134217728,606413354,4,1,60890,0.030000,0.012281,4.667000,1,64,1,0
del27,134217728,606413354,64,1,241248,0.030000,0.029986,4.800000,1,64,1,0
del27,134217728,606413354,8,1,88024,0.030000,0.027241,4.714000,1,64,1,0
del27,134217728,606413354,128,2,338304,0.030000,0.029636,4.897000,1,64,1,0
del27,134217728,606413354,16,2,122417,0.030000,0.029849,4.704000,1,64,1,0
del27,134217728,606413354,2,2,31099,0.030000,0.013262,4.912000,1,64,1,0
del27,134217728,606413354,32,2,174156,0.030000,0.029936,4.705000,1,64,1,0
del27,134217728,606413354,4,2,59180,0.030000,0.024291,4.711000,1,64,1,0
del27,134217728,606413354,64,2,240429,0.030000,0.029998,4.795000,1,64,1,0
del27,134217728,606413354,8,2,86264,0.030000,0.027239,4.676000,1,64,1,0
del27,134217728,606413354,128,3,337953,0.030000,0.029768,4.909000,1,64,1,0
del27,134217728,606413354,16,3,122426,0.030000,0.029820,4.681000,1,64,1,0
del27,134217728,606413354,2,3,31602,0.030000,0.029987,4.866000,1,64,1,0
del27,134217728,606413354,32,3,173797,0.030000,0.029021,4.731000,1,64,1,0
del27,134217728,606413354,4,3,60867,0.030000,0.027844,4.664000,1,64,1,0
del27,134217728,606413354,64,3,240845,0.030000,0.029849,4.809000,1,64,1,0
del27,134217728,606413354,8,3,88061,0.030000,0.023477,4.713000,1,64,1,0
del27,134217728,606413354,128,4,337884,0.030000,0.029956,4.869000,1,64,1,0
del27,134217728,606413354,16,4,121726,0.030000,0.029597,4.727000,1,64,1,0
del27,134217728,606413354,2,4,31587,0.030000,0.026183,4.883000,1,64,1,0
del27,134217728,606413354,32,4,173480,0.030000,0.029973,4.719000,1,64,1,0
del27,134217728,606413354,4,4,60423,0.030000,0.026654,4.722000,1,64,1,0
del27,134217728,606413354,64,4,241520,0.030000,0.029940,4.783000,1,64,1,0
del27,134217728,606413354,8,4,88979,0.030000,0.027171,4.698000,1,64,1,0
del27,134217728,606413354,128,5,338670,0.030000,0.029770,4.911000,1,64,1,0
del27,134217728,606413354,16,5,121469,0.030000,0.029251,4.697000,1,64,1,0
del27,134217728,606413354,2,5,31361,0.030000,0.000485,4.870000,1,64,1,0
del27,134217728,606413354,32,5,172839,0.030000,0.029992,4.726000,1,64,1,0
del27,134217728,606413354,4,5,59430,0.030000,0.010249,4.674000,1,64,1,0
del27,134217728,606413354,64,5,241830,0.030000,0.029689,4.786000,1,64,1,0
del27,134217728,606413354,8,5,87284,0.030000,0.019941,4.679000,1,64,1,0
enwiki-2018,5616414,234488590,128,1,53279553,0.030000,0.029992,18.748000,1,64,1,0
enwiki-2018,5616414,234488590,16,1,34096220,0.030000,0.029998,5.255000,1,64,1,0
enwiki-2018,5616414,234488590,2,1,12832478,0.030000,0.026941,4.476000,1,64,1,0
enwiki-2018,5616414,234488590,32,1,41368412,0.030000,0.029964,6.165000,1,64,1,0
enwiki-2018,5616414,234488590,4,1,22052577,0.030000,0.029492,4.635000,1,64,1,0
enwiki-2018,5616414,234488590,64,1,46846762,0.030000,0.029992,8.119000,1,64,1,0
enwiki-2018,5616414,234488590,8,1,28823953,0.030000,0.029999,4.756000,1,64,1,0
enwiki-2018,5616414,234488590,128,2,52621249,0.030000,0.029992,18.720000,1,64,1,0
enwiki-2018,5616414,234488590,16,2,34932530,0.030000,0.029998,5.263000,1,64,1,0
enwiki-2018,5616414,234488590,2,2,13023165,0.030000,0.026210,4.468000,1,64,1,0
enwiki-2018,5616414,234488590,32,2,40785154,0.030000,0.029998,6.283000,1,64,1,0
enwiki-2018,5616414,234488590,4,2,22738139,0.030000,0.028327,4.475000,1,64,1,0
enwiki-2018,5616414,234488590,64,2,46842467,0.030000,0.029992,8.181000,1,64,1,0
enwiki-2018,5616414,234488590,8,2,27969550,0.030000,0.029999,4.739000,1,64,1,0
enwiki-2018,5616414,234488590,128,3,53333673,0.030000,0.029992,18.699000,1,64,1,0
enwiki-2018,5616414,234488590,16,3,34195940,0.030000,0.029998,5.181000,1,64,1,0
enwiki-2018,5616414,234488590,2,3,12694774,0.030000,0.029700,4.445000,1,64,1,0
enwiki-2018,5616414,234488590,32,3,41203775,0.030000,0.029998,6.259000,1,64,1,0
enwiki-2018,5616414,234488590,4,3,22530567,0.030000,0.028271,4.478000,1,64,1,0
enwiki-2018,5616414,234488590,64,3,47320942,0.030000,0.029992,8.273000,1,64,1,0
enwiki-2018,5616414,234488590,8,3,29430037,0.030000,0.029971,4.702000,1,64,1,0
enwiki-2018,5616414,234488590,128,4,52777324,0.030000,0.029992,18.634000,1,64,1,0
enwiki-2018,5616414,234488590,16,4,34530641,0.030000,0.029998,5.405000,1,64,1,0
enwiki-2018,5616414,234488590,2,4,12878138,0.030000,0.027876,4.453000,1,64,1,0
enwiki-2018,5616414,234488590,32,4,40519460,0.030000,0.029998,6.223000,1,64,1,0
enwiki-2018,5616414,234488590,4,4,22322487,0.030000,0.029298,4.628000,1,64,1,0
enwiki-2018,5616414,234488590,64,4,46621773,0.030000,0.029992,8.132000,1,64,1,0
enwiki-2018,5616414,234488590,8,4,28827108,0.030000,0.026245,4.698000,1,64,1,0
enwiki-2018,5616414,234488590,128,5,52412290,0.030000,0.029992,18.773000,1,64,1,0
enwiki-2018,5616414,234488590,16,5,34504531,0.030000,0.029998,5.243000,1,64,1,0
enwiki-2018,5616414,234488590,2,5,12928377,0.030000,0.026307,4.465000,1,64,1,0
enwiki-2018,5616414,234488590,32,5,40820116,0.030000,0.029998,6.323000,1,64,1,0
enwiki-2018,5616414,234488590,4,5,22540471,0.030000,0.028107,4.496000,1,64,1,0
enwiki-2018,5616414,234488590,64,5,47263553,0.030000,0.029992,8.375000,1,64,1,0
enwiki-2018,5616414,234488590,8,5,28656406,0.030000,0.029476,4.711000,1,64,1,0
europe.osm,50912018,108109320,128,1,5868,0.030000,0.028769,3.867000,1,64,1,0
europe.osm,50912018,108109320,16,1,1318,0.030000,0.029139,3.534000,1,64,1,0
europe.osm,50912018,108109320,2,1,176,0.030000,0.021667,3.627000,1,64,1,0
europe.osm,50912018,108109320,32,1,2131,0.030000,0.027122,3.530000,1,64,1,0
europe.osm,50912018,108109320,4,1,446,0.030000,0.021819,3.576000,1,64,1,0
europe.osm,50912018,108109320,64,1,3670,0.030000,0.029723,3.598000,1,64,1,0
europe.osm,50912018,108109320,8,1,751,0.030000,0.027567,3.595000,1,64,1,0
europe.osm,50912018,108109320,128,2,5907,0.030000,0.029438,3.863000,1,64,1,0
europe.osm,50912018,108109320,16,2,1323,0.030000,0.029241,3.533000,1,64,1,0
europe.osm,50912018,108109320,2,2,185,0.030000,0.002389,3.635000,1,64,1,0
europe.osm,50912018,108109320,32,2,2251,0.030000,0.026837,3.536000,1,64,1,0
europe.osm,50912018,108109320,4,2,434,0.030000,0.024832,3.578000,1,64,1,0
europe.osm,50912018,108109320,64,2,3689,0.030000,0.028705,3.589000,1,64,1,0
europe.osm,50912018,108109320,8,2,745,0.030000,0.028282,3.586000,1,64,1,0
europe.osm,50912018,108109320,128,3,5810,0.030000,0.029974,3.859000,1,64,1,0
europe.osm,50912018,108109320,16,3,1338,0.030000,0.029853,3.539000,1,64,1,0
europe.osm,50912018,108109320,2,3,181,0.030000,0.027846,3.634000,1,64,1,0
europe.osm,50912018,108109320,32,3,2171,0.030000,0.028788,3.515000,1,64,1,0
europe.osm,50912018,108109320,4,3,419,0.030000,0.027119,3.575000,1,64,1,0
europe.osm,50912018,108109320,64,3,3560,0.030000,0.029419,3.581000,1,64,1,0
europe.osm,50912018,108109320,8,3,734,0.030000,0.029331,3.583000,1,64,1,0
europe.osm,50912018,108109320,128,4,5823,0.030000,0.028734,3.845000,1,64,1,0
europe.osm,50912018,108109320,16,4,1277,0.030000,0.029868,3.531000,1,64,1,0
europe.osm,50912018,108109320,2,4,176,0.030000,0.022889,3.626000,1,64,1,0
europe.osm,50912018,108109320,32,4,2145,0.030000,0.027652,3.524000,1,64,1,0
europe.osm,50912018,108109320,4,4,399,0.030000,0.021196,3.572000,1,64,1,0
europe.osm,50912018,108109320,64,4,3571,0.030000,0.028518,3.573000,1,64,1,0
europe.osm,50912018,108109320,8,4,736,0.030000,0.025281,3.575000,1,64,1,0
europe.osm,50912018,108109320,128,5,5894,0.030000,0.029906,3.849000,1,64,1,0
europe.osm,50912018,108109320,16,5,1346,0.030000,0.028773,3.532000,1,64,1,0
europe.osm,50912018,108109320,2,5,181,0.030000,0.011505,3.618000,1,64,1,0
europe.osm,50912018,108109320,32,5,2203,0.030000,0.029858,3.521000,1,64,1,0
europe.osm,50912018,108109320,4,5,425,0.030000,0.025093,3.586000,1,64,1,0
europe.osm,50912018,108109320,64,5,3667,0.030000,0.029834,3.582000,1,64,1,0
europe.osm,50912018,108109320,8,5,765,0.030000,0.026899,3.577000,1,64,1,0
it-2004,41291318,2054949894,128,1,23369403,0.030000,0.029998,10.376000,1,64,1,0
it-2004,41291318,2054949894,16,1,3239561,0.030000,0.029999,8.448000,1,64,1,0
it-2004,41291318,2054949894,2,1,1119062,0.030000,0.026655,8.037000,1,64,1,0
it-2004,41291318,2054949894,32,1,7335985,0.030000,0.029999,8.864000,1,64,1,0
it-2004,41291318,2054949894,4,1,2114130,0.030000,0.029117,8.148000,1,64,1,0
it-2004,41291318,2054949894,64,1,17408058,0.030000,0.029999,9.538000,1,64,1,0
it-2004,41291318,2054949894,8,1,2763418,0.030000,0.028076,8.197000,1,64,1,0
it-2004,41291318,2054949894,128,2,23377625,0.030000,0.029998,10.504000,1,64,1,0
it-2004,41291318,2054949894,16,2,3292611,0.030000,0.029990,8.466000,1,64,1,0
it-2004,41291318,2054949894,2,2,1124256,0.030000,0.023745,8.016000,1,64,1,0
it-2004,41291318,2054949894,32,2,9129027,0.030000,0.029999,8.727000,1,64,1,0
it-2004,41291318,2054949894,4,2,2110808,0.030000,0.017557,8.066000,1,64,1,0
it-2004,41291318,2054949894,64,2,17208973,0.030000,0.029999,9.821000,1,64,1,0
it-2004,41291318,2054949894,8,2,2698225,0.030000,0.029900,8.143000,1,64,1,0
it-2004,41291318,2054949894,128,3,23437360,0.030000,0.029998,10.437000,1,64,1,0
it-2004,41291318,2054949894,16,3,3188511,0.030000,0.030000,8.582000,1,64,1,0
it-2004,41291318,2054949894,2,3,1125333,0.030000,0.030000,8.036000,1,64,1,0
it-2004,41291318,2054949894,32,3,7206514,0.030000,0.029999,8.797000,1,64,1,0
it-2004,41291318,2054949894,4,3,2172883,0.030000,0.029819,8.069000,1,64,1,0
it-2004,41291318,2054949894,64,3,17039285,0.030000,0.029999,9.557000,1,64,1,0
it-2004,41291318,2054949894,8,3,2749091,0.030000,0.029999,8.206000,1,64,1,0
it-2004,41291318,2054949894,128,4,23389974,0.030000,0.029998,10.314000,1,64,1,0
it-2004,41291318,2054949894,16,4,3219636,0.030000,0.029961,8.448000,1,64,1,0
it-2004,41291318,2054949894,2,4,1108551,0.030000,0.011446,8.086000,1,64,1,0
it-2004,41291318,2054949894,32,4,7300584,0.030000,0.029978,8.779000,1,64,1,0
it-2004,41291318,2054949894,4,4,2162056,0.030000,0.024454,8.079000,1,64,1,0
it-2004,41291318,2054949894,64,4,17232412,0.030000,0.029999,9.582000,1,64,1,0
it-2004,41291318,2054949894,8,4,2795978,0.030000,0.028975,8.225000,1,64,1,0
it-2004,41291318,2054949894,128,5,23444646,0.030000,0.029998,10.397000,1,64,1,0
it-2004,41291318,2054949894,16,5,3231410,0.030000,0.029970,8.489000,1,64,1,0
it-2004,41291318,2054949894,2,5,1144588,0.030000,0.020618,8.044000,1,64,1,0
it-2004,41291318,2054949894,32,5,7273415,0.030000,0.029999,8.799000,1,64,1,0
it-2004,41291318,2054949894,4,5,2088679,0.030000,0.027858,8.079000,1,64,1,0
it-2004,41291318,2054949894,64,5,17169397,0.030000,0.029999,9.608000,1,64,1,0
it-2004,41291318,2054949894,8,5,2844641,0.030000,0.029999,8.214000,1,64,1,0
kmer_A2a,170372459,359883478,128,1,4899038,0.030000,0.029525,54.115000,1,64,1,0
kmer_A2a,170372459,359883478,16,1,4141178,0.030000,0.029957,51.165000,1,64,1,0
kmer_A2a,170372459,359883478,2,1,1550057,0.030000,0.029786,52.363000,1,64,1,0
kmer_A2a,170372459,359883478,32,1,4465679,0.030000,0.029720,50.877000,1,64,1,0
kmer_A2a,170372459,359883478,4,1,2717644,0.030000,0.029580,53.936000,1,64,1,0
kmer_A2a,170372459,359883478,64,1,4722776,0.030000,0.029777,52.171000,1,64,1,0
kmer_A2a,170372459,359883478,8,1,3586311,0.030000,0.029719,51.841000,1,64,1,0
kmer_A2a,170372459,359883478,128,2,4906986,0.030000,0.029815,54.652000,1,64,1,0
kmer_A2a,170372459,359883478,16,2,4133852,0.030000,0.029675,51.176000,1,64,1,0
kmer_A2a,170372459,359883478,2,2,1554728,0.030000,0.029514,53.065000,1,64,1,0
kmer_A2a,170372459,359883478,32,2,4475866,0.030000,0.029870,50.667000,1,64,1,0
kmer_A2a,170372459,359883478,4,2,2719676,0.030000,0.029480,53.997000,1,64,1,0
kmer_A2a,170372459,359883478,64,2,4715849,0.030000,0.029231,51.810000,1,64,1,0
kmer_A2a,170372459,359883478,8,2,3593484,0.030000,0.029718,52.058000,1,64,1,0
kmer_A2a,170372459,359883478,128,3,4917357,0.030000,0.029730,54.139000,1,64,1,0
kmer_A2a,170372459,359883478,16,3,4115808,0.030000,0.029813,51.286000,1,64,1,0
kmer_A2a,170372459,359883478,2,3,1549818,0.030000,0.029955,53.704000,1,64,1,0
kmer_A2a,170372459,359883478,32,3,4463981,0.030000,0.029910,51.169000,1,64,1,0
kmer_A2a,170372459,359883478,4,3,2727830,0.030000,0.027341,53.971000,1,64,1,0
kmer_A2a,170372459,359883478,64,3,4724711,0.030000,0.029789,52.357000,1,64,1,0
kmer_A2a,170372459,359883478,8,3,3549440,0.030000,0.029516,51.988000,1,64,1,0
kmer_A2a,170372459,359883478,128,4,4915597,0.030000,0.029864,54.094000,1,64,1,0
kmer_A2a,170372459,359883478,16,4,4129183,0.030000,0.029848,51.215000,1,64,1,0
kmer_A2a,170372459,359883478,2,4,1556154,0.030000,0.029407,52.606000,1,64,1,0
kmer_A2a,170372459,359883478,32,4,4480547,0.030000,0.029348,50.679000,1,64,1,0
kmer_A2a,170372459,359883478,4,4,2761896,0.030000,0.029228,53.875000,1,64,1,0
kmer_A2a,170372459,359883478,64,4,4730144,0.030000,0.029635,52.690000,1,64,1,0
kmer_A2a,170372459,359883478,8,4,3579207,0.030000,0.029055,51.882000,1,64,1,0
kmer_A2a,170372459,359883478,128,5,4909582,0.030000,0.029954,54.226000,1,64,1,0
kmer_A2a,170372459,359883478,16,5,4134451,0.030000,0.029913,51.223000,1,64,1,0
kmer_A2a,170372459,359883478,2,5,1578066,0.030000,0.029203,52.731000,1,64,1,0
kmer_A2a,170372459,359883478,32,5,4449725,0.030000,0.029409,50.772000,1,64,1,0
kmer_A2a,170372459,359883478,4,5,2731063,0.030000,0.029776,53.931000,1,64,1,0
kmer_A2a,170372459,359883478,64,5,4729517,0.030000,0.029972,52.341000,1,64,1,0
kmer_A2a,170372459,359883478,8,5,3592496,0.030000,0.029989,51.964000,1,64,1,0
kmer_P1a,138896082,296930692,128,1,3923486,0.030000,0.029863,43.605000,1,64,1,0
kmer_P1a,138896082,296930692,16,1,3347705,0.030000,0.029958,40.976000,1,64,1,0
kmer_P1a,138896082,296930692,2,1,1505848,0.030000,0.026107,44.084000,1,64,1,0
kmer_P1a,138896082,296930692,32,1,3555814,0.030000,0.029513,40.606000,1,64,1,0
kmer_P1a,138896082,296930692,4,1,2418951,0.030000,0.029513,42.800000,1,64,1,0
kmer_P1a,138896082,296930692,64,1,3767385,0.030000,0.029999,41.589000,1,64,1,0
kmer_P1a,138896082,296930692,8,1,2981781,0.030000,0.028528,41.596000,1,64,1,0
kmer_P1a,138896082,296930692,128,2,3940006,0.030000,0.029864,42.480000,1,64,1,0
kmer_P1a,138896082,296930692,16,2,3368605,0.030000,0.029937,40.545000,1,64,1,0
kmer_P1a,138896082,296930692,2,2,1487067,0.030000,0.029499,44.149000,1,64,1,0
kmer_P1a,138896082,296930692,32,2,3563624,0.030000,0.029864,40.189000,1,64,1,0
kmer_P1a,138896082,296930692,4,2,2403100,0.030000,0.029893,41.967000,1,64,1,0
kmer_P1a,138896082,296930692,64,2,3759543,0.030000,0.029640,41.203000,1,64,1,0
kmer_P1a,138896082,296930692,8,2,2992818,0.030000,0.029670,41.168000,1,64,1,0
kmer_P1a,138896082,296930692,128,3,3941992,0.030000,0.029615,43.571000,1,64,1,0
kmer_P1a,138896082,296930692,16,3,3352170,0.030000,0.029383,41.138000,1,64,1,0
kmer_P1a,138896082,296930692,2,3,1486199,0.030000,0.020823,44.249000,1,64,1,0
kmer_P1a,138896082,296930692,32,3,3572110,0.030000,0.029665,40.710000,1,64,1,0
kmer_P1a,138896082,296930692,4,3,2417017,0.030000,0.029593,42.506000,1,64,1,0
kmer_P1a,138896082,296930692,64,3,3760706,0.030000,0.029981,41.624000,1,64,1,0
kmer_P1a,138896082,296930692,8,3,2997582,0.030000,0.029592,41.766000,1,64,1,0
kmer_P1a,138896082,296930692,128,4,3932410,0.030000,0.029539,43.429000,1,64,1,0
kmer_P1a,138896082,296930692,16,4,3361679,0.030000,0.029826,40.895000,1,64,1,0
kmer_P1a,138896082,296930692,2,4,1497997,0.030000,0.025358,44.069000,1,64,1,0
kmer_P1a,138896082,296930692,32,4,3568331,0.030000,0.029656,40.546000,1,64,1,0
kmer_P1a,138896082,296930692,4,4,2403359,0.030000,0.027824,42.468000,1,64,1,0
kmer_P1a,138896082,296930692,64,4,3766682,0.030000,0.029831,41.517000,1,64,1,0
kmer_P1a,138896082,296930692,8,4,3009168,0.030000,0.029402,41.642000,1,64,1,0
kmer_P1a,138896082,296930692,128,5,3932112,0.030000,0.029727,43.515000,1,64,1,0
kmer_P1a,138896082,296930692,16,5,3361257,0.030000,0.029692,41.073000,1,64,1,0
kmer_P1a,138896082,296930692,2,5,1489199,0.030000,0.029295,43.666000,1,64,1,0
kmer_P1a,138896082,296930692,32,5,3563770,0.030000,0.029943,40.593000,1,64,1,0
kmer_P1a,138896082,296930692,4,5,2393368,0.030000,0.029315,42.411000,1,64,1,0
kmer_P1a,138896082,296930692,64,5,3765235,0.030000,0.030000,41.769000,1,64,1,0
kmer_P1a,138896082,296930692,8,5,2992532,0.030000,0.029387,41.761000,1,64,1,0
kmer_U1a,64678340,132787258,128,1,735116,0.030000,0.029363,17.247000,1,64,1,0
kmer_U1a,64678340,132787258,16,1,657238,0.030000,0.029902,16.633000,1,64,1,0
kmer_U1a,64678340,132787258,2,1,305307,0.030000,0.029947,17.482000,1,64,1,0
kmer_U1a,64678340,132787258,32,1,695589,0.030000,0.029138,16.570000,1,64,1,0
kmer_U1a,64678340,132787258,4,1,487838,0.030000,0.029053,16.928000,1,64,1,0
kmer_U1a,64678340,132787258,64,1,719752,0.030000,0.029720,16.750000,1,64,1,0
kmer_U1a,64678340,132787258,8,1,595921,0.030000,0.028848,16.674000,1,64,1,0
kmer_U1a,64678340,132787258,128,2,736781,0.030000,0.029161,17.273000,1,64,1,0
kmer_U1a,64678340,132787258,16,2,659096,0.030000,0.029348,16.567000,1,64,1,0
kmer_U1a,64678340,132787258,2,2,304476,0.030000,0.029380,17.238000,1,64,1,0
kmer_U1a,64678340,132787258,32,2,694307,0.030000,0.029202,16.535000,1,64,1,0
kmer_U1a,64678340,132787258,4,2,488852,0.030000,0.029452,16.917000,1,64,1,0
kmer_U1a,64678340,132787258,64,2,719036,0.030000,0.029787,16.753000,1,64,1,0
kmer_U1a,64678340,132787258,8,2,597759,0.030000,0.029838,16.694000,1,64,1,0
kmer_U1a,64678340,132787258,128,3,737876,0.030000,0.029212,17.226000,1,64,1,0
kmer_U1a,64678340,132787258,16,3,659967,0.030000,0.029858,16.631000,1,64,1,0
kmer_U1a,64678340,132787258,2,3,306832,0.030000,0.022508,17.516000,1,64,1,0
kmer_U1a,64678340,132787258,32,3,696705,0.030000,0.029544,16.557000,1,64,1,0
kmer_U1a,64678340,132787258,4,3,487501,0.030000,0.028686,16.953000,1,64,1,0
kmer_U1a,64678340,132787258,64,3,722631,0.030000,0.028682,16.777000,1,64,1,0
kmer_U1a,64678340,132787258,8,3,594580,0.030000,0.029698,16.691000,1,64,1,0
kmer_U1a,64678340,132787258,128,4,738078,0.030000,0.029125,17.197000,1,64,1,0
kmer_U1a,64678340,132787258,16,4,658721,0.030000,0.029454,16.529000,1,64,1,0
kmer_U1a,64678340,132787258,2,4,301852,0.030000,0.013882,17.410000,1,64,1,0
kmer_U1a,64678340,132787258,32,4,696245,0.030000,0.029567,16.478000,1,64,1,0
kmer_U1a,64678340,132787258,4,4,489666,0.030000,0.029730,16.900000,1,64,1,0
kmer_U1a,64678340,132787258,64,4,722364,0.030000,0.029540,16.751000,1,64,1,0
kmer_U1a,64678340,132787258,8,4,599587,0.030000,0.029647,16.704000,1,64,1,0
kmer_U1a,64678340,132787258,128,5,736800,0.030000,0.029450,17.291000,1,64,1,0
kmer_U1a,64678340,132787258,16,5,656486,0.030000,0.029646,16.585000,1,64,1,0
kmer_U1a,64678340,132787258,2,5,307340,0.030000,0.008410,17.594000,1,64,1,0
kmer_U1a,64678340,132787258,32,5,695222,0.030000,0.029542,16.509000,1,64,1,0
kmer_U1a,64678340,132787258,4,5,490462,0.030000,0.029623,16.923000,1,64,1,0
kmer_U1a,64678340,132787258,64,5,721089,0.030000,0.029470,16.777000,1,64,1,0
kmer_U1a,64678340,132787258,8,5,592837,0.030000,0.029664,16.683000,1,64,1,0
kmer_V1r,214004392,465409664,128,1,11669742,0.030000,0.029484,77.480000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,10088754,0.030000,0.029971,69.599000,1,64,1,0
kmer_V1r,214004392,465409664,2,1,3842139,0.030000,0.029935,71.795000,1,64,1,0
kmer_V1r,214004392,465409664,32,1,10808785,0.030000,0.029768,69.532000,1,64,1,0
kmer_V1r,214004392,465409664,4,1,6824837,0.030000,0.028816,70.002000,1,64,1,0
kmer_V1r,214004392,465409664,64,1,11313874,0.030000,0.029895,72.193000,1,64,1,0
kmer_V1r,214004392,465409664,8,1,8751161,0.030000,0.029072,69.073000,1,64,1,0
kmer_V1r,214004392,465409664,128,2,11645604,0.030000,0.029552,77.433000,1,64,1,0
kmer_V1r,214004392,465409664,16,2,10219367,0.030000,0.029561,69.107000,1,64,1,0
kmer_V1r,214004392,465409664,2,2,3936330,0.030000,0.018218,71.603000,1,64,1,0
kmer_V1r,214004392,465409664,32,2,10870768,0.030000,0.029775,68.972000,1,64,1,0
kmer_V1r,214004392,465409664,4,2,6799059,0.030000,0.027982,71.009000,1,64,1,0
kmer_V1r,214004392,465409664,64,2,11291762,0.030000,0.029640,71.729000,1,64,1,0
kmer_V1r,214004392,465409664,8,2,9011554,0.030000,0.029588,68.929000,1,64,1,0
kmer_V1r,214004392,465409664,128,3,11661596,0.030000,0.029980,77.808000,1,64,1,0
kmer_V1r,214004392,465409664,16,3,10026582,0.030000,0.029476,68.343000,1,64,1,0
kmer_V1r,214004392,465409664,2,3,3814360,0.030000,0.005230,71.929000,1,64,1,0
kmer_V1r,214004392,465409664,32,3,10832716,0.030000,0.029881,69.529000,1,64,1,0
kmer_V1r,214004392,465409664,4,3,6826661,0.030000,0.029167,70.174000,1,64,1,0
kmer_V1r,214004392,465409664,64,3,11305934,0.030000,0.029985,71.734000,1,64,1,0
kmer_V1r,214004392,465409664,8,3,8860178,0.030000,0.029490,69.028000,1,64,1,0
kmer_V1r,214004392,465409664,128,4,11683342,0.030000,0.029881,77.564000,1,64,1,0
kmer_V1r,214004392,465409664,16,4,10099379,0.030000,0.029648,69.614000,1,64,1,0
kmer_V1r,214004392,465409664,2,4,3800600,0.030000,0.028872,72.002000,1,64,1,0
kmer_V1r,214004392,465409664,32,4,10812403,0.030000,0.029681,69.247000,1,64,1,0
kmer_V1r,214004392,465409664,4,4,6835948,0.030000,0.029239,71.264000,1,64,1,0
kmer_V1r,214004392,465409664,64,4,11341759,0.030000,0.029854,72.183000,1,64,1,0
kmer_V1r,214004392,465409664,8,4,8891211,0.030000,0.029840,69.247000,1,64,1,0
kmer_V1r,214004392,465409664,128,5,11654329,0.030000,0.030000,77.456000,1,64,1,0
kmer_V1r,214004392,465409664,16,5,10163098,0.030000,0.029924,69.874000,1,64,1,0
kmer_V1r,214004392,465409664,2,5,3948535,0.030000,0.029994,71.734000,1,64,1,0
kmer_V1r,214004392,465409664,32,5,10853414,0.030000,0.029648,69.265000,1,64,1,0
kmer_V1r,214004392,465409664,4,5,6858687,0.030000,0.027396,70.317000,1,64,1,0
kmer_V1r,214004392,465409664,64,5,11280878,0.030000,0.029921,72.117000,1,64,1,0
kmer_V1r,214004392,465409664,8,5,8794881,0.030000,0.029691,69.267000,1,64,1,0
rgg26_3d,67108864,755904090,128,1,4041202,0.030000,0.029940,4.073000,1,64,1,0
rgg26_3d,67108864,755904090,16,1,1650444,0.030000,0.028745,3.533000,1,64,1,0
rgg26_3d,67108864,755904090,2,1,360904,0.030000,0.017257,3.477000,1,64,1,0
rgg26_3d,67108864,755904090,32,1,2283186,0.030000,0.029678,3.820000,1,64,1,0
rgg26_3d,67108864,755904090,4,1,699985,0.030000,0.016426,3.492000,1,64,1,0
rgg26_3d,67108864,755904090,64,1,3060159,0.030000,0.029993,3.960000,1,64,1,0
rgg26_3d,67108864,755904090,8,1,1052982,0.030000,0.029355,3.535000,1,64,1,0
rgg26_3d,67108864,755904090,128,2,4012479,0.030000,0.029991,4.079000,1,64,1,0
rgg26_3d,67108864,755904090,16,2,1648687,0.030000,0.029921,3.511000,1,64,1,0
rgg26_3d,67108864,755904090,2,2,351001,0.030000,0.005418,3.583000,1,64,1,0
rgg26_3d,67108864,755904090,32,2,2279200,0.030000,0.029989,3.881000,1,64,1,0
rgg26_3d,67108864,755904090,4,2,700883,0.030000,0.015028,3.489000,1,64,1,0
rgg26_3d,67108864,755904090,64,2,3046211,0.030000,0.029668,3.977000,1,64,1,0
rgg26_3d,67108864,755904090,8,2,1045461,0.030000,0.029879,3.492000,1,64,1,0
rgg26_3d,67108864,755904090,128,3,4029803,0.030000,0.029983,4.062000,1,64,1,0
rgg26_3d,67108864,755904090,16,3,1643334,0.030000,0.027762,3.527000,1,64,1,0
rgg26_3d,67108864,755904090,2,3,355215,0.030000,0.026040,3.590000,1,64,1,0
rgg26_3d,67108864,755904090,32,3,2280451,0.030000,0.029882,3.850000,1,64,1,0
rgg26_3d,67108864,755904090,4,3,711567,0.030000,0.027906,3.476000,1,64,1,0
rgg26_3d,67108864,755904090,64,3,3058133,0.030000,0.029985,3.958000,1,64,1,0
rgg26_3d,67108864,755904090,8,3,1053478,0.030000,0.029200,3.526000,1,64,1,0
rgg26_3d,67108864,755904090,128,4,4041845,0.030000,0.029989,4.074000,1,64,1,0
rgg26_3d,67108864,755904090,16,4,1657344,0.030000,0.028684,3.509000,1,64,1,0
rgg26_3d,67108864,755904090,2,4,360285,0.030000,0.008263,3.531000,1,64,1,0
rgg26_3d,67108864,755904090,32,4,2301613,0.030000,0.029873,3.814000,1,64,1,0
rgg26_3d,67108864,755904090,4,4,694924,0.030000,0.026075,3.495000,1,64,1,0
rgg26_3d,67108864,755904090,64,4,3040190,0.030000,0.029927,3.969000,1,64,1,0
rgg26_3d,67108864,755904090,8,4,1060107,0.030000,0.029221,3.512000,1,64,1,0
rgg26_3d,67108864,755904090,128,5,4046687,0.030000,0.029991,4.083000,1,64,1,0
rgg26_3d,67108864,755904090,16,5,1641109,0.030000,0.029842,3.527000,1,64,1,0
rgg26_3d,67108864,755904090,2,5,356756,0.030000,0.013620,3.481000,1,64,1,0
rgg26_3d,67108864,755904090,32,5,2290439,0.030000,0.029954,3.824000,1,64,1,0
rgg26_3d,67108864,755904090,4,5,700693,0.030000,0.024662,3.472000,1,64,1,0
rgg26_3d,67108864,755904090,64,5,3043086,0.030000,0.029999,3.947000,1,64,1,0
rgg26_3d,67108864,755904090,8,5,1043818,0.030000,0.028768,3.501000,1,64,1,0
rgg27_3d,134217728,1575628350,128,1,7021444,0.030000,0.029996,8.089000,1,64,1,0
rgg27_3d,134217728,1575628350,16,1,2843308,0.030000,0.029967,7.042000,1,64,1,0
rgg27_3d,134217728,1575628350,2,1,603158,0.030000,0.021893,7.074000,1,64,1,0
rgg27_3d,134217728,1575628350,32,1,3979813,0.030000,0.029777,7.002000,1,64,1,0
rgg27_3d,134217728,1575628350,4,1,1201775,0.030000,0.028008,6.920000,1,64,1,0
rgg27_3d,134217728,1575628350,64,1,5322034,0.030000,0.029794,7.898000,1,64,1,0
rgg27_3d,134217728,1575628350,8,1,1827724,0.030000,0.029799,6.994000,1,64,1,0
rgg27_3d,134217728,1575628350,128,2,7011844,0.030000,0.030000,8.187000,1,64,1,0
rgg27_3d,134217728,1575628350,16,2,2852253,0.030000,0.029949,6.982000,1,64,1,0
rgg27_3d,134217728,1575628350,2,2,604457,0.030000,0.026368,7.076000,1,64,1,0
rgg27_3d,134217728,1575628350,32,2,4013142,0.030000,0.029836,7.038000,1,64,1,0
rgg27_3d,134217728,1575628350,4,2,1235656,0.030000,0.025911,6.938000,1,64,1,0
rgg27_3d,134217728,1575628350,64,2,5359910,0.030000,0.029853,7.851000,1,64,1,0
rgg27_3d,134217728,1575628350,8,2,1825848,0.030000,0.028536,6.963000,1,64,1,0
rgg27_3d,134217728,1575628350,128,3,7027386,0.030000,0.030000,8.057000,1,64,1,0
rgg27_3d,134217728,1575628350,16,3,2858116,0.030000,0.029992,7.002000,1,64,1,0
rgg27_3d,134217728,1575628350,2,3,609099,0.030000,0.000313,7.071000,1,64,1,0
rgg27_3d,134217728,1575628350,32,3,3958460,0.030000,0.029861,7.015000,1,64,1,0
rgg27_3d,134217728,1575628350,4,3,1208893,0.030000,0.020196,6.960000,1,64,1,0
rgg27_3d,134217728,1575628350,64,3,5318935,0.030000,0.029809,7.809000,1,64,1,0
rgg27_3d,134217728,1575628350,8,3,1815420,0.030000,0.029713,6.970000,1,64,1,0
rgg27_3d,134217728,1575628350,128,4,7044682,0.030000,0.029985,8.043000,1,64,1,0
rgg27_3d,134217728,1575628350,16,4,2851391,0.030000,0.029947,7.012000,1,64,1,0
rgg27_3d,134217728,1575628350,2,4,599662,0.030000,0.003224,7.083000,1,64,1,0
rgg27_3d,134217728,1575628350,32,4,3982861,0.030000,0.029877,6.979000,1,64,1,0
rgg27_3d,134217728,1575628350,4,4,1202010,0.030000,0.027902,6.953000,1,64,1,0
rgg27_3d,134217728,1575628350,64,4,5351522,0.030000,0.029992,7.842000,1,64,1,0
rgg27_3d,134217728,1575628350,8,4,1808385,0.030000,0.029579,7.002000,1,64,1,0
rgg27_3d,134217728,1575628350,128,5,7008857,0.030000,0.029999,8.041000,1,64,1,0
rgg27_3d,134217728,1575628350,16,5,2861552,0.030000,0.029942,6.999000,1,64,1,0
rgg27_3d,134217728,1575628350,2,5,602482,0.030000,0.014762,7.067000,1,64,1,0
rgg27_3d,134217728,1575628350,32,5,3968228,0.030000,0.029828,7.047000,1,64,1,0
rgg27_3d,134217728,1575628350,4,5,1225117,0.030000,0.027649,6.948000,1,64,1,0
rgg27_3d,134217728,1575628350,64,5,5324538,0.030000,0.029985,7.808000,1,64,1,0
rgg27_3d,134217728,1575628350,8,5,1831632,0.030000,0.029996,7.004000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,1,1187499,0.030000,0.029952,8.208000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,352704,0.030000,0.028495,7.633000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,1,58725,0.030000,0.025181,7.629000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,1,554101,0.030000,0.029910,7.639000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,1,116735,0.030000,0.027927,7.774000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,1,818915,0.030000,0.029728,7.703000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,1,222540,0.030000,0.021836,7.663000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,2,1193283,0.030000,0.029891,8.317000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,350334,0.030000,0.029815,7.701000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,2,59453,0.030000,0.020005,7.729000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,2,544085,0.030000,0.029920,7.652000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,2,119158,0.030000,0.025986,7.663000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,2,816468,0.030000,0.029896,7.771000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,2,223775,0.030000,0.028394,7.750000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,3,1192748,0.030000,0.029974,8.213000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,354902,0.030000,0.029257,7.761000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,3,59249,0.030000,0.006188,7.638000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,3,548322,0.030000,0.029447,7.669000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,3,117950,0.030000,0.025869,7.734000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,3,813903,0.030000,0.029945,7.849000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,3,217708,0.030000,0.025441,7.662000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,4,1184192,0.030000,0.029934,8.276000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,351030,0.030000,0.029971,7.623000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,4,59852,0.030000,0.016705,7.718000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,4,553323,0.030000,0.028894,7.746000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,4,120914,0.030000,0.025766,7.658000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,4,815670,0.030000,0.029331,7.778000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,4,221497,0.030000,0.027658,7.656000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,128,5,1186530,0.030000,0.029800,8.241000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,353918,0.030000,0.029814,7.609000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,2,5,58795,0.030000,0.024291,7.723000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,32,5,552027,0.030000,0.029786,7.646000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,4,5,119078,0.030000,0.028795,7.631000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,64,5,815596,0.030000,0.029252,7.687000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,8,5,219830,0.030000,0.027525,7.725000,1,64,1,0
twitter-2010,41652230,2405026092,128,1,847155631,0.030000,0.029999,198.686000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,607092866,0.030000,0.030000,147.291000,1,64,1,0
twitter-2010,41652230,2405026092,2,1,247092820,0.030000,0.029761,135.254000,1,64,1,0
twitter-2010,41652230,2405026092,32,1,705165357,0.030000,0.029999,155.488000,1,64,1,0
twitter-2010,41652230,2405026092,4,1,386119867,0.030000,0.024809,118.368000,1,64,1,0
twitter-2010,41652230,2405026092,64,1,783335702,0.030000,0.029999,170.227000,1,64,1,0
twitter-2010,41652230,2405026092,8,1,458943242,0.030000,0.030000,138.789000,1,64,1,0
twitter-2010,41652230,2405026092,128,2,856726771,0.030000,0.029999,198.098000,1,64,1,0
twitter-2010,41652230,2405026092,16,2,622548755,0.030000,0.030000,145.419000,1,64,1,0
twitter-2010,41652230,2405026092,2,2,234643341,0.030000,0.022690,129.075000,1,64,1,0
twitter-2010,41652230,2405026092,32,2,665683417,0.030000,0.029999,154.360000,1,64,1,0
twitter-2010,41652230,2405026092,4,2,372670257,0.030000,0.029950,139.529000,1,64,1,0
twitter-2010,41652230,2405026092,64,2,770480932,0.030000,0.029999,165.169000,1,64,1,0
twitter-2010,41652230,2405026092,8,2,541782602,0.030000,0.029993,129.232000,1,64,1,0
twitter-2010,41652230,2405026092,128,3,838822632,0.030000,0.029999,203.885000,1,64,1,0
twitter-2010,41652230,2405026092,16,3,622190474,0.030000,0.029972,137.762000,1,64,1,0
twitter-2010,41652230,2405026092,2,3,160743685,0.030000,0.004774,128.858000,1,64,1,0
twitter-2010,41652230,2405026092,32,3,700772741,0.030000,0.029999,154.065000,1,64,1,0
twitter-2010,41652230,2405026092,4,3,382802470,0.030000,0.029995,124.049000,1,64,1,0
twitter-2010,41652230,2405026092,64,3,786009152,0.030000,0.029999,171.224000,1,64,1,0
twitter-2010,41652230,2405026092,8,3,525846514,0.030000,0.029990,138.071000,1,64,1,0
twitter-2010,41652230,2405026092,128,4,846653343,0.030000,0.029999,197.035000,1,64,1,0
twitter-2010,41652230,2405026092,16,4,638609820,0.030000,0.029996,142.180000,1,64,1,0
twitter-2010,41652230,2405026092,2,4,157390475,0.030000,0.029995,130.254000,1,64,1,0
twitter-2010,41652230,2405026092,32,4,698325732,0.030000,0.029999,151.170000,1,64,1,0
twitter-2010,41652230,2405026092,4,4,402710221,0.030000,0.028188,132.971000,1,64,1,0
twitter-2010,41652230,2405026092,64,4,781021365,0.030000,0.029999,171.323000,1,64,1,0
twitter-2010,41652230,2405026092,8,4,509534177,0.030000,0.030000,139.311000,1,64,1,0
twitter-2010,41652230,2405026092,128,5,845493472,0.030000,0.029999,198.561000,1,64,1,0
twitter-2010,41652230,2405026092,16,5,625542407,0.030000,0.030000,144.866000,1,64,1,0
twitter-2010,41652230,2405026092,2,5,251997403,0.030000,0.029883,130.015000,1,64,1,0
twitter-2010,41652230,2405026092,32,5,689561227,0.030000,0.029999,154.330000,1,64,1,0
twitter-2010,41652230,2405026092,4,5,358809150,0.030000,0.029843,130.069000,1,64,1,0
twitter-2010,41652230,2405026092,64,5,779929969,0.030000,0.029999,171.601000,1,64,1,0
twitter-2010,41652230,2405026092,8,5,476700994,0.030000,0.030000,135.511000,1,64,1,0
uk-2005,39459923,1566054250,128,1,60272107,0.030000,0.029999,14.596000,1,64,1,0
uk-2005,39459923,1566054250,16,1,3375632,0.030000,0.030000,9.703000,1,64,1,0
uk-2005,39459923,1566054250,2,1,955032,0.030000,0.029707,8.837000,1,64,1,0
uk-2005,39459923,1566054250,32,1,27137629,0.030000,0.029999,11.367000,1,64,1,0
uk-2005,39459923,1566054250,4,1,2015990,0.030000,0.023552,8.929000,1,64,1,0
uk-2005,39459923,1566054250,64,1,48326747,0.030000,0.029999,12.607000,1,64,1,0
uk-2005,39459923,1566054250,8,1,2758186,0.030000,0.027454,9.453000,1,64,1,0
uk-2005,39459923,1566054250,128,2,59531169,0.030000,0.029999,14.108000,1,64,1,0
uk-2005,39459923,1566054250,16,2,3381550,0.030000,0.029930,9.615000,1,64,1,0
uk-2005,39459923,1566054250,2,2,1004753,0.030000,0.018161,8.819000,1,64,1,0
uk-2005,39459923,1566054250,32,2,27590193,0.030000,0.029999,11.640000,1,64,1,0
uk-2005,39459923,1566054250,4,2,2031749,0.030000,0.027918,8.893000,1,64,1,0
uk-2005,39459923,1566054250,64,2,47974332,0.030000,0.029999,12.029000,1,64,1,0
uk-2005,39459923,1566054250,8,2,2780453,0.030000,0.029999,9.398000,1,64,1,0
uk-2005,39459923,1566054250,128,3,59681191,0.030000,0.029999,14.509000,1,64,1,0
uk-2005,39459923,1566054250,16,3,3357979,0.030000,0.029999,9.649000,1,64,1,0
uk-2005,39459923,1566054250,2,3,965459,0.030000,0.029999,8.825000,1,64,1,0
uk-2005,39459923,1566054250,32,3,27557915,0.030000,0.029999,11.669000,1,64,1,0
uk-2005,39459923,1566054250,4,3,2013357,0.030000,0.029497,8.881000,1,64,1,0
uk-2005,39459923,1566054250,64,3,48318022,0.030000,0.029999,12.519000,1,64,1,0
uk-2005,39459923,1566054250,8,3,2790198,0.030000,0.028786,9.312000,1,64,1,0
uk-2005,39459923,1566054250,128,4,59786905,0.030000,0.029999,14.518000,1,64,1,0
uk-2005,39459923,1566054250,16,4,3331024,0.030000,0.029965,9.663000,1,64,1,0
uk-2005,39459923,1566054250,2,4,960488,0.030000,0.029498,8.855000,1,64,1,0
uk-2005,39459923,1566054250,32,4,27139814,0.030000,0.029999,11.283000,1,64,1,0
uk-2005,39459923,1566054250,4,4,2108097,0.030000,0.029967,8.920000,1,64,1,0
uk-2005,39459923,1566054250,64,4,48358651,0.030000,0.029999,11.724000,1,64,1,0
uk-2005,39459923,1566054250,8,4,2801022,0.030000,0.030000,9.425000,1,64,1,0
uk-2005,39459923,1566054250,128,5,59244640,0.030000,0.029999,14.306000,1,64,1,0
uk-2005,39459923,1566054250,16,5,3366525,0.030000,0.030000,9.696000,1,64,1,0
uk-2005,39459923,1566054250,2,5,962132,0.030000,0.026619,8.815000,1,64,1,0
uk-2005,39459923,1566054250,32,5,27344829,0.030000,0.029999,11.587000,1,64,1,0
uk-2005,39459923,1566054250,4,5,2076767,0.030000,0.029230,8.910000,1,64,1,0
uk-2005,39459923,1566054250,64,5,48642998,0.030000,0.029999,12.390000,1,64,1,0
uk-2005,39459923,1566054250,8,5,2761214,0.030000,0.028795,9.409000,1,64,1,0
webbase-2001,118142143,1709619522,128,1,12907485,0.030000,0.029999,17.000000,1,64,1,0
webbase-2001,118142143,1709619522,16,1,9449503,0.030000,0.029995,13.200000,1,64,1,0
webbase-2001,118142143,1709619522,2,1,3413945,0.030000,0.029997,13.019000,1,64,1,0
webbase-2001,118142143,1709619522,32,1,10630217,0.030000,0.030000,13.959000,1,64,1,0
webbase-2001,118142143,1709619522,4,1,6072452,0.030000,0.024509,12.914000,1,64,1,0
webbase-2001,118142143,1709619522,64,1,11629432,0.030000,0.030000,15.725000,1,64,1,0
webbase-2001,118142143,1709619522,8,1,7977300,0.030000,0.029764,12.921000,1,64,1,0
webbase-2001,118142143,1709619522,128,2,12719678,0.030000,0.029999,17.357000,1,64,1,0
webbase-2001,118142143,1709619522,16,2,9421683,0.030000,0.029998,13.330000,1,64,1,0
webbase-2001,118142143,1709619522,2,2,3245235,0.030000,0.007483,12.761000,1,64,1,0
webbase-2001,118142143,1709619522,32,2,10549520,0.030000,0.030000,14.006000,1,64,1,0
webbase-2001,118142143,1709619522,4,2,6047454,0.030000,0.028854,12.879000,1,64,1,0
webbase-2001,118142143,1709619522,64,2,11593704,0.030000,0.030000,15.691000,1,64,1,0
webbase-2001,118142143,1709619522,8,2,8021516,0.030000,0.029717,12.865000,1,64,1,0
webbase-2001,118142143,1709619522,128,3,12679967,0.030000,0.029999,17.359000,1,64,1,0
webbase-2001,118142143,1709619522,16,3,9538119,0.030000,0.029973,13.296000,1,64,1,0
webbase-2001,118142143,1709619522,2,3,3223665,0.030000,0.006591,12.901000,1,64,1,0
webbase-2001,118142143,1709619522,32,3,10544702,0.030000,0.030000,13.997000,1,64,1,0
webbase-2001,118142143,1709619522,4,3,6210400,0.030000,0.019803,13.006000,1,64,1,0
webbase-2001,118142143,1709619522,64,3,11632551,0.030000,0.030000,15.707000,1,64,1,0
webbase-2001,118142143,1709619522,8,3,8216207,0.030000,0.029996,12.978000,1,64,1,0
webbase-2001,118142143,1709619522,128,4,12765934,0.030000,0.029999,17.373000,1,64,1,0
webbase-2001,118142143,1709619522,16,4,9421607,0.030000,0.029996,13.265000,1,64,1,0
webbase-2001,118142143,1709619522,2,4,3427957,0.030000,0.029234,12.821000,1,64,1,0
webbase-2001,118142143,1709619522,32,4,10589996,0.030000,0.029987,13.765000,1,64,1,0
webbase-2001,118142143,1709619522,4,4,6077397,0.030000,0.026611,12.810000,1,64,1,0
webbase-2001,118142143,1709619522,64,4,11726089,0.030000,0.030000,15.578000,1,64,1,0
webbase-2001,118142143,1709619522,8,4,8071719,0.030000,0.029996,12.853000,1,64,1,0
webbase-2001,118142143,1709619522,128,5,12676188,0.030000,0.029999,17.092000,1,64,1,0
webbase-2001,118142143,1709619522,16,5,9379924,0.030000,0.029982,13.132000,1,64,1,0
webbase-2001,118142143,1709619522,2,5,3238997,0.030000,0.029815,12.924000,1,64,1,0
webbase-2001,118142143,1709619522,32,5,10506521,0.030000,0.030000,13.956000,1,64,1,0
webbase-2001,118142143,1709619522,4,5,6081668,0.030000,0.029758,12.840000,1,64,1,0
webbase-2001,118142143,1709619522,64,5,11546735,0.030000,0.030000,15.493000,1,64,1,0
webbase-2001,118142143,1709619522,8,5,8151365,0.030000,0.029995,12.819000,1,64,1,0
amazon,400727,4699738,128,1,335238,0.030000,0.029703,0.909000,1,64,1,0
amazon,400727,4699738,16,1,177848,0.030000,0.029985,0.551000,1,64,1,0
amazon,400727,4699738,2,1,45342,0.030000,0.029541,0.323000,1,64,1,0
amazon,400727,4699738,32,1,224335,0.030000,0.029945,0.657000,1,64,1,0
amazon,400727,4699738,4,1,92601,0.030000,0.029995,0.346000,1,64,1,0
amazon,400727,4699738,64,1,277393,0.030000,0.029863,0.755000,1,64,1,0
amazon,400727,4699738,8,1,134099,0.030000,0.029985,0.372000,1,64,1,0
amazon,400727,4699738,128,2,332975,0.030000,0.029703,0.906000,1,64,1,0
amazon,400727,4699738,16,2,176997,0.030000,0.029985,0.552000,1,64,1,0
amazon,400727,4699738,2,2,47596,0.030000,0.029995,0.328000,1,64,1,0
amazon,400727,4699738,32,2,225962,0.030000,0.029945,0.659000,1,64,1,0
amazon,400727,4699738,4,2,89982,0.030000,0.029995,0.350000,1,64,1,0
amazon,400727,4699738,64,2,275308,0.030000,0.029863,0.753000,1,64,1,0
amazon,400727,4699738,8,2,135541,0.030000,0.029985,0.374000,1,64,1,0
amazon,400727,4699738,128,3,333179,0.030000,0.029703,0.903000,1,64,1,0
amazon,400727,4699738,16,3,177635,0.030000,0.029985,0.551000,1,64,1,0
amazon,400727,4699738,2,3,47532,0.030000,0.029975,0.326000,1,64,1,0
amazon,400727,4699738,32,3,225201,0.030000,0.029945,0.657000,1,64,1,0
amazon,400727,4699738,4,3,92199,0.030000,0.029965,0.345000,1,64,1,0
amazon,400727,4699738,64,3,277382,0.030000,0.029863,0.750000,1,64,1,0
amazon,400727,4699738,8,3,134224,0.030000,0.029985,0.371000,1,64,1,0
amazon,400727,4699738,128,4,333678,0.030000,0.029703,0.907000,1,64,1,0
amazon,400727,4699738,16,4,178849,0.030000,0.029985,0.551000,1,64,1,0
amazon,400727,4699738,2,4,46944,0.030000,0.029940,0.323000,1,64,1,0
amazon,400727,4699738,32,4,226226,0.030000,0.029945,0.662000,1,64,1,0
amazon,400727,4699738,4,4,90414,0.030000,0.029995,0.350000,1,64,1,0
amazon,400727,4699738,64,4,277459,0.030000,0.029863,0.747000,1,64,1,0
amazon,400727,4699738,8,4,134421,0.030000,0.029985,0.376000,1,64,1,0
amazon,400727,4699738,128,5,333494,0.030000,0.029703,0.905000,1,64,1,0
amazon,400727,4699738,16,5,177819,0.030000,0.029985,0.550000,1,64,1,0
amazon,400727,4699738,2,5,46602,0.030000,0.029995,0.327000,1,64,1,0
amazon,400727,4699738,32,5,226068,0.030000,0.029945,0.656000,1,64,1,0
amazon,400727,4699738,4,5,93094,0.030000,0.029995,0.350000,1,64,1,0
amazon,400727,4699738,64,5,277207,0.030000,0.029863,0.756000,1,64,1,0
amazon,400727,4699738,8,5,136308,0.030000,0.029985,0.375000,1,64,1,0
arabic-2005,22744077,1107806146,128,1,10361626,0.030000,0.029996,6.084000,1,64,1,0
arabic-2005,22744077,1107806146,16,1,1736490,0.030000,0.030000,4.974000,1,64,1,0
arabic-2005,22744077,1107806146,2,1,484786,0.030000,0.024990,4.544000,1,64,1,0
arabic-2005,22744077,1107806146,32,1,2301218,0.030000,0.029999,5.184000,1,64,1,0
arabic-2005,22744077,1107806146,4,1,1018481,0.030000,0.029212,4.734000,1,64,1,0
arabic-2005,22744077,1107806146,64,1,5408535,0.030000,0.029999,5.371000,1,64,1,0
arabic-2005,22744077,1107806146,8,1,1360925,0.030000,0.029872,4.783000,1,64,1,0
arabic-2005,22744077,1107806146,128,2,10677668,0.030000,0.029996,6.123000,1,64,1,0
arabic-2005,22744077,1107806146,16,2,1785529,0.030000,0.030000,5.321000,1,64,1,0
arabic-2005,22744077,1107806146,2,2,503070,0.030000,0.024524,4.557000,1,64,1,0
arabic-2005,22744077,1107806146,32,2,2423169,0.030000,0.029999,5.235000,1,64,1,0
arabic-2005,22744077,1107806146,4,2,904403,0.030000,0.029438,4.723000,1,64,1,0
arabic-2005,22744077,1107806146,64,2,5483290,0.030000,0.029999,5.496000,1,64,1,0
arabic-2005,22744077,1107806146,8,2,1351094,0.030000,0.028906,4.782000,1,64,1,0
arabic-2005,22744077,1107806146,128,3,10469806,0.030000,0.029996,6.141000,1,64,1,0
arabic-2005,22744077,1107806146,16,3,1770876,0.030000,0.030000,4.954000,1,64,1,0
arabic-2005,22744077,1107806146,2,3,430359,0.030000,0.028516,4.566000,1,64,1,0
arabic-2005,22744077,1107806146,32,3,2372321,0.030000,0.029999,5.226000,1,64,1,0
arabic-2005,22744077,1107806146,4,3,926327,0.030000,0.027190,4.733000,1,64,1,0
arabic-2005,22744077,1107806146,64,3,5228920,0.030000,0.029999,5.445000,1,64,1,0
arabic-2005,22744077,1107806146,8,3,1293192,0.030000,0.028598,4.795000,1,64,1,0
arabic-2005,22744077,1107806146,128,4,10622682,0.030000,0.029996,6.179000,1,64,1,0
arabic-2005,22744077,1107806146,16,4,1689624,0.030000,0.029996,4.964000,1,64,1,0
arabic-2005,22744077,1107806146,2,4,490677,0.030000,0.029564,4.636000,1,64,1,0
arabic-2005,22744077,1107806146,32,4,2344593,0.030000,0.029999,5.228000,1,64,1,0
arabic-2005,22744077,1107806146,4,4,981891,0.030000,0.030000,4.857000,1,64,1,0
arabic-2005,22744077,1107806146,64,4,5291021,0.030000,0.029999,5.402000,1,64,1,0
arabic-2005,22744077,1107806146,8,4,1321485,0.030000,0.030000,4.830000,1,64,1,0
arabic-2005,22744077,1107806146,128,5,10742682,0.030000,0.029996,6.137000,1,64,1,0
arabic-2005,22744077,1107806146,16,5,1797305,0.030000,0.030000,4.950000,1,64,1,0
arabic-2005,22744077,1107806146,2,5,471904,0.030000,0.026541,4.543000,1,64,1,0
arabic-2005,22744077,1107806146,32,5,2441448,0.030000,0.029999,5.222000,1,64,1,0
arabic-2005,22744077,1107806146,4,5,984811,0.030000,0.029391,4.736000,1,64,1,0
arabic-2005,22744077,1107806146,64,5,4902110,0.030000,0.029999,5.399000,1,64,1,0
arabic-2005,22744077,1107806146,8,5,1298951,0.030000,0.029990,4.765000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,1,1969200,0.030000,0.029987,1.589000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,1,723442,0.030000,0.028651,0.388000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,1,54518,0.030000,0.004725,0.362000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,1,1021288,0.030000,0.029994,0.417000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,1,181664,0.030000,0.029658,0.366000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,1,1466140,0.030000,0.029961,1.365000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,1,440484,0.030000,0.028936,0.374000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,2,1961633,0.030000,0.029987,1.612000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,2,724187,0.030000,0.029997,0.395000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,2,56623,0.030000,0.009980,0.365000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,2,1013431,0.030000,0.029934,0.415000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,2,178576,0.030000,0.029891,0.365000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,2,1462534,0.030000,0.029987,1.378000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,2,418540,0.030000,0.020706,0.370000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,3,1960127,0.030000,0.029961,1.644000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,3,720547,0.030000,0.029991,0.391000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,3,53608,0.030000,0.003803,0.367000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,3,1012045,0.030000,0.029994,0.421000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,3,180075,0.030000,0.024790,0.366000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,3,1458217,0.030000,0.029921,1.406000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,3,429833,0.030000,0.029949,0.374000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,4,1959633,0.030000,0.029934,1.615000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,4,720161,0.030000,0.029917,0.390000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,4,58252,0.030000,0.006247,0.367000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,4,1013341,0.030000,0.029954,0.415000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,4,179852,0.030000,0.025118,0.365000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,4,1461353,0.030000,0.029867,1.388000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,4,429869,0.030000,0.026269,0.374000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,128,5,1962640,0.030000,0.029987,1.589000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,16,5,718142,0.030000,0.029958,0.399000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,2,5,57088,0.030000,0.001874,0.374000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,32,5,1012486,0.030000,0.029947,0.422000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,4,5,182630,0.030000,0.016043,0.373000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,64,5,1461337,0.030000,0.029934,1.354000,1,64,1,0
channel-500x100x100-b050,4802000,85362744,8,5,436685,0.030000,0.029898,0.385000,1,64,1,0
del26,67108864,402653086,128,1,352467,0.030000,0.029810,17.734000,1,64,1,0
del26,67108864,402653086,16,1,105749,0.030000,0.024472,16.997000,1,64,1,0
del26,67108864,402653086,2,1,18198,0.030000,0.027234,17.144000,1,64,1,0
del26,67108864,402653086,32,1,164068,0.030000,0.029710,17.039000,1,64,1,0
del26,67108864,402653086,4,1,35775,0.030000,0.028328,17.141000,1,64,1,0
del26,67108864,402653086,64,1,244469,0.030000,0.029981,17.019000,1,64,1,0
del26,67108864,402653086,8,1,66534,0.030000,0.025017,17.152000,1,64,1,0
del26,67108864,402653086,128,2,353385,0.030000,0.029747,17.484000,1,64,1,0
del26,67108864,402653086,16,2,105202,0.030000,0.027398,17.035000,1,64,1,0
del26,67108864,402653086,2,2,18088,0.030000,0.013550,17.154000,1,64,1,0
del26,67108864,402653086,32,2,164864,0.030000,0.026562,17.005000,1,64,1,0
del26,67108864,402653086,4,2,36628,0.030000,0.021257,17.183000,1,64,1,0
del26,67108864,402653086,64,2,246232,0.030000,0.029903,17.128000,1,64,1,0
del26,67108864,402653086,8,2,66576,0.030000,0.027837,17.197000,1,64,1,0
del26,67108864,402653086,128,3,354888,0.030000,0.029879,17.522000,1,64,1,0
del26,67108864,402653086,16,3,106306,0.030000,0.029990,17.013000,1,64,1,0
del26,67108864,402653086,2,3,17970,0.030000,0.004137,17.150000,1,64,1,0
del26,67108864,402653086,32,3,165347,0.030000,0.029319,16.991000,1,64,1,0
del26,67108864,402653086,4,3,36439,0.030000,0.029897,17.104000,1,64,1,0
del26,67108864,402653086,64,3,245634,0.030000,0.029998,17.095000,1,64,1,0
del26,67108864,402653086,8,3,66062,0.030000,0.029392,17.224000,1,64,1,0
del26,67108864,402653086,128,4,355314,0.030000,0.029791,17.517000,1,64,1,0
del26,67108864,402653086,16,4,106566,0.030000,0.028469,17.018000,1,64,1,0
del26,67108864,402653086,2,4,17651,0.030000,0.015143,17.182000,1,64,1,0
del26,67108864,402653086,32,4,165915,0.030000,0.029702,17.066000,1,64,1,0
del26,67108864,402653086,4,4,35656,0.030000,0.029749,17.161000,1,64,1,0
del26,67108864,402653086,64,4,247567,0.030000,0.029987,17.080000,1,64,1,0
del26,67108864,402653086,8,4,67749,0.030000,0.025744,17.187000,1,64,1,0
del26,67108864,402653086,128,5,354436,0.030000,0.029993,17.513000,1,64,1,0
del26,67108864,402653086,16,5,105596,0.030000,0.029545,17.025000,1,64,1,0
del26,67108864,402653086,2,5,18007,0.030000,0.008218,17.104000,1,64,1,0
del26,67108864,402653086,32,5,164909,0.030000,0.029721,17.067000,1,64,1,0
del26,67108864,402653086,4,5,36013,0.030000,0.026522,17.109000,1,64,1,0
del26,67108864,402653086,64,5,245695,0.030000,0.029990,17.012000,1,64,1,0
del26,67108864,402653086,8,5,67807,0.030000,0.026936,17.191000,1,64,1,0
enwiki-2013,4206289,183879456,128,1,42990126,0.030000,0.029974,16.501000,1,64,1,0
enwiki-2013,4206289,183879456,16,1,27687688,0.030000,0.029997,4.195000,1,64,1,0
enwiki-2013,4206289,183879456,2,1,9789162,0.030000,0.022719,3.200000,1,64,1,0
enwiki-2013,4206289,183879456,32,1,32523662,0.030000,0.029997,4.850000,1,64,1,0
enwiki-2013,4206289,183879456,4,1,18057779,0.030000,0.028353,3.433000,1,64,1,0
enwiki-2013,4206289,183879456,64,1,37812929,0.030000,0.029989,10.859000,1,64,1,0
enwiki-2013,4206289,183879456,8,1,23258297,0.030000,0.029999,3.656000,1,64,1,0
enwiki-2013,4206289,183879456,128,2,42973927,0.030000,0.029974,16.659000,1,64,1,0
enwiki-2013,4206289,183879456,16,2,27512744,0.030000,0.029978,4.231000,1,64,1,0
enwiki-2013,4206289,183879456,2,2,9849953,0.030000,0.029881,3.144000,1,64,1,0
enwiki-2013,4206289,183879456,32,2,32294409,0.030000,0.029997,4.785000,1,64,1,0
enwiki-2013,4206289,183879456,4,2,16950709,0.030000,0.030000,3.438000,1,64,1,0
enwiki-2013,4206289,183879456,64,2,37772441,0.030000,0.029989,11.082000,1,64,1,0
enwiki-2013,4206289,183879456,8,2,23724930,0.030000,0.029999,3.666000,1,64,1,0
enwiki-2013,4206289,183879456,128,3,42650271,0.030000,0.029974,16.496000,1,64,1,0
enwiki-2013,4206289,183879456,16,3,27450321,0.030000,0.029997,4.237000,1,64,1,0
enwiki-2013,4206289,183879456,2,3,9823402,0.030000,0.029998,3.220000,1,64,1,0
enwiki-2013,4206289,183879456,32,3,33116219,0.030000,0.029997,4.814000,1,64,1,0
enwiki-2013,4206289,183879456,4,3,17132541,0.030000,0.029991,3.433000,1,64,1,0
enwiki-2013,4206289,183879456,64,3,37715518,0.030000,0.029989,10.954000,1,64,1,0
enwiki-2013,4206289,183879456,8,3,22428771,0.030000,0.029999,3.671000,1,64,1,0
enwiki-2013,4206289,183879456,128,4,43062386,0.030000,0.029974,16.724000,1,64,1,0
enwiki-2013,4206289,183879456,16,4,27512924,0.030000,0.029997,4.205000,1,64,1,0
enwiki-2013,4206289,183879456,2,4,9975336,0.030000,0.029458,3.258000,1,64,1,0
enwiki-2013,4206289,183879456,32,4,32354912,0.030000,0.029997,4.824000,1,64,1,0
enwiki-2013,4206289,183879456,4,4,16919806,0.030000,0.030000,3.372000,1,64,1,0
enwiki-2013,4206289,183879456,64,4,38148801,0.030000,0.029989,10.910000,1,64,1,0
enwiki-2013,4206289,183879456,8,4,23571930,0.030000,0.029999,3.649000,1,64,1,0
enwiki-2013,4206289,183879456,128,5,42782282,0.030000,0.029974,16.845000,1,64,1,0
enwiki-2013,4206289,183879456,16,5,28007978,0.030000,0.029989,4.196000,1,64,1,0
enwiki-2013,4206289,183879456,2,5,9932710,0.030000,0.024870,3.207000,1,64,1,0
enwiki-2013,4206289,183879456,32,5,33150817,0.030000,0.029997,4.809000,1,64,1,0
enwiki-2013,4206289,183879456,4,5,17596378,0.030000,0.026291,3.452000,1,64,1,0
enwiki-2013,4206289,183879456,64,5,38007912,0.030000,0.029989,11.012000,1,64,1,0
enwiki-2013,4206289,183879456,8,5,22923463,0.030000,0.029999,3.644000,1,64,1,0
eu-2005,862664,32276936,128,1,3489393,0.030000,0.029970,1.501000,1,64,1,0
eu-2005,862664,32276936,16,1,341145,0.030000,0.029990,0.559000,1,64,1,0
eu-2005,862664,32276936,2,1,20718,0.030000,0.029993,0.391000,1,64,1,0
eu-2005,862664,32276936,32,1,1009863,0.030000,0.029971,0.776000,1,64,1,0
eu-2005,862664,32276936,4,1,74802,0.030000,0.029986,0.425000,1,64,1,0
eu-2005,862664,32276936,64,1,2089600,0.030000,0.029970,1.069000,1,64,1,0
eu-2005,862664,32276936,8,1,168195,0.030000,0.029982,0.464000,1,64,1,0
eu-2005,862664,32276936,128,2,3489505,0.030000,0.029970,1.511000,1,64,1,0
eu-2005,862664,32276936,16,2,327033,0.030000,0.029990,0.567000,1,64,1,0
eu-2005,862664,32276936,2,2,18709,0.030000,0.023010,0.394000,1,64,1,0
eu-2005,862664,32276936,32,2,1027211,0.030000,0.029971,0.771000,1,64,1,0
eu-2005,862664,32276936,4,2,80379,0.030000,0.029996,0.428000,1,64,1,0
eu-2005,862664,32276936,64,2,2112337,0.030000,0.029970,1.072000,1,64,1,0
eu-2005,862664,32276936,8,2,172561,0.030000,0.026791,0.472000,1,64,1,0
eu-2005,862664,32276936,128,3,3508715,0.030000,0.029970,1.506000,1,64,1,0
eu-2005,862664,32276936,16,3,308111,0.030000,0.029990,0.573000,1,64,1,0
eu-2005,862664,32276936,2,3,18677,0.030000,0.016222,0.391000,1,64,1,0
eu-2005,862664,32276936,32,3,1010631,0.030000,0.029971,0.771000,1,64,1,0
eu-2005,862664,32276936,4,3,88457,0.030000,0.028539,0.424000,1,64,1,0
eu-2005,862664,32276936,64,3,2126897,0.030000,0.029970,1.071000,1,64,1,0
eu-2005,862664,32276936,8,3,171569,0.030000,0.029722,0.474000,1,64,1,0
eu-2005,862664,32276936,128,4,3539242,0.030000,0.029970,1.512000,1,64,1,0
eu-2005,862664,32276936,16,4,331010,0.030000,0.029990,0.581000,1,64,1,0
eu-2005,862664,32276936,2,4,18975,0.030000,0.024596,0.394000,1,64,1,0
eu-2005,862664,32276936,32,4,1017605,0.030000,0.029971,0.780000,1,64,1,0
eu-2005,862664,32276936,4,4,85267,0.030000,0.027918,0.422000,1,64,1,0
eu-2005,862664,32276936,64,4,2048759,0.030000,0.029970,1.062000,1,64,1,0
eu-2005,862664,32276936,8,4,170058,0.030000,0.029991,0.464000,1,64,1,0
eu-2005,862664,32276936,128,5,3458315,0.030000,0.029970,1.504000,1,64,1,0
eu-2005,862664,32276936,16,5,326516,0.030000,0.029990,0.566000,1,64,1,0
eu-2005,862664,32276936,2,5,20792,0.030000,0.018607,0.394000,1,64,1,0
eu-2005,862664,32276936,32,5,1049024,0.030000,0.029971,0.766000,1,64,1,0
eu-2005,862664,32276936,4,5,69356,0.030000,0.026717,0.423000,1,64,1,0
eu-2005,862664,32276936,64,5,2113504,0.030000,0.029970,1.052000,1,64,1,0
eu-2005,862664,32276936,8,5,189253,0.030000,0.029991,0.470000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,1,62294,0.030000,0.029707,4.232000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,1,18351,0.030000,0.029045,3.814000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,1,1877,0.030000,0.008519,3.848000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,1,28076,0.030000,0.029882,3.834000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,1,6315,0.030000,0.009313,3.800000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,1,42621,0.030000,0.029526,3.875000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,1,10996,0.030000,0.029094,3.801000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,2,62126,0.030000,0.029964,4.226000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,2,18315,0.030000,0.028258,3.796000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,2,1884,0.030000,0.016956,3.842000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,2,28378,0.030000,0.028553,3.826000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,2,6331,0.030000,0.026689,3.789000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,2,42800,0.030000,0.029605,3.869000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,2,10879,0.030000,0.029948,3.811000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,3,61700,0.030000,0.029694,4.244000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,3,18411,0.030000,0.029663,3.828000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,3,1856,0.030000,0.026111,3.835000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,3,28144,0.030000,0.029785,3.838000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,3,6197,0.030000,0.025818,3.798000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,3,42350,0.030000,0.029405,3.882000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,3,10863,0.030000,0.022580,3.817000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,4,61724,0.030000,0.029951,4.256000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,4,18184,0.030000,0.029614,3.832000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,4,1847,0.030000,0.024116,3.859000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,4,28714,0.030000,0.029788,3.825000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,4,6302,0.030000,0.016726,3.816000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,4,42699,0.030000,0.029648,3.871000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,4,10819,0.030000,0.024683,3.817000,1,64,1,0
hugebubbles-00010,19458087,58359528,128,5,62278,0.030000,0.029648,4.237000,1,64,1,0
hugebubbles-00010,19458087,58359528,16,5,18158,0.030000,0.029977,3.827000,1,64,1,0
hugebubbles-00010,19458087,58359528,2,5,1852,0.030000,0.001584,3.853000,1,64,1,0
hugebubbles-00010,19458087,58359528,32,5,28015,0.030000,0.029997,3.823000,1,64,1,0
hugebubbles-00010,19458087,58359528,4,5,6136,0.030000,0.025488,3.799000,1,64,1,0
hugebubbles-00010,19458087,58359528,64,5,42824,0.030000,0.029898,3.872000,1,64,1,0
hugebubbles-00010,19458087,58359528,8,5,10822,0.030000,0.028904,3.810000,1,64,1,0
in-2004,1382906,27182946,128,1,113292,0.030000,0.029989,0.877000,1,64,1,0
in-2004,1382906,27182946,16,1,24182,0.030000,0.029989,0.329000,1,64,1,0
in-2004,1382906,27182946,2,1,3186,0.030000,0.029963,0.265000,1,64,1,0
in-2004,1382906,27182946,32,1,24517,0.030000,0.029989,0.376000,1,64,1,0
in-2004,1382906,27182946,4,1,7688,0.030000,0.029951,0.269000,1,64,1,0
in-2004,1382906,27182946,64,1,41537,0.030000,0.029989,0.608000,1,64,1,0
in-2004,1382906,27182946,8,1,13255,0.030000,0.029989,0.292000,1,64,1,0
in-2004,1382906,27182946,128,2,114381,0.030000,0.029989,0.914000,1,64,1,0
in-2004,1382906,27182946,16,2,29351,0.030000,0.029989,0.332000,1,64,1,0
in-2004,1382906,27182946,2,2,3213,0.030000,0.025767,0.267000,1,64,1,0
in-2004,1382906,27182946,32,2,26436,0.030000,0.029989,0.385000,1,64,1,0
in-2004,1382906,27182946,4,2,7773,0.030000,0.024496,0.273000,1,64,1,0
in-2004,1382906,27182946,64,2,37094,0.030000,0.029989,0.603000,1,64,1,0
in-2004,1382906,27182946,8,2,13062,0.030000,0.029995,0.291000,1,64,1,0
in-2004,1382906,27182946,128,3,112534,0.030000,0.029989,0.898000,1,64,1,0
in-2004,1382906,27182946,16,3,20346,0.030000,0.029989,0.323000,1,64,1,0
in-2004,1382906,27182946,2,3,3432,0.030000,0.029873,0.270000,1,64,1,0
in-2004,1382906,27182946,32,3,25181,0.030000,0.029989,0.377000,1,64,1,0
in-2004,1382906,27182946,4,3,7643,0.030000,0.029989,0.270000,1,64,1,0
in-2004,1382906,27182946,64,3,37345,0.030000,0.029989,0.632000,1,64,1,0
in-2004,1382906,27182946,8,3,13721,0.030000,0.029995,0.293000,1,64,1,0
in-2004,1382906,27182946,128,4,116789,0.030000,0.029989,0.903000,1,64,1,0
in-2004,1382906,27182946,16,4,27901,0.030000,0.029989,0.332000,1,64,1,0
in-2004,1382906,27182946,2,4,3183,0.030000,0.029891,0.266000,1,64,1,0
in-2004,1382906,27182946,32,4,23984,0.030000,0.029989,0.374000,1,64,1,0
in-2004,1382906,27182946,4,4,7874,0.030000,0.029977,0.274000,1,64,1,0
in-2004,1382906,27182946,64,4,39639,0.030000,0.029989,0.608000,1,64,1,0
in-2004,1382906,27182946,8,4,12792,0.030000,0.029966,0.291000,1,64,1,0
in-2004,1382906,27182946,128,5,114815,0.030000,0.029989,0.895000,1,64,1,0
in-2004,1382906,27182946,16,5,25660,0.030000,0.029989,0.330000,1,64,1,0
in-2004,1382906,27182946,2,5,3253,0.030000,0.029868,0.267000,1,64,1,0
in-2004,1382906,27182946,32,5,24837,0.030000,0.029989,0.384000,1,64,1,0
in-2004,1382906,27182946,4,5,8138,0.030000,0.029969,0.276000,1,64,1,0
in-2004,1382906,27182946,64,5,37138,0.030000,0.029989,0.604000,1,64,1,0
in-2004,1382906,27182946,8,5,12422,0.030000,0.029509,0.293000,1,64,1,0
nlpkkt240,27993600,746478752,128,1,14361509,0.030000,0.029895,6.887000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,5917439,0.030000,0.029827,6.453000,1,64,1,0
nlpkkt240,27993600,746478752,2,1,1235284,0.030000,0.010483,6.553000,1,64,1,0
nlpkkt240,27993600,746478752,32,1,8059975,0.030000,0.029481,6.682000,1,64,1,0
nlpkkt240,27993600,746478752,4,1,2483806,0.030000,0.028619,6.424000,1,64,1,0
nlpkkt240,27993600,746478752,64,1,10836804,0.030000,0.029920,6.770000,1,64,1,0
nlpkkt240,27993600,746478752,8,1,3773091,0.030000,0.029058,6.430000,1,64,1,0
nlpkkt240,27993600,746478752,128,2,14407642,0.030000,0.029977,6.903000,1,64,1,0
nlpkkt240,27993600,746478752,16,2,5881353,0.030000,0.028158,6.460000,1,64,1,0
nlpkkt240,27993600,746478752,2,2,1242263,0.030000,0.028747,6.557000,1,64,1,0
nlpkkt240,27993600,746478752,32,2,8136509,0.030000,0.029794,6.687000,1,64,1,0
nlpkkt240,27993600,746478752,4,2,2526600,0.030000,0.029900,6.449000,1,64,1,0
nlpkkt240,27993600,746478752,64,2,10850612,0.030000,0.030000,6.784000,1,64,1,0
nlpkkt240,27993600,746478752,8,2,3778631,0.030000,0.029366,6.426000,1,64,1,0
nlpkkt240,27993600,746478752,128,3,14423986,0.030000,0.029995,6.874000,1,64,1,0
nlpkkt240,27993600,746478752,16,3,5901667,0.030000,0.028639,6.456000,1,64,1,0
nlpkkt240,27993600,746478752,2,3,1214401,0.030000,0.019764,6.540000,1,64,1,0
nlpkkt240,27993600,746478752,32,3,8076953,0.030000,0.029868,6.656000,1,64,1,0
nlpkkt240,27993600,746478752,4,3,2454800,0.030000,0.023984,6.421000,1,64,1,0
nlpkkt240,27993600,746478752,64,3,10859011,0.030000,0.029913,6.766000,1,64,1,0
nlpkkt240,27993600,746478752,8,3,3782270,0.030000,0.028479,6.434000,1,64,1,0
nlpkkt240,27993600,746478752,128,4,14358593,0.030000,0.029931,6.871000,1,64,1,0
nlpkkt240,27993600,746478752,16,4,5923728,0.030000,0.028289,6.452000,1,64,1,0
nlpkkt240,27993600,746478752,2,4,1228312,0.030000,0.026634,6.561000,1,64,1,0
nlpkkt240,27993600,746478752,32,4,8132298,0.030000,0.029930,6.665000,1,64,1,0
nlpkkt240,27993600,746478752,4,4,2416960,0.030000,0.028613,6.422000,1,64,1,0
nlpkkt240,27993600,746478752,64,4,10920586,0.030000,0.029927,6.780000,1,64,1,0
nlpkkt240,27993600,746478752,8,4,3761877,0.030000,0.029195,6.456000,1,64,1,0
nlpkkt240,27993600,746478752,128,5,14398818,0.030000,0.030000,6.890000,1,64,1,0
nlpkkt240,27993600,746478752,16,5,5871517,0.030000,0.029881,6.452000,1,64,1,0
nlpkkt240,27993600,746478752,2,5,1223140,0.030000,0.029579,6.557000,1,64,1,0
nlpkkt240,27993600,746478752,32,5,8056898,0.030000,0.029164,6.660000,1,64,1,0
nlpkkt240,27993600,746478752,4,5,2548085,0.030000,0.029008,6.431000,1,64,1,0
nlpkkt240,27993600,746478752,64,5,10857783,0.030000,0.029829,6.754000,1,64,1,0
nlpkkt240,27993600,746478752,8,5,3792872,0.030000,0.029497,6.455000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,1,678792,0.030000,0.029943,0.766000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,1,229776,0.030000,0.029982,0.239000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,1,11148,0.030000,0.027044,0.214000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,1,351734,0.030000,0.029989,0.263000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,1,34834,0.030000,0.023040,0.220000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,1,497341,0.030000,0.029974,0.665000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,1,132549,0.030000,0.029970,0.227000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,2,673139,0.030000,0.029943,0.772000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,2,231469,0.030000,0.029862,0.239000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,2,10972,0.030000,0.007659,0.210000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,2,346716,0.030000,0.029989,0.265000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,2,34400,0.030000,0.026315,0.218000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,2,490343,0.030000,0.029944,0.673000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,2,133276,0.030000,0.029996,0.227000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,3,672497,0.030000,0.029943,0.771000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,3,224700,0.030000,0.029989,0.239000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,3,10716,0.030000,0.026965,0.212000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,3,350447,0.030000,0.029974,0.264000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,3,33760,0.030000,0.019008,0.218000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,3,496032,0.030000,0.029974,0.674000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,3,133721,0.030000,0.028114,0.228000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,4,671746,0.030000,0.029943,0.776000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,4,228523,0.030000,0.029914,0.237000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,4,10965,0.030000,0.006747,0.210000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,4,353289,0.030000,0.029989,0.261000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,4,34525,0.030000,0.028310,0.215000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,4,496034,0.030000,0.029974,0.644000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,4,131464,0.030000,0.024300,0.224000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,128,5,672287,0.030000,0.029943,0.764000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,16,5,230247,0.030000,0.029996,0.241000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,2,5,10975,0.030000,0.012931,0.222000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,32,5,352397,0.030000,0.029959,0.262000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,4,5,34244,0.030000,0.029819,0.219000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,64,5,495217,0.030000,0.029974,0.667000,1,64,1,0
packing-500x100x100-b050,2145852,34976486,8,5,132032,0.030000,0.029996,0.230000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,1,766841,0.030000,0.029642,3.943000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,1,227283,0.030000,0.029674,3.537000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,1,38210,0.030000,0.026803,3.585000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,1,354839,0.030000,0.029262,3.553000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,1,76454,0.030000,0.020687,3.659000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,1,524661,0.030000,0.029788,3.884000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,1,139021,0.030000,0.023953,3.539000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,2,762415,0.030000,0.029957,3.949000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,2,223753,0.030000,0.029800,3.520000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,2,37606,0.030000,0.027361,3.582000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,2,355103,0.030000,0.028475,3.603000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,2,76134,0.030000,0.013338,3.573000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,2,523971,0.030000,0.029849,3.829000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,2,140652,0.030000,0.027443,3.523000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,3,766407,0.030000,0.029848,3.941000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,3,229848,0.030000,0.028098,3.527000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,3,37646,0.030000,0.029385,3.584000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,3,354774,0.030000,0.028476,3.555000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,3,76252,0.030000,0.019907,3.606000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,3,524809,0.030000,0.029530,3.832000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,3,140406,0.030000,0.028085,3.512000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,4,762372,0.030000,0.029804,3.943000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,4,226443,0.030000,0.029417,3.593000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,4,36931,0.030000,0.029645,3.602000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,4,355075,0.030000,0.029855,3.559000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,4,75519,0.030000,0.014032,3.601000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,4,518725,0.030000,0.028791,3.831000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,4,140768,0.030000,0.024196,3.506000,1,64,1,0
rgg_n26_s0,67108864,1149107290,128,5,765605,0.030000,0.029959,3.960000,1,64,1,0
rgg_n26_s0,67108864,1149107290,16,5,226353,0.030000,0.025615,3.547000,1,64,1,0
rgg_n26_s0,67108864,1149107290,2,5,37388,0.030000,0.012567,3.646000,1,64,1,0
rgg_n26_s0,67108864,1149107290,32,5,353105,0.030000,0.029603,3.541000,1,64,1,0
rgg_n26_s0,67108864,1149107290,4,5,75762,0.030000,0.019855,3.645000,1,64,1,0
rgg_n26_s0,67108864,1149107290,64,5,522765,0.030000,0.028832,3.815000,1,64,1,0
rgg_n26_s0,67108864,1149107290,8,5,139865,0.030000,0.029258,3.523000,1,64,1,0
sk-2005,50636151,3620126660,128,1,82076108,0.030000,0.029998,28.070000,1,64,1,0
sk-2005,50636151,3620126660,16,1,17550674,0.030000,0.029937,24.694000,1,64,1,0
sk-2005,50636151,3620126660,2,1,2829353,0.030000,0.013233,22.936000,1,64,1,0
sk-2005,50636151,3620126660,32,1,30691025,0.030000,0.030000,24.278000,1,64,1,0
sk-2005,50636151,3620126660,4,1,5887668,0.030000,0.030000,23.712000,1,64,1,0
sk-2005,50636151,3620126660,64,1,49209790,0.030000,0.029999,25.627000,1,64,1,0
sk-2005,50636151,3620126660,8,1,8576784,0.030000,0.030000,24.333000,1,64,1,0
sk-2005,50636151,3620126660,128,2,81290063,0.030000,0.029998,28.018000,1,64,1,0
sk-2005,50636151,3620126660,16,2,17526777,0.030000,0.030000,25.130000,1,64,1,0
sk-2005,50636151,3620126660,2,2,3349623,0.030000,0.029541,22.718000,1,64,1,0
sk-2005,50636151,3620126660,32,2,34093987,0.030000,0.030000,24.840000,1,64,1,0
sk-2005,50636151,3620126660,4,2,5834979,0.030000,0.026555,23.261000,1,64,1,0
sk-2005,50636151,3620126660,64,2,51500424,0.030000,0.029999,26.043000,1,64,1,0
sk-2005,50636151,3620126660,8,2,8234828,0.030000,0.029998,24.392000,1,64,1,0
sk-2005,50636151,3620126660,128,3,80422616,0.030000,0.029998,27.813000,1,64,1,0
sk-2005,50636151,3620126660,16,3,17804906,0.030000,0.029899,25.030000,1,64,1,0
sk-2005,50636151,3620126660,2,3,3045963,0.030000,0.015173,23.002000,1,64,1,0
sk-2005,50636151,3620126660,32,3,30947852,0.030000,0.030000,24.460000,1,64,1,0
sk-2005,50636151,3620126660,4,3,5627818,0.030000,0.029684,23.428000,1,64,1,0
sk-2005,50636151,3620126660,64,3,51080160,0.030000,0.029999,25.393000,1,64,1,0
sk-2005,50636151,3620126660,8,3,8677780,0.030000,0.028669,24.345000,1,64,1,0
sk-2005,50636151,3620126660,128,4,83204673,0.030000,0.029998,27.965000,1,64,1,0
sk-2005,50636151,3620126660,16,4,16241311,0.030000,0.029999,24.971000,1,64,1,0
sk-2005,50636151,3620126660,2,4,2760632,0.030000,0.003898,22.690000,1,64,1,0
sk-2005,50636151,3620126660,32,4,29270193,0.030000,0.030000,24.485000,1,64,1,0
sk-2005,50636151,3620126660,4,4,5552020,0.030000,0.028528,23.351000,1,64,1,0
sk-2005,50636151,3620126660,64,4,52984063,0.030000,0.029999,25.911000,1,64,1,0
sk-2005,50636151,3620126660,8,4,8491756,0.030000,0.029002,24.492000,1,64,1,0
sk-2005,50636151,3620126660,128,5,83221980,0.030000,0.029998,28.196000,1,64,1,0
sk-2005,50636151,3620126660,16,5,18429613,0.030000,0.030000,25.150000,1,64,1,0
sk-2005,50636151,3620126660,2,5,3293899,0.030000,0.029648,22.839000,1,64,1,0
sk-2005,50636151,3620126660,32,5,34188085,0.030000,0.029996,24.302000,1,64,1,0
sk-2005,50636151,3620126660,4,5,5689880,0.030000,0.029337,23.338000,1,64,1,0
sk-2005,50636151,3620126660,64,5,50460479,0.030000,0.029999,25.599000,1,64,1,0
sk-2005,50636151,3620126660,8,5,8770160,0.030000,0.030000,24.556000,1,64,1,0
uk-2002,18520343,523574516,128,1,2219449,0.030000,0.029995,3.469000,1,64,1,0
uk-2002,18520343,523574516,16,1,1470111,0.030000,0.029964,2.564000,1,64,1,0
uk-2002,18520343,523574516,2,1,420087,0.030000,0.010859,2.310000,1,64,1,0
uk-2002,18520343,523574516,32,1,1614552,0.030000,0.029993,2.865000,1,64,1,0
uk-2002,18520343,523574516,4,1,819432,0.030000,0.029847,2.315000,1,64,1,0
uk-2002,18520343,523574516,64,1,1785737,0.030000,0.029999,3.139000,1,64,1,0
uk-2002,18520343,523574516,8,1,1231326,0.030000,0.029848,2.402000,1,64,1,0
uk-2002,18520343,523574516,128,2,2198384,0.030000,0.029995,3.504000,1,64,1,0
uk-2002,18520343,523574516,16,2,1458866,0.030000,0.029999,2.580000,1,64,1,0
uk-2002,18520343,523574516,2,2,408042,0.030000,0.002398,2.331000,1,64,1,0
uk-2002,18520343,523574516,32,2,1631799,0.030000,0.029999,2.904000,1,64,1,0
uk-2002,18520343,523574516,4,2,830564,0.030000,0.029999,2.314000,1,64,1,0
uk-2002,18520343,523574516,64,2,1794221,0.030000,0.029999,3.128000,1,64,1,0
uk-2002,18520343,523574516,8,2,1190982,0.030000,0.028635,2.397000,1,64,1,0
uk-2002,18520343,523574516,128,3,2348409,0.030000,0.029995,3.544000,1,64,1,0
uk-2002,18520343,523574516,16,3,1482380,0.030000,0.029979,2.563000,1,64,1,0
uk-2002,18520343,523574516,2,3,405015,0.030000,0.000460,2.303000,1,64,1,0
uk-2002,18520343,523574516,32,3,1613841,0.030000,0.029999,2.905000,1,64,1,0
uk-2002,18520343,523574516,4,3,807868,0.030000,0.018926,2.304000,1,64,1,0
uk-2002,18520343,523574516,64,3,1779704,0.030000,0.029999,3.127000,1,64,1,0
uk-2002,18520343,523574516,8,3,1222237,0.030000,0.029829,2.404000,1,64,1,0
uk-2002,18520343,523574516,128,4,2256809,0.030000,0.029995,3.544000,1,64,1,0
uk-2002,18520343,523574516,16,4,1465710,0.030000,0.029955,2.554000,1,64,1,0
uk-2002,18520343,523574516,2,4,394858,0.030000,0.009859,2.304000,1,64,1,0
uk-2002,18520343,523574516,32,4,1639736,0.030000,0.029955,2.885000,1,64,1,0
uk-2002,18520343,523574516,4,4,803194,0.030000,0.030000,2.336000,1,64,1,0
uk-2002,18520343,523574516,64,4,1780648,0.030000,0.029999,3.123000,1,64,1,0
uk-2002,18520343,523574516,8,4,1199768,0.030000,0.029729,2.409000,1,64,1,0
uk-2002,18520343,523574516,128,5,2143252,0.030000,0.029995,3.464000,1,64,1,0
uk-2002,18520343,523574516,16,5,1461395,0.030000,0.029999,2.549000,1,64,1,0
uk-2002,18520343,523574516,2,5,405659,0.030000,0.023453,2.306000,1,64,1,0
uk-2002,18520343,523574516,32,5,1638932,0.030000,0.029999,2.888000,1,64,1,0
uk-2002,18520343,523574516,4,5,799708,0.030000,0.028330,2.309000,1,64,1,0
uk-2002,18520343,523574516,64,5,1784862,0.030000,0.029999,3.125000,1,64,1,0
uk-2002,18520343,523574516,8,5,1191586,0.030000,0.029656,2.391000,1,64,1,0
uk-2007-05,105896435,6603753128,128,1,7721529,0.030000,0.029999,25.270000,1,64,1,0
uk-2007-05,105896435,6603753128,16,1,4068918,0.030000,0.029366,21.368000,1,64,1,0
uk-2007-05,105896435,6603753128,2,1,1069228,0.030000,0.029998,21.087000,1,64,1,0
uk-2007-05,105896435,6603753128,32,1,4911565,0.030000,0.029974,22.098000,1,64,1,0
uk-2007-05,105896435,6603753128,4,1,2094573,0.030000,0.028684,20.965000,1,64,1,0
uk-2007-05,105896435,6603753128,64,1,5747964,0.030000,0.029999,22.338000,1,64,1,0
uk-2007-05,105896435,6603753128,8,1,3045737,0.030000,0.029981,20.893000,1,64,1,0
uk-2007-05,105896435,6603753128,128,2,8585623,0.030000,0.029999,26.390000,1,64,1,0
uk-2007-05,105896435,6603753128,16,2,4063877,0.030000,0.029860,21.389000,1,64,1,0
uk-2007-05,105896435,6603753128,2,2,996246,0.030000,0.007388,21.159000,1,64,1,0
uk-2007-05,105896435,6603753128,32,2,5056010,0.030000,0.030000,22.167000,1,64,1,0
uk-2007-05,105896435,6603753128,4,2,2176526,0.030000,0.023730,21.070000,1,64,1,0
uk-2007-05,105896435,6603753128,64,2,5776199,0.030000,0.029999,22.748000,1,64,1,0
uk-2007-05,105896435,6603753128,8,2,3195274,0.030000,0.029743,20.959000,1,64,1,0
uk-2007-05,105896435,6603753128,128,3,8885359,0.030000,0.029999,27.327000,1,64,1,0
uk-2007-05,105896435,6603753128,16,3,4046782,0.030000,0.029982,21.247000,1,64,1,0
uk-2007-05,105896435,6603753128,2,3,1016227,0.030000,0.004243,21.030000,1,64,1,0
uk-2007-05,105896435,6603753128,32,3,4915142,0.030000,0.030000,21.915000,1,64,1,0
uk-2007-05,105896435,6603753128,4,3,2067995,0.030000,0.028809,21.082000,1,64,1,0
uk-2007-05,105896435,6603753128,64,3,5655719,0.030000,0.029999,22.523000,1,64,1,0
uk-2007-05,105896435,6603753128,8,3,3204500,0.030000,0.019982,20.781000,1,64,1,0
uk-2007-05,105896435,6603753128,128,4,8262337,0.030000,0.029999,26.040000,1,64,1,0
uk-2007-05,105896435,6603753128,16,4,3981878,0.030000,0.030000,21.407000,1,64,1,0
uk-2007-05,105896435,6603753128,2,4,1000022,0.030000,0.029155,20.992000,1,64,1,0
uk-2007-05,105896435,6603753128,32,4,5133260,0.030000,0.029999,22.271000,1,64,1,0
uk-2007-05,105896435,6603753128,4,4,2120337,0.030000,0.030000,21.149000,1,64,1,0
uk-2007-05,105896435,6603753128,64,4,5660694,0.030000,0.029999,22.287000,1,64,1,0
uk-2007-05,105896435,6603753128,8,4,3041456,0.030000,0.023396,20.810000,1,64,1,0
uk-2007-05,105896435,6603753128,128,5,8525470,0.030000,0.029999,26.054000,1,64,1,0
uk-2007-05,105896435,6603753128,16,5,3958749,0.030000,0.029995,21.099000,1,64,1,0
uk-2007-05,105896435,6603753128,2,5,1017122,0.030000,0.029843,20.919000,1,64,1,0
uk-2007-05,105896435,6603753128,32,5,5034091,0.030000,0.029974,21.697000,1,64,1,0
uk-2007-05,105896435,6603753128,4,5,2096840,0.030000,0.021099,20.975000,1,64,1,0
uk-2007-05,105896435,6603753128,64,5,5523873,0.030000,0.029999,22.198000,1,64,1,0
uk-2007-05,105896435,6603753128,8,5,2992158,0.030000,0.029578,20.739000,1,64,1,0
youtube,1134890,5975246,128,1,1184324,0.030000,0.029999,2.836000,1,64,1,0
youtube,1134890,5975246,16,1,720584,0.030000,0.029987,0.886000,1,64,1,0
youtube,1134890,5975246,2,1,172934,0.030000,0.028993,0.624000,1,64,1,0
youtube,1134890,5975246,32,1,911248,0.030000,0.029972,1.188000,1,64,1,0
youtube,1134890,5975246,4,1,338409,0.030000,0.029998,0.622000,1,64,1,0
youtube,1134890,5975246,64,1,1057553,0.030000,0.029944,1.726000,1,64,1,0
youtube,1134890,5975246,8,1,513081,0.030000,0.029994,0.690000,1,64,1,0
youtube,1134890,5975246,128,2,1188486,0.030000,0.029999,2.826000,1,64,1,0
youtube,1134890,5975246,16,2,698695,0.030000,0.029987,0.893000,1,64,1,0
youtube,1134890,5975246,2,2,173955,0.030000,0.029702,0.573000,1,64,1,0
youtube,1134890,5975246,32,2,898971,0.030000,0.029972,1.190000,1,64,1,0
youtube,1134890,5975246,4,2,344141,0.030000,0.029998,0.620000,1,64,1,0
youtube,1134890,5975246,64,2,1055702,0.030000,0.029944,1.694000,1,64,1,0
youtube,1134890,5975246,8,2,527118,0.030000,0.029987,0.690000,1,64,1,0
youtube,1134890,5975246,128,3,1188238,0.030000,0.029999,2.813000,1,64,1,0
youtube,1134890,5975246,16,3,697513,0.030000,0.029987,0.899000,1,64,1,0
youtube,1134890,5975246,2,3,173058,0.030000,0.029261,0.599000,1,64,1,0
youtube,1134890,5975246,32,3,898581,0.030000,0.029972,1.186000,1,64,1,0
youtube,1134890,5975246,4,3,343921,0.030000,0.029952,0.623000,1,64,1,0
youtube,1134890,5975246,64,3,1070123,0.030000,0.029944,1.687000,1,64,1,0
youtube,1134890,5975246,8,3,526096,0.030000,0.029994,0.725000,1,64,1,0
youtube,1134890,5975246,128,4,1182101,0.030000,0.029999,2.828000,1,64,1,0
youtube,1134890,5975246,16,4,703921,0.030000,0.029987,0.876000,1,64,1,0
youtube,1134890,5975246,2,4,174946,0.030000,0.029892,0.573000,1,64,1,0
youtube,1134890,5975246,32,4,898098,0.030000,0.029972,1.173000,1,64,1,0
youtube,1134890,5975246,4,4,338462,0.030000,0.029610,0.607000,1,64,1,0
youtube,1134890,5975246,64,4,1060296,0.030000,0.029944,1.686000,1,64,1,0
youtube,1134890,5975246,8,4,519277,0.030000,0.029902,0.707000,1,64,1,0
youtube,1134890,5975246,128,5,1182879,0.030000,0.029999,2.843000,1,64,1,0
youtube,1134890,5975246,16,5,701462,0.030000,0.029987,0.892000,1,64,1,0
youtube,1134890,5975246,2,5,174734,0.030000,0.029920,0.625000,1,64,1,0
youtube,1134890,5975246,32,5,894513,0.030000,0.029972,1.179000,1,64,1,0
youtube,1134890,5975246,4,5,343577,0.030000,0.029998,0.615000,1,64,1,0
youtube,1134890,5975246,64,5,1047338,0.030000,0.029944,1.697000,1,64,1,0
youtube,1134890,5975246,8,5,512912,0.030000,0.029994,0.713000,1,64,1,0


==> experiments/ss/EuroPar-Fast.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
kmer_V1r,214004392,465409664,16,1,10835294,0.030000,0.029944,5.898000,128,64,1,0
kmer_V1r,214004392,465409664,16,2,10823153,0.030000,0.029825,6.149000,128,64,1,0
kmer_V1r,214004392,465409664,16,3,10826445,0.030000,0.029985,5.514000,128,64,1,0
kmer_V1r,214004392,465409664,16,4,10858807,0.030000,0.029648,5.634000,128,64,1,0
kmer_V1r,214004392,465409664,16,5,10837304,0.030000,0.030000,5.643000,128,64,1,0
kmer_V1r,214004392,465409664,16,1,10842166,0.030000,0.030000,6.166000,16,64,1,0
kmer_V1r,214004392,465409664,16,2,10923344,0.030000,0.029604,6.073000,16,64,1,0
kmer_V1r,214004392,465409664,16,3,10871117,0.030000,0.030000,5.948000,16,64,1,0
kmer_V1r,214004392,465409664,16,4,10927613,0.030000,0.029861,6.174000,16,64,1,0
kmer_V1r,214004392,465409664,16,5,10947597,0.030000,0.030000,6.081000,16,64,1,0
kmer_V1r,214004392,465409664,16,1,10923466,0.030000,0.030000,45.438000,1,64,1,0
kmer_V1r,214004392,465409664,16,2,10989132,0.030000,0.030000,54.546000,1,64,1,0
kmer_V1r,214004392,465409664,16,3,10984389,0.030000,0.029973,53.236000,1,64,1,0
kmer_V1r,214004392,465409664,16,4,10980953,0.030000,0.029758,61.948000,1,64,1,0
kmer_V1r,214004392,465409664,16,5,10896312,0.030000,0.030000,63.534000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,10940402,0.030000,0.029924,30.209000,2,64,1,0
kmer_V1r,214004392,465409664,16,2,10990628,0.030000,0.029926,32.868000,2,64,1,0
kmer_V1r,214004392,465409664,16,3,10960927,0.030000,0.030000,31.552000,2,64,1,0
kmer_V1r,214004392,465409664,16,4,10875295,0.030000,0.030000,31.608000,2,64,1,0
kmer_V1r,214004392,465409664,16,5,10915102,0.030000,0.030000,31.074000,2,64,1,0
kmer_V1r,214004392,465409664,16,1,10872880,0.030000,0.030000,4.675000,32,64,1,0
kmer_V1r,214004392,465409664,16,2,10887595,0.030000,0.029781,4.482000,32,64,1,0
kmer_V1r,214004392,465409664,16,3,10905892,0.030000,0.029939,4.431000,32,64,1,0
kmer_V1r,214004392,465409664,16,4,10851807,0.030000,0.030000,4.841000,32,64,1,0
kmer_V1r,214004392,465409664,16,5,10883514,0.030000,0.029853,4.268000,32,64,1,0
kmer_V1r,214004392,465409664,16,1,10978924,0.030000,0.030000,19.915000,4,64,1,0
kmer_V1r,214004392,465409664,16,2,10928515,0.030000,0.029862,19.776000,4,64,1,0
kmer_V1r,214004392,465409664,16,3,10968826,0.030000,0.029751,20.000000,4,64,1,0
kmer_V1r,214004392,465409664,16,4,10956485,0.030000,0.030000,19.986000,4,64,1,0
kmer_V1r,214004392,465409664,16,5,10968765,0.030000,0.029662,20.085000,4,64,1,0
kmer_V1r,214004392,465409664,16,1,10853410,0.030000,0.030000,4.739000,64,64,1,0
kmer_V1r,214004392,465409664,16,2,10881213,0.030000,0.029563,4.532000,64,64,1,0
kmer_V1r,214004392,465409664,16,3,10834121,0.030000,0.030000,4.520000,64,64,1,0
kmer_V1r,214004392,465409664,16,4,10863371,0.030000,0.030000,4.310000,64,64,1,0
kmer_V1r,214004392,465409664,16,5,10837126,0.030000,0.030000,4.418000,64,64,1,0
kmer_V1r,214004392,465409664,16,1,10915892,0.030000,0.029901,8.777000,8,64,1,0
kmer_V1r,214004392,465409664,16,2,10894898,0.030000,0.029475,8.773000,8,64,1,0
kmer_V1r,214004392,465409664,16,3,10912159,0.030000,0.029586,8.992000,8,64,1,0
kmer_V1r,214004392,465409664,16,4,10855424,0.030000,0.030000,9.059000,8,64,1,0
kmer_V1r,214004392,465409664,16,5,10906152,0.030000,0.029926,8.918000,8,64,1,0
nlpkkt240,27993600,746478752,16,1,5560251,0.030000,0.029522,1.727000,128,64,1,0
nlpkkt240,27993600,746478752,16,2,5550102,0.030000,0.028905,1.745000,128,64,1,0
nlpkkt240,27993600,746478752,16,3,5552759,0.030000,0.029192,1.742000,128,64,1,0
nlpkkt240,27993600,746478752,16,4,5549607,0.030000,0.029682,1.781000,128,64,1,0
nlpkkt240,27993600,746478752,16,5,5520674,0.030000,0.029743,1.790000,128,64,1,0
nlpkkt240,27993600,746478752,16,1,5593217,0.030000,0.029262,0.836000,16,64,1,0
nlpkkt240,27993600,746478752,16,2,5655818,0.030000,0.027692,0.810000,16,64,1,0
nlpkkt240,27993600,746478752,16,3,5585746,0.030000,0.029081,0.838000,16,64,1,0
nlpkkt240,27993600,746478752,16,4,5657238,0.030000,0.028750,0.816000,16,64,1,0
nlpkkt240,27993600,746478752,16,5,5632069,0.030000,0.027446,0.828000,16,64,1,0
nlpkkt240,27993600,746478752,16,1,5738000,0.030000,0.027045,4.318000,1,64,1,0
nlpkkt240,27993600,746478752,16,2,5743560,0.030000,0.028959,4.309000,1,64,1,0
nlpkkt240,27993600,746478752,16,3,5692470,0.030000,0.028817,4.304000,1,64,1,0
nlpkkt240,27993600,746478752,16,4,5738966,0.030000,0.025633,4.316000,1,64,1,0
nlpkkt240,27993600,746478752,16,5,5719486,0.030000,0.029923,4.323000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,5659538,0.030000,0.029323,3.330000,2,64,1,0
nlpkkt240,27993600,746478752,16,2,5677512,0.030000,0.029903,3.382000,2,64,1,0
nlpkkt240,27993600,746478752,16,3,5623365,0.030000,0.025984,3.366000,2,64,1,0
nlpkkt240,27993600,746478752,16,4,5648984,0.030000,0.029970,3.341000,2,64,1,0
nlpkkt240,27993600,746478752,16,5,5681406,0.030000,0.029868,3.347000,2,64,1,0
nlpkkt240,27993600,746478752,16,1,5608435,0.030000,0.029835,0.723000,32,64,1,0
nlpkkt240,27993600,746478752,16,2,5607360,0.030000,0.028621,0.690000,32,64,1,0
nlpkkt240,27993600,746478752,16,3,5667078,0.030000,0.029951,0.748000,32,64,1,0
nlpkkt240,27993600,746478752,16,4,5623196,0.030000,0.026217,0.746000,32,64,1,0
nlpkkt240,27993600,746478752,16,5,5611393,0.030000,0.029214,0.747000,32,64,1,0
nlpkkt240,27993600,746478752,16,1,5638681,0.030000,0.029979,5.798000,4,64,1,0
nlpkkt240,27993600,746478752,16,2,5600455,0.030000,0.027714,5.773000,4,64,1,0
nlpkkt240,27993600,746478752,16,3,5638801,0.030000,0.029909,5.812000,4,64,1,0
nlpkkt240,27993600,746478752,16,4,5674788,0.030000,0.029854,5.747000,4,64,1,0
nlpkkt240,27993600,746478752,16,5,5633216,0.030000,0.029953,5.802000,4,64,1,0
nlpkkt240,27993600,746478752,16,1,5580122,0.030000,0.029423,0.998000,64,64,1,0
nlpkkt240,27993600,746478752,16,2,5546883,0.030000,0.027435,0.988000,64,64,1,0
nlpkkt240,27993600,746478752,16,3,5549292,0.030000,0.029949,0.958000,64,64,1,0
nlpkkt240,27993600,746478752,16,4,5564098,0.030000,0.027304,0.951000,64,64,1,0
nlpkkt240,27993600,746478752,16,5,5538612,0.030000,0.028433,0.990000,64,64,1,0
nlpkkt240,27993600,746478752,16,1,5671698,0.030000,0.029379,1.227000,8,64,1,0
nlpkkt240,27993600,746478752,16,2,5622555,0.030000,0.028657,1.215000,8,64,1,0
nlpkkt240,27993600,746478752,16,3,5656666,0.030000,0.029533,1.184000,8,64,1,0
nlpkkt240,27993600,746478752,16,4,5597435,0.030000,0.027064,1.237000,8,64,1,0
nlpkkt240,27993600,746478752,16,5,5656848,0.030000,0.029941,1.244000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,347531,0.030000,0.028224,2.008000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,346909,0.030000,0.028696,1.987000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,348939,0.030000,0.028109,1.987000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,345502,0.030000,0.027805,1.958000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,345643,0.030000,0.028489,2.002000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,346076,0.030000,0.027189,0.879000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,345935,0.030000,0.029610,0.824000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,350514,0.030000,0.028917,0.857000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,349275,0.030000,0.025705,0.842000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,349433,0.030000,0.028684,0.840000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,355340,0.030000,0.029350,5.012000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,351141,0.030000,0.028874,5.196000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,350782,0.030000,0.029916,5.374000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,352979,0.030000,0.029764,5.227000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,352781,0.030000,0.029277,5.053000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,349667,0.030000,0.027898,3.625000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,346229,0.030000,0.029920,3.624000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,349270,0.030000,0.029980,3.591000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,350946,0.030000,0.029861,3.618000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,348039,0.030000,0.028036,3.687000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,350214,0.030000,0.022980,0.847000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,348762,0.030000,0.029020,0.823000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,350232,0.030000,0.027350,0.855000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,348565,0.030000,0.029959,0.837000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,350901,0.030000,0.029895,0.836000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,350546,0.030000,0.029867,5.748000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,348875,0.030000,0.023198,5.696000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,352873,0.030000,0.028771,5.728000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,350477,0.030000,0.029660,5.652000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,346743,0.030000,0.029344,5.692000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,348097,0.030000,0.027002,1.305000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,346644,0.030000,0.029980,1.258000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,346401,0.030000,0.029634,1.270000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,346224,0.030000,0.029846,1.299000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,344973,0.030000,0.026766,1.269000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,347116,0.030000,0.029640,1.053000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,346920,0.030000,0.029974,1.036000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,349578,0.030000,0.027509,1.023000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,350162,0.030000,0.028742,1.058000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,349997,0.030000,0.029999,1.004000,8,64,1,0
twitter-2010,41652230,2405026092,16,1,0,0.030000,0.034075,0.000000,128,64,1,1
twitter-2010,41652230,2405026092,16,2,597887474,0.030000,0.030000,214.087000,128,64,1,0
twitter-2010,41652230,2405026092,16,3,579393639,0.030000,0.030000,180.892000,128,64,1,0
twitter-2010,41652230,2405026092,16,4,587860113,0.030000,0.030000,374.648000,128,64,1,0
twitter-2010,41652230,2405026092,16,5,0,0.030000,0.058379,0.000000,128,64,1,1
twitter-2010,41652230,2405026092,16,1,575465020,0.030000,0.030000,151.247000,16,64,1,0
twitter-2010,41652230,2405026092,16,2,618501925,0.030000,0.030000,159.305000,16,64,1,0
twitter-2010,41652230,2405026092,16,3,626355687,0.030000,0.030000,157.300000,16,64,1,0
twitter-2010,41652230,2405026092,16,4,615429759,0.030000,0.030000,145.206000,16,64,1,0
twitter-2010,41652230,2405026092,16,5,583184827,0.030000,0.030000,157.466000,16,64,1,0
twitter-2010,41652230,2405026092,16,1,599137536,0.030000,0.030000,217.230000,1,64,1,0
twitter-2010,41652230,2405026092,16,2,626078933,0.030000,0.030000,230.509000,1,64,1,0
twitter-2010,41652230,2405026092,16,3,619065699,0.030000,0.030000,213.872000,1,64,1,0
twitter-2010,41652230,2405026092,16,4,616375298,0.030000,0.030000,236.601000,1,64,1,0
twitter-2010,41652230,2405026092,16,5,623295145,0.030000,0.030000,204.276000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,611858093,0.030000,0.030000,216.026000,2,64,1,0
twitter-2010,41652230,2405026092,16,2,625269729,0.030000,0.030000,227.302000,2,64,1,0
twitter-2010,41652230,2405026092,16,3,614913942,0.030000,0.030000,222.317000,2,64,1,0
twitter-2010,41652230,2405026092,16,4,626981866,0.030000,0.030000,219.228000,2,64,1,0
twitter-2010,41652230,2405026092,16,5,603626265,0.030000,0.030000,217.434000,2,64,1,0
twitter-2010,41652230,2405026092,16,1,620858862,0.030000,0.030000,145.994000,32,64,1,0
twitter-2010,41652230,2405026092,16,2,575571908,0.030000,0.030000,141.488000,32,64,1,0
twitter-2010,41652230,2405026092,16,3,574355514,0.030000,0.030000,167.111000,32,64,1,0
twitter-2010,41652230,2405026092,16,4,617874956,0.030000,0.030000,145.082000,32,64,1,0
twitter-2010,41652230,2405026092,16,5,636109913,0.030000,0.030000,143.613000,32,64,1,0
twitter-2010,41652230,2405026092,16,1,620394825,0.030000,0.030000,199.251000,4,64,1,0
twitter-2010,41652230,2405026092,16,2,617504277,0.030000,0.030000,197.666000,4,64,1,0
twitter-2010,41652230,2405026092,16,3,598857615,0.030000,0.030000,215.147000,4,64,1,0
twitter-2010,41652230,2405026092,16,4,618069573,0.030000,0.030000,192.809000,4,64,1,0
twitter-2010,41652230,2405026092,16,5,634313652,0.030000,0.030000,193.401000,4,64,1,0
twitter-2010,41652230,2405026092,16,1,612025483,0.030000,0.030000,235.643000,64,64,1,0
twitter-2010,41652230,2405026092,16,2,580858221,0.030000,0.030000,457.336000,64,64,1,0
twitter-2010,41652230,2405026092,16,3,603677225,0.030000,0.030000,189.336000,64,64,1,0
twitter-2010,41652230,2405026092,16,4,612643761,0.030000,0.030000,199.621000,64,64,1,0
twitter-2010,41652230,2405026092,16,5,584582001,0.030000,0.030000,242.109000,64,64,1,0
twitter-2010,41652230,2405026092,16,1,613161859,0.030000,0.030000,187.103000,8,64,1,0
twitter-2010,41652230,2405026092,16,2,587518557,0.030000,0.030000,184.261000,8,64,1,0
twitter-2010,41652230,2405026092,16,3,619014289,0.030000,0.030000,175.412000,8,64,1,0
twitter-2010,41652230,2405026092,16,4,616396538,0.030000,0.030000,188.381000,8,64,1,0
twitter-2010,41652230,2405026092,16,5,569273190,0.030000,0.030000,177.556000,8,64,1,0
uk-2007-05,105896555,6603753128,16,1,4095007,0.030000,0.029981,8.112000,128,64,1,0
uk-2007-05,105896555,6603753128,16,2,3976938,0.030000,0.030000,8.304000,128,64,1,0
uk-2007-05,105896555,6603753128,16,3,4112894,0.030000,0.030000,8.269000,128,64,1,0
uk-2007-05,105896555,6603753128,16,4,4012811,0.030000,0.030000,8.789000,128,64,1,0
uk-2007-05,105896555,6603753128,16,5,4122534,0.030000,0.029981,8.168000,128,64,1,0
uk-2007-05,105896555,6603753128,16,1,4101906,0.030000,0.030000,6.495000,16,64,1,0
uk-2007-05,105896555,6603753128,16,2,4173888,0.030000,0.030000,6.492000,16,64,1,0
uk-2007-05,105896555,6603753128,16,3,4227364,0.030000,0.030000,6.677000,16,64,1,0
uk-2007-05,105896555,6603753128,16,4,4159862,0.030000,0.029974,6.236000,16,64,1,0
uk-2007-05,105896555,6603753128,16,5,4176126,0.030000,0.030000,6.532000,16,64,1,0
uk-2007-05,105896555,6603753128,16,1,4000303,0.030000,0.029997,14.439000,1,64,1,0
uk-2007-05,105896555,6603753128,16,2,4032296,0.030000,0.029919,14.648000,1,64,1,0
uk-2007-05,105896555,6603753128,16,3,4027723,0.030000,0.029990,14.494000,1,64,1,0
uk-2007-05,105896555,6603753128,16,4,4062101,0.030000,0.030000,15.528000,1,64,1,0
uk-2007-05,105896555,6603753128,16,5,4147299,0.030000,0.030000,15.672000,1,64,1,0
uk-2007-05,105896555,6603753128,16,1,4067907,0.030000,0.030000,12.013000,2,64,1,0
uk-2007-05,105896555,6603753128,16,2,4101652,0.030000,0.030000,11.720000,2,64,1,0
uk-2007-05,105896555,6603753128,16,3,4098900,0.030000,0.030000,11.667000,2,64,1,0
uk-2007-05,105896555,6603753128,16,4,3990579,0.030000,0.030000,11.618000,2,64,1,0
uk-2007-05,105896555,6603753128,16,5,4206279,0.030000,0.030000,11.467000,2,64,1,0
uk-2007-05,105896555,6603753128,16,1,4211402,0.030000,0.030000,6.827000,32,64,1,0
uk-2007-05,105896555,6603753128,16,2,4211332,0.030000,0.029999,6.845000,32,64,1,0
uk-2007-05,105896555,6603753128,16,3,4116064,0.030000,0.030000,7.107000,32,64,1,0
uk-2007-05,105896555,6603753128,16,4,4163920,0.030000,0.030000,6.781000,32,64,1,0
uk-2007-05,105896555,6603753128,16,5,4177878,0.030000,0.030000,6.931000,32,64,1,0
uk-2007-05,105896555,6603753128,16,1,4106399,0.030000,0.030000,13.033000,4,64,1,0
uk-2007-05,105896555,6603753128,16,2,4076221,0.030000,0.030000,12.857000,4,64,1,0
uk-2007-05,105896555,6603753128,16,3,4134108,0.030000,0.030000,12.880000,4,64,1,0
uk-2007-05,105896555,6603753128,16,4,4140074,0.030000,0.030000,12.816000,4,64,1,0
uk-2007-05,105896555,6603753128,16,5,4081668,0.030000,0.029999,12.457000,4,64,1,0
uk-2007-05,105896555,6603753128,16,1,4080441,0.030000,0.030000,8.253000,64,64,1,0
uk-2007-05,105896555,6603753128,16,2,3964770,0.030000,0.030000,8.266000,64,64,1,0
uk-2007-05,105896555,6603753128,16,3,4086391,0.030000,0.030000,8.171000,64,64,1,0
uk-2007-05,105896555,6603753128,16,4,4032990,0.030000,0.030000,8.331000,64,64,1,0
uk-2007-05,105896555,6603753128,16,5,4169927,0.030000,0.030000,8.289000,64,64,1,0
uk-2007-05,105896555,6603753128,16,1,4110325,0.030000,0.030000,7.170000,8,64,1,0
uk-2007-05,105896555,6603753128,16,2,4076829,0.030000,0.030000,7.241000,8,64,1,0
uk-2007-05,105896555,6603753128,16,3,4119210,0.030000,0.029985,7.028000,8,64,1,0
uk-2007-05,105896555,6603753128,16,4,4111814,0.030000,0.030000,7.165000,8,64,1,0
uk-2007-05,105896555,6603753128,16,5,4270855,0.030000,0.030000,7.265000,8,64,1,0
webbase-2001,118142155,1709619522,16,1,9521650,0.030000,0.030000,3.992000,128,64,1,0
webbase-2001,118142155,1709619522,16,2,9536587,0.030000,0.029929,3.894000,128,64,1,0
webbase-2001,118142155,1709619522,16,3,9546886,0.030000,0.030000,3.836000,128,64,1,0
webbase-2001,118142155,1709619522,16,4,9526607,0.030000,0.030000,4.198000,128,64,1,0
webbase-2001,118142155,1709619522,16,5,9486399,0.030000,0.030000,3.961000,128,64,1,0
webbase-2001,118142155,1709619522,16,1,9592790,0.030000,0.030000,3.162000,16,64,1,0
webbase-2001,118142155,1709619522,16,2,9701421,0.030000,0.029994,3.223000,16,64,1,0
webbase-2001,118142155,1709619522,16,3,9573068,0.030000,0.029985,3.349000,16,64,1,0
webbase-2001,118142155,1709619522,16,4,9555737,0.030000,0.030000,3.274000,16,64,1,0
webbase-2001,118142155,1709619522,16,5,9713820,0.030000,0.030000,3.280000,16,64,1,0
webbase-2001,118142155,1709619522,16,1,9698595,0.030000,0.030000,10.627000,1,64,1,0
webbase-2001,118142155,1709619522,16,2,9628836,0.030000,0.030000,10.637000,1,64,1,0
webbase-2001,118142155,1709619522,16,3,9674062,0.030000,0.030000,10.588000,1,64,1,0
webbase-2001,118142155,1709619522,16,4,9601802,0.030000,0.029982,10.570000,1,64,1,0
webbase-2001,118142155,1709619522,16,5,9766559,0.030000,0.030000,10.557000,1,64,1,0
webbase-2001,118142155,1709619522,16,1,9687082,0.030000,0.030000,7.866000,2,64,1,0
webbase-2001,118142155,1709619522,16,2,9545947,0.030000,0.030000,7.851000,2,64,1,0
webbase-2001,118142155,1709619522,16,3,9733514,0.030000,0.030000,7.865000,2,64,1,0
webbase-2001,118142155,1709619522,16,4,9615696,0.030000,0.030000,7.925000,2,64,1,0
webbase-2001,118142155,1709619522,16,5,9589756,0.030000,0.030000,7.855000,2,64,1,0
webbase-2001,118142155,1709619522,16,1,9665760,0.030000,0.029997,3.009000,32,64,1,0
webbase-2001,118142155,1709619522,16,2,9622346,0.030000,0.030000,2.973000,32,64,1,0
webbase-2001,118142155,1709619522,16,3,9511346,0.030000,0.030000,3.014000,32,64,1,0
webbase-2001,118142155,1709619522,16,4,9638065,0.030000,0.030000,2.961000,32,64,1,0
webbase-2001,118142155,1709619522,16,5,9573255,0.030000,0.030000,2.956000,32,64,1,0
webbase-2001,118142155,1709619522,16,1,9583136,0.030000,0.030000,9.037000,4,64,1,0
webbase-2001,118142155,1709619522,16,2,9677814,0.030000,0.030000,8.952000,4,64,1,0
webbase-2001,118142155,1709619522,16,3,9637657,0.030000,0.030000,8.919000,4,64,1,0
webbase-2001,118142155,1709619522,16,4,9541735,0.030000,0.030000,9.034000,4,64,1,0
webbase-2001,118142155,1709619522,16,5,9661196,0.030000,0.030000,9.053000,4,64,1,0
webbase-2001,118142155,1709619522,16,1,9710601,0.030000,0.030000,3.300000,64,64,1,0
webbase-2001,118142155,1709619522,16,2,9522477,0.030000,0.030000,3.334000,64,64,1,0
webbase-2001,118142155,1709619522,16,3,9640794,0.030000,0.030000,3.886000,64,64,1,0
webbase-2001,118142155,1709619522,16,4,9604238,0.030000,0.029947,3.357000,64,64,1,0
webbase-2001,118142155,1709619522,16,5,9646280,0.030000,0.030000,3.248000,64,64,1,0
webbase-2001,118142155,1709619522,16,1,9684250,0.030000,0.029972,3.535000,8,64,1,0
webbase-2001,118142155,1709619522,16,2,9609175,0.030000,0.030000,3.666000,8,64,1,0
webbase-2001,118142155,1709619522,16,3,9561493,0.030000,0.030000,3.621000,8,64,1,0
webbase-2001,118142155,1709619522,16,4,9625251,0.030000,0.029993,3.605000,8,64,1,0
webbase-2001,118142155,1709619522,16,5,9608341,0.030000,0.030000,3.664000,8,64,1,0



==> experiments/ss/JET.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
kmer_V1r,214004392,465409664,16,1,9272436,0.030000,0.029581,9.768000,128,64,1,0
kmer_V1r,214004392,465409664,16,1,9133434,0.030000,0.030000,12.093000,16,64,1,0
kmer_V1r,214004392,465409664,16,1,9509929,0.030000,0.028968,61.942000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,9481664,0.030000,0.026022,41.264000,2,64,1,0
kmer_V1r,214004392,465409664,16,1,9147039,0.030000,0.030000,10.066000,32,64,1,0
kmer_V1r,214004392,465409664,16,1,9186962,0.030000,0.030000,34.940000,4,64,1,0
kmer_V1r,214004392,465409664,16,1,9136233,0.030000,0.030000,9.930000,64,64,1,0
kmer_V1r,214004392,465409664,16,1,9249050,0.030000,0.029734,17.004000,8,64,1,0
nlpkkt240,27993600,746478752,16,1,5159140,0.030000,0.029950,2.631000,128,64,1,0
nlpkkt240,27993600,746478752,16,1,5104239,0.030000,0.030000,1.264000,16,64,1,0
nlpkkt240,27993600,746478752,16,1,5143385,0.030000,0.029998,5.826000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,5107544,0.030000,0.028664,4.178000,2,64,1,0
nlpkkt240,27993600,746478752,16,1,5092675,0.030000,0.029852,1.189000,32,64,1,0
nlpkkt240,27993600,746478752,16,1,5029374,0.030000,0.029960,6.672000,4,64,1,0
nlpkkt240,27993600,746478752,16,1,5091845,0.030000,0.029977,1.461000,64,64,1,0
nlpkkt240,27993600,746478752,16,1,5113082,0.030000,0.030000,1.691000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,344730,0.030000,0.030000,3.164000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,348468,0.030000,0.028086,1.453000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,345057,0.030000,0.029994,8.467000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,347155,0.030000,0.029160,5.587000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,346826,0.030000,0.029978,1.546000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,346891,0.030000,0.030000,7.583000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,342508,0.030000,0.029674,2.101000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,345790,0.030000,0.029218,1.601000,8,64,1,0
twitter-2010,41652230,2405026092,16,1,472238081,0.030000,0.030000,85.948000,128,64,1,0
twitter-2010,41652230,2405026092,16,1,473697155,0.030000,0.030000,105.710000,16,64,1,0
twitter-2010,41652230,2405026092,16,1,475397384,0.030000,0.030000,455.001000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,474465077,0.030000,0.030000,207.259000,2,64,1,0
twitter-2010,41652230,2405026092,16,1,472752236,0.030000,0.030000,83.903000,32,64,1,0
twitter-2010,41652230,2405026092,16,1,474955666,0.030000,0.030000,164.180000,4,64,1,0
twitter-2010,41652230,2405026092,16,1,472337578,0.030000,0.030000,81.778000,64,64,1,0
twitter-2010,41652230,2405026092,16,1,474343232,0.030000,0.030000,104.140000,8,64,1,0
uk-2007-05,105896435,6603753128,16,1,3446752,0.030000,0.028543,5.758000,128,64,1,0
uk-2007-05,105896435,6603753128,16,1,3629306,0.030000,0.029613,5.613000,16,64,1,0
uk-2007-05,105896435,6603753128,16,1,3790113,0.030000,0.029814,19.681000,1,64,1,0
uk-2007-05,105896435,6603753128,16,1,3775331,0.030000,0.029860,12.940000,2,64,1,0
uk-2007-05,105896435,6603753128,16,1,3568663,0.030000,0.029991,6.601000,32,64,1,0
uk-2007-05,105896435,6603753128,16,1,3662603,0.030000,0.029623,14.608000,4,64,1,0
uk-2007-05,105896435,6603753128,16,1,3498689,0.030000,0.029386,4.977000,64,64,1,0
uk-2007-05,105896435,6603753128,16,1,3633178,0.030000,0.029943,6.653000,8,64,1,0
webbase-2001,118142143,1709619522,16,1,8820063,0.030000,0.029998,6.829000,128,64,1,0
webbase-2001,118142143,1709619522,16,1,8764737,0.030000,0.029722,5.316000,16,64,1,0
webbase-2001,118142143,1709619522,16,1,9045853,0.030000,0.029666,14.914000,1,64,1,0
webbase-2001,118142143,1709619522,16,1,8869574,0.030000,0.029894,10.950000,2,64,1,0
webbase-2001,118142143,1709619522,16,1,8962622,0.030000,0.029860,4.923000,32,64,1,0
webbase-2001,118142143,1709619522,16,1,8934322,0.030000,0.029971,11.422000,4,64,1,0
webbase-2001,118142143,1709619522,16,1,8901549,0.030000,0.029982,5.539000,64,64,1,0
webbase-2001,118142143,1709619522,16,1,8993596,0.030000,0.030000,5.884000,8,64,1,0


==> experiments/ss/JETdyn.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
kmer_V1r,214004392,465409664,16,1,9194635,0.030000,0.029647,15.418000,128,64,1,0
kmer_V1r,214004392,465409664,16,1,9345403,0.030000,0.027965,16.512000,16,64,1,0
kmer_V1r,214004392,465409664,16,1,9370616,0.030000,0.022847,88.285000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,9375039,0.030000,0.027934,54.796000,2,64,1,0
kmer_V1r,214004392,465409664,16,1,9353045,0.030000,0.029994,14.033000,32,64,1,0
kmer_V1r,214004392,465409664,16,1,9326547,0.030000,0.023818,38.913000,4,64,1,0
kmer_V1r,214004392,465409664,16,1,9297393,0.030000,0.029976,13.867000,64,64,1,0
kmer_V1r,214004392,465409664,16,1,9324805,0.030000,0.029980,21.122000,8,64,1,0
nlpkkt240,27993600,746478752,16,1,4731602,0.030000,0.029958,4.085000,128,64,1,0
nlpkkt240,27993600,746478752,16,1,4792714,0.030000,0.030000,2.217000,16,64,1,0
nlpkkt240,27993600,746478752,16,1,4802783,0.030000,0.029999,14.415000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,4870636,0.030000,0.030000,8.968000,2,64,1,0
nlpkkt240,27993600,746478752,16,1,4838484,0.030000,0.029999,2.025000,32,64,1,0
nlpkkt240,27993600,746478752,16,1,4803779,0.030000,0.030000,9.170000,4,64,1,0
nlpkkt240,27993600,746478752,16,1,4833585,0.030000,0.029931,3.131000,64,64,1,0
nlpkkt240,27993600,746478752,16,1,4856294,0.030000,0.029997,3.465000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,334056,0.030000,0.023073,4.161000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,338819,0.030000,0.029212,2.251000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,335823,0.030000,0.029973,25.259000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,338860,0.030000,0.028863,14.468000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,338330,0.030000,0.029493,2.010000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,337752,0.030000,0.029992,10.151000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,332856,0.030000,0.029295,2.953000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,338008,0.030000,0.029328,3.274000,8,64,1,0
twitter-2010,41652230,2405026092,16,1,474966238,0.030000,0.030000,168.644000,128,64,1,0
twitter-2010,41652230,2405026092,16,1,471592837,0.030000,0.030000,210.270000,16,64,1,0
twitter-2010,41652230,2405026092,16,1,474525826,0.030000,0.030000,1038.880000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,472548931,0.030000,0.030000,542.053000,2,64,1,0
twitter-2010,41652230,2405026092,16,1,471790926,0.030000,0.030000,166.318000,32,64,1,0
twitter-2010,41652230,2405026092,16,1,470526031,0.030000,0.030000,445.763000,4,64,1,0
twitter-2010,41652230,2405026092,16,1,469230452,0.030000,0.030000,154.047000,64,64,1,0
twitter-2010,41652230,2405026092,16,1,471372707,0.030000,0.030000,276.982000,8,64,1,0
uk-2007-05,105896435,6603753128,16,1,3424243,0.030000,0.029548,9.104000,128,64,1,0
uk-2007-05,105896435,6603753128,16,1,3611488,0.030000,0.029295,7.648000,16,64,1,0
uk-2007-05,105896435,6603753128,16,1,3745959,0.030000,0.029986,37.317000,1,64,1,0
uk-2007-05,105896435,6603753128,16,1,3722475,0.030000,0.029429,23.476000,2,64,1,0
uk-2007-05,105896435,6603753128,16,1,3474053,0.030000,0.028853,8.631000,32,64,1,0
uk-2007-05,105896435,6603753128,16,1,3612844,0.030000,0.029746,22.373000,4,64,1,0
uk-2007-05,105896435,6603753128,16,1,3446606,0.030000,0.028873,7.548000,64,64,1,0
uk-2007-05,105896435,6603753128,16,1,3559517,0.030000,0.029272,13.576000,8,64,1,0
webbase-2001,118142143,1709619522,16,1,8556893,0.030000,0.029989,9.528000,128,64,1,0
webbase-2001,118142143,1709619522,16,1,8595524,0.030000,0.029990,8.609000,16,64,1,0
webbase-2001,118142143,1709619522,16,1,8796345,0.030000,0.029993,31.056000,1,64,1,0
webbase-2001,118142143,1709619522,16,1,8809868,0.030000,0.029885,20.171000,2,64,1,0
webbase-2001,118142143,1709619522,16,1,8615730,0.030000,0.029999,8.328000,32,64,1,0
webbase-2001,118142143,1709619522,16,1,8749859,0.030000,0.029861,16.948000,4,64,1,0
webbase-2001,118142143,1709619522,16,1,8671534,0.030000,0.028403,8.863000,64,64,1,0
webbase-2001,118142143,1709619522,16,1,8772861,0.030000,0.030000,10.203000,8,64,1,0


==> experiments/ss/LP.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
kmer_V1r,214004392,465409664,16,1,10001095,0.030000,0.029311,6.587000,128,64,1,0
kmer_V1r,214004392,465409664,16,1,10056651,0.030000,0.029016,6.004000,16,64,1,0
kmer_V1r,214004392,465409664,16,1,10261710,0.030000,0.029286,47.105000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,10134733,0.030000,0.029094,31.919000,2,64,1,0
kmer_V1r,214004392,465409664,16,1,10135397,0.030000,0.029936,5.539000,32,64,1,0
kmer_V1r,214004392,465409664,16,1,10071409,0.030000,0.029421,20.366000,4,64,1,0
kmer_V1r,214004392,465409664,16,1,10090786,0.030000,0.029778,4.870000,64,64,1,0
kmer_V1r,214004392,465409664,16,1,10118583,0.030000,0.029636,8.920000,8,64,1,0
nlpkkt240,27993600,746478752,16,1,5866641,0.030000,0.029213,1.859000,128,64,1,0
nlpkkt240,27993600,746478752,16,1,5725823,0.030000,0.029055,0.860000,16,64,1,0
nlpkkt240,27993600,746478752,16,1,5840100,0.030000,0.029872,4.220000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,5747130,0.030000,0.029743,3.489000,2,64,1,0
nlpkkt240,27993600,746478752,16,1,5564630,0.030000,0.029201,0.957000,32,64,1,0
nlpkkt240,27993600,746478752,16,1,5679816,0.030000,0.028317,6.022000,4,64,1,0
nlpkkt240,27993600,746478752,16,1,5571119,0.030000,0.029787,1.205000,64,64,1,0
nlpkkt240,27993600,746478752,16,1,5717600,0.030000,0.029560,1.243000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,347033,0.030000,0.029033,2.438000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,350816,0.030000,0.027731,0.982000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,348721,0.030000,0.029596,4.558000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,351479,0.030000,0.029407,3.437000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,350864,0.030000,0.029520,1.201000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,351410,0.030000,0.029983,5.755000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,347776,0.030000,0.029999,1.581000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,350037,0.030000,0.028702,1.029000,8,64,1,0
twitter-2010,41652230,2405026092,16,1,592413289,0.030000,0.030000,23.450000,128,64,1,0
twitter-2010,41652230,2405026092,16,1,587095274,0.030000,0.030000,24.040000,16,64,1,0
twitter-2010,41652230,2405026092,16,1,625067289,0.030000,0.029982,100.263000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,602301676,0.030000,0.030000,70.955000,2,64,1,0
twitter-2010,41652230,2405026092,16,1,582196876,0.030000,0.030000,21.200000,32,64,1,0
twitter-2010,41652230,2405026092,16,1,594152307,0.030000,0.030000,48.038000,4,64,1,0
twitter-2010,41652230,2405026092,16,1,595494155,0.030000,0.030000,19.345000,64,64,1,0
twitter-2010,41652230,2405026092,16,1,597902533,0.030000,0.029900,27.741000,8,64,1,0
uk-2007-05,105896435,6603753128,16,1,3865557,0.030000,0.029519,4.441000,128,64,1,0
uk-2007-05,105896435,6603753128,16,1,4106338,0.030000,0.029913,4.036000,16,64,1,0
uk-2007-05,105896435,6603753128,16,1,3970204,0.030000,0.029512,14.366000,1,64,1,0
uk-2007-05,105896435,6603753128,16,1,4048438,0.030000,0.029863,10.339000,2,64,1,0
uk-2007-05,105896435,6603753128,16,1,4021560,0.030000,0.029954,4.693000,32,64,1,0
uk-2007-05,105896435,6603753128,16,1,4012895,0.030000,0.029872,12.663000,4,64,1,0
uk-2007-05,105896435,6603753128,16,1,3995003,0.030000,0.028005,3.767000,64,64,1,0
uk-2007-05,105896435,6603753128,16,1,4178743,0.030000,0.029978,5.296000,8,64,1,0
webbase-2001,118142143,1709619522,16,1,9320059,0.030000,0.029976,4.586000,128,64,1,0
webbase-2001,118142143,1709619522,16,1,9323116,0.030000,0.029867,3.521000,16,64,1,0
webbase-2001,118142143,1709619522,16,1,9427501,0.030000,0.029996,9.489000,1,64,1,0
webbase-2001,118142143,1709619522,16,1,9429446,0.030000,0.029994,7.279000,2,64,1,0
webbase-2001,118142143,1709619522,16,1,9409013,0.030000,0.030000,3.103000,32,64,1,0
webbase-2001,118142143,1709619522,16,1,9387585,0.030000,0.029984,8.822000,4,64,1,0
webbase-2001,118142143,1709619522,16,1,9341077,0.030000,0.029999,3.650000,64,64,1,0
webbase-2001,118142143,1709619522,16,1,9298273,0.030000,0.029931,3.337000,8,64,1,0


==> experiments/ss/ParHIP-Fast.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Timeout,Failed
rgg_n_2_27_s0,134217728,2386714970,16,1,0,0.030000,0.000000,0.000000,128,64,1,1,1
rgg_n_2_27_s0,134217728,2386714970,16,2,0,0.030000,0.000000,0.000000,128,64,1,1,1
rgg_n_2_27_s0,134217728,2386714970,16,3,399698,0.030000,0.023810,88.985800,128,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,4,401085,0.030000,0.024880,88.876200,128,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,5,0,0.030000,0.000000,0.000000,128,64,1,1,1
rgg_n_2_27_s0,134217728,2386714970,16,1,396877,0.030000,0.027380,2.280560,16,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,2,388112,0.030000,0.028850,2.220480,16,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,3,398344,0.030000,0.030000,2.228030,16,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,4,391041,0.030000,0.029820,2.222110,16,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,5,399876,0.030000,0.028620,2.206620,16,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,1,408308,0.030000,0.028950,29.156900,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,2,404165,0.030000,0.028350,29.173300,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,3,401830,0.030000,0.028560,29.142400,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,4,403870,0.030000,0.028780,29.110000,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,5,396545,0.030000,0.027560,29.135400,1,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,1,403937,0.030000,0.028730,15.403200,2,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,2,391633,0.030000,0.029980,15.426000,2,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,3,404541,0.030000,0.029840,16.115800,2,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,4,394764,0.030000,0.029400,15.384800,2,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,5,401449,0.030000,0.029470,15.441400,2,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,1,390774,0.030000,0.025740,2.004850,32,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,2,395175,0.030000,0.029660,1.991500,32,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,3,392345,0.030000,0.025680,2.012070,32,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,4,395979,0.030000,0.029770,2.096450,32,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,5,398435,0.030000,0.023600,2.012510,32,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,1,402034,0.030000,0.029540,7.472830,4,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,2,403553,0.030000,0.030000,7.452760,4,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,3,397445,0.030000,0.029910,7.662010,4,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,4,399564,0.030000,0.030000,7.564300,4,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,5,396480,0.030000,0.029230,7.643600,4,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,1,401681,0.030000,0.024510,64.245100,64,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,2,400009,0.030000,0.025590,65.322100,64,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,3,410463,0.030000,0.029100,65.278200,64,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,4,404309,0.030000,0.029530,65.118200,64,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,5,407163,0.030000,0.021520,65.129800,64,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,1,403684,0.030000,0.026790,3.727590,8,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,2,398534,0.030000,0.029550,3.795520,8,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,3,399038,0.030000,0.025570,3.770310,8,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,4,400350,0.030000,0.029970,3.756580,8,64,1,0,0
rgg_n_2_27_s0,134217728,2386714970,16,5,396366,0.030000,0.023280,3.815620,8,64,1,0,0
uk-2007-05,105896555,6603753128,16,1,4420866,0.030000,0.030000,92.134600,128,64,1,0,0
uk-2007-05,105896555,6603753128,16,2,0,0.030000,0.000000,0.000000,128,64,1,1,1
uk-2007-05,105896555,6603753128,16,3,4471229,0.030000,0.030000,87.302700,128,64,1,0,0
uk-2007-05,105896555,6603753128,16,4,4065815,0.030000,0.030000,91.515000,128,64,1,0,0
uk-2007-05,105896555,6603753128,16,5,0,0.030000,0.000000,0.000000,128,64,1,1,1
uk-2007-05,105896555,6603753128,16,1,4252936,0.030000,0.029990,33.225300,16,64,1,0,0
uk-2007-05,105896555,6603753128,16,2,4318795,0.030000,0.030000,33.972100,16,64,1,0,0
uk-2007-05,105896555,6603753128,16,3,4435023,0.030000,0.030000,33.329100,16,64,1,0,0
uk-2007-05,105896555,6603753128,16,4,4286452,0.030000,0.030000,33.133600,16,64,1,0,0
uk-2007-05,105896555,6603753128,16,5,4324736,0.030000,0.029970,33.546700,16,64,1,0,0
uk-2007-05,105896555,6603753128,16,1,4101614,0.030000,0.029990,67.362900,1,64,1,0,0
uk-2007-05,105896555,6603753128,16,2,4528482,0.030000,0.029980,68.246700,1,64,1,0,0
uk-2007-05,105896555,6603753128,16,3,4237478,0.030000,0.030000,68.055700,1,64,1,0,0
uk-2007-05,105896555,6603753128,16,4,4174336,0.030000,0.029990,68.129400,1,64,1,0,0
uk-2007-05,105896555,6603753128,16,5,4313535,0.030000,0.029960,67.591500,1,64,1,0,0
uk-2007-05,105896555,6603753128,16,1,4478173,0.030000,0.029990,63.171600,2,64,1,0,0
uk-2007-05,105896555,6603753128,16,2,4279179,0.030000,0.030000,62.955100,2,64,1,0,0
uk-2007-05,105896555,6603753128,16,3,4489783,0.030000,0.029990,62.932800,2,64,1,0,0
uk-2007-05,105896555,6603753128,16,4,4318719,0.030000,0.029990,63.143700,2,64,1,0,0
uk-2007-05,105896555,6603753128,16,5,4386345,0.030000,0.030000,62.836100,2,64,1,0,0
uk-2007-05,105896555,6603753128,16,1,4164601,0.030000,0.030000,32.685600,32,64,1,0,0
uk-2007-05,105896555,6603753128,16,2,4169454,0.030000,0.029990,32.202900,32,64,1,0,0
uk-2007-05,105896555,6603753128,16,3,4176138,0.030000,0.029990,32.684300,32,64,1,0,0
uk-2007-05,105896555,6603753128,16,4,4267337,0.030000,0.030000,32.355200,32,64,1,0,0
uk-2007-05,105896555,6603753128,16,5,4311799,0.030000,0.030000,32.528900,32,64,1,0,0
uk-2007-05,105896555,6603753128,16,1,4229074,0.030000,0.029990,50.284700,4,64,1,0,0
uk-2007-05,105896555,6603753128,16,2,4158685,0.030000,0.029990,50.014500,4,64,1,0,0
uk-2007-05,105896555,6603753128,16,3,4259373,0.030000,0.030000,50.088500,4,64,1,0,0
uk-2007-05,105896555,6603753128,16,4,4561345,0.030000,0.030000,50.553900,4,64,1,0,0
uk-2007-05,105896555,6603753128,16,5,4344251,0.030000,0.029940,50.559300,4,64,1,0,0
uk-2007-05,105896555,6603753128,16,1,4436673,0.030000,0.030000,65.289500,64,64,1,0,0
uk-2007-05,105896555,6603753128,16,2,0,0.030000,0.000000,0.000000,64,64,1,1,1
uk-2007-05,105896555,6603753128,16,3,4141046,0.030000,0.029990,63.840800,64,64,1,0,0
uk-2007-05,105896555,6603753128,16,4,4274385,0.030000,0.030000,59.851900,64,64,1,0,0
uk-2007-05,105896555,6603753128,16,5,4218189,0.030000,0.030000,64.439200,64,64,1,0,0
uk-2007-05,105896555,6603753128,16,1,4168381,0.030000,0.029990,40.146200,8,64,1,0,0
uk-2007-05,105896555,6603753128,16,2,4548881,0.030000,0.029990,40.034300,8,64,1,0,0
uk-2007-05,105896555,6603753128,16,3,4206011,0.030000,0.030000,39.974500,8,64,1,0,0
uk-2007-05,105896555,6603753128,16,4,4138260,0.030000,0.029960,39.880300,8,64,1,0,0
uk-2007-05,105896555,6603753128,16,5,4271939,0.030000,0.029990,39.818500,8,64,1,0,0
kmer_V1r,214004392,465409664,16,1,0,0.030000,0.000000,0.000000,128,64,1,0,1
kmer_V1r,214004392,465409664,16,2,0,0.030000,0.000000,0.000000,128,64,1,0,1
kmer_V1r,214004392,465409664,16,3,0,0.030000,0.000000,0.000000,128,64,1,0,1
kmer_V1r,214004392,465409664,16,4,0,0.030000,0.000000,0.000000,128,64,1,0,1
kmer_V1r,214004392,465409664,16,5,0,0.030000,0.000000,0.000000,128,64,1,0,1
kmer_V1r,214004392,465409664,16,1,0,0.030000,0.000000,0.000000,16,64,1,0,1
kmer_V1r,214004392,465409664,16,2,0,0.030000,0.000000,0.000000,16,64,1,0,1
kmer_V1r,214004392,465409664,16,3,0,0.030000,0.000000,0.000000,16,64,1,0,1
kmer_V1r,214004392,465409664,16,4,0,0.030000,0.000000,0.000000,16,64,1,0,1
kmer_V1r,214004392,465409664,16,5,0,0.030000,0.000000,0.000000,16,64,1,0,1
kmer_V1r,214004392,465409664,16,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,16,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,16,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,16,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,16,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,214004392,465409664,16,1,0,0.030000,0.000000,0.000000,2,64,1,0,1
kmer_V1r,214004392,465409664,16,2,0,0.030000,0.000000,0.000000,2,64,1,0,1
kmer_V1r,214004392,465409664,16,3,0,0.030000,0.000000,0.000000,2,64,1,0,1
kmer_V1r,214004392,465409664,16,4,0,0.030000,0.000000,0.000000,2,64,1,0,1
kmer_V1r,214004392,465409664,16,5,0,0.030000,0.000000,0.000000,2,64,1,0,1
kmer_V1r,214004392,465409664,16,1,0,0.030000,0.000000,0.000000,32,64,1,0,1
kmer_V1r,214004392,465409664,16,2,0,0.030000,0.000000,0.000000,32,64,1,0,1
kmer_V1r,214004392,465409664,16,3,0,0.030000,0.000000,0.000000,32,64,1,0,1
kmer_V1r,214004392,465409664,16,4,0,0.030000,0.000000,0.000000,32,64,1,0,1
kmer_V1r,214004392,465409664,16,5,0,0.030000,0.000000,0.000000,32,64,1,0,1
kmer_V1r,214004392,465409664,16,1,0,0.030000,0.000000,0.000000,4,64,1,0,1
kmer_V1r,214004392,465409664,16,2,0,0.030000,0.000000,0.000000,4,64,1,0,1
kmer_V1r,214004392,465409664,16,3,0,0.030000,0.000000,0.000000,4,64,1,0,1
kmer_V1r,214004392,465409664,16,4,0,0.030000,0.000000,0.000000,4,64,1,0,1
kmer_V1r,214004392,465409664,16,5,0,0.030000,0.000000,0.000000,4,64,1,0,1
kmer_V1r,214004392,465409664,16,1,0,0.030000,0.000000,0.000000,64,64,1,0,1
kmer_V1r,214004392,465409664,16,2,0,0.030000,0.000000,0.000000,64,64,1,0,1
kmer_V1r,214004392,465409664,16,3,0,0.030000,0.000000,0.000000,64,64,1,0,1
kmer_V1r,214004392,465409664,16,4,0,0.030000,0.000000,0.000000,64,64,1,1,1
kmer_V1r,214004392,465409664,16,5,0,0.030000,0.000000,0.000000,64,64,1,0,1
kmer_V1r,214004392,465409664,16,1,0,0.030000,0.000000,0.000000,8,64,1,0,1
kmer_V1r,214004392,465409664,16,2,0,0.030000,0.000000,0.000000,8,64,1,0,1
kmer_V1r,214004392,465409664,16,3,0,0.030000,0.000000,0.000000,8,64,1,0,1
kmer_V1r,214004392,465409664,16,4,0,0.030000,0.000000,0.000000,8,64,1,0,1
kmer_V1r,214004392,465409664,16,5,0,0.030000,0.000000,0.000000,8,64,1,0,1
nlpkkt240,0,0,16,1,0,0.030000,0.000000,0.000000,128,64,1,0,1
nlpkkt240,0,0,16,2,0,0.030000,0.000000,0.000000,128,64,1,0,1
nlpkkt240,0,0,16,3,0,0.030000,0.000000,0.000000,128,64,1,0,1
nlpkkt240,0,0,16,4,0,0.030000,0.000000,0.000000,128,64,1,0,1
nlpkkt240,0,0,16,5,0,0.030000,0.000000,0.000000,128,64,1,0,1
nlpkkt240,27993600,746478752,16,1,5671648,0.030000,0.029980,1.561320,16,64,1,0,0
nlpkkt240,27993600,746478752,16,2,5597583,0.030000,0.029990,1.567070,16,64,1,0,0
nlpkkt240,27993600,746478752,16,3,5577952,0.030000,0.029980,1.565920,16,64,1,0,0
nlpkkt240,27993600,746478752,16,4,5675061,0.030000,0.028500,1.561420,16,64,1,0,0
nlpkkt240,27993600,746478752,16,5,5795171,0.030000,0.029660,1.543990,16,64,1,0,0
nlpkkt240,27993600,746478752,16,1,5678930,0.030000,0.029820,5.849410,1,64,1,0,0
nlpkkt240,27993600,746478752,16,2,5761288,0.030000,0.029990,5.851780,1,64,1,0,0
nlpkkt240,27993600,746478752,16,3,5786190,0.030000,0.029370,5.883050,1,64,1,0,0
nlpkkt240,27993600,746478752,16,4,5650415,0.030000,0.030000,5.792390,1,64,1,0,0
nlpkkt240,27993600,746478752,16,5,5677999,0.030000,0.029940,5.858070,1,64,1,0,0
nlpkkt240,27993600,746478752,16,1,5618246,0.030000,0.027510,3.248560,2,64,1,0,0
nlpkkt240,27993600,746478752,16,2,5534444,0.030000,0.029970,3.209100,2,64,1,0,0
nlpkkt240,27993600,746478752,16,3,5664648,0.030000,0.030000,3.236480,2,64,1,0,0
nlpkkt240,27993600,746478752,16,4,5613257,0.030000,0.029990,3.223780,2,64,1,0,0
nlpkkt240,27993600,746478752,16,5,5702455,0.030000,0.030000,3.212850,2,64,1,0,0
nlpkkt240,27993600,746478752,16,1,5594672,0.030000,0.029530,2.810160,32,64,1,0,0
nlpkkt240,27993600,746478752,16,2,5691108,0.030000,0.027910,2.917790,32,64,1,0,0
nlpkkt240,27993600,746478752,16,3,5605185,0.030000,0.029940,2.785030,32,64,1,0,0
nlpkkt240,27993600,746478752,16,4,5588389,0.030000,0.029470,2.708450,32,64,1,0,0
nlpkkt240,27993600,746478752,16,5,5675287,0.030000,0.030000,2.859700,32,64,1,0,0
nlpkkt240,27993600,746478752,16,1,5684493,0.030000,0.030000,1.949280,4,64,1,0,0
nlpkkt240,27993600,746478752,16,2,5691034,0.030000,0.029990,1.967410,4,64,1,0,0
nlpkkt240,27993600,746478752,16,3,5640908,0.030000,0.030000,1.948840,4,64,1,0,0
nlpkkt240,27993600,746478752,16,4,5633820,0.030000,0.030000,1.953810,4,64,1,0,0
nlpkkt240,27993600,746478752,16,5,5520122,0.030000,0.029200,1.932560,4,64,1,0,0
nlpkkt240,27993600,746478752,16,1,5654113,0.030000,0.030000,35.033800,64,64,1,0,0
nlpkkt240,27993600,746478752,16,2,5598852,0.030000,0.029850,34.396600,64,64,1,0,0
nlpkkt240,27993600,746478752,16,3,5657414,0.030000,0.029670,35.033900,64,64,1,0,0
nlpkkt240,27993600,746478752,16,4,5615654,0.030000,0.029950,34.906600,64,64,1,0,0
nlpkkt240,27993600,746478752,16,5,5627392,0.030000,0.030000,34.618500,64,64,1,0,0
nlpkkt240,27993600,746478752,16,1,5638616,0.030000,0.029980,1.301050,8,64,1,0,0
nlpkkt240,27993600,746478752,16,2,5588859,0.030000,0.028240,1.293900,8,64,1,0,0
nlpkkt240,27993600,746478752,16,3,5662452,0.030000,0.030000,1.292670,8,64,1,0,0
nlpkkt240,27993600,746478752,16,4,5672520,0.030000,0.029710,1.292110,8,64,1,0,0
nlpkkt240,27993600,746478752,16,5,5609345,0.030000,0.029820,1.295800,8,64,1,0,0
twitter-2010,41652230,2405026092,16,1,0,0.030000,0.000000,0.000000,128,64,1,1,1
twitter-2010,41652230,2405026092,16,2,0,0.030000,0.000000,0.000000,128,64,1,1,1
twitter-2010,41652230,2405026092,16,3,0,0.030000,0.000000,0.000000,128,64,1,1,1
twitter-2010,41652230,2405026092,16,4,0,0.030000,0.000000,0.000000,128,64,1,1,1
twitter-2010,41652230,2405026092,16,5,0,0.030000,0.000000,0.000000,128,64,1,1,1
twitter-2010,41652230,2405026092,16,1,0,0.030000,0.000000,0.000000,16,64,1,1,1
twitter-2010,41652230,2405026092,16,2,0,0.030000,0.000000,0.000000,16,64,1,1,1
twitter-2010,41652230,2405026092,16,3,0,0.030000,0.000000,0.000000,16,64,1,1,1
twitter-2010,41652230,2405026092,16,4,0,0.030000,0.000000,0.000000,16,64,1,1,1
twitter-2010,41652230,2405026092,16,5,0,0.030000,0.000000,0.000000,16,64,1,1,1
twitter-2010,41652230,2405026092,16,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,16,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,16,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,16,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,16,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,41652230,2405026092,16,1,0,0.030000,0.000000,0.000000,2,64,1,1,1
twitter-2010,41652230,2405026092,16,2,0,0.030000,0.000000,0.000000,2,64,1,1,1
twitter-2010,41652230,2405026092,16,3,0,0.030000,0.000000,0.000000,2,64,1,1,1
twitter-2010,41652230,2405026092,16,4,0,0.030000,0.000000,0.000000,2,64,1,1,1
twitter-2010,41652230,2405026092,16,5,0,0.030000,0.000000,0.000000,2,64,1,1,1
twitter-2010,41652230,2405026092,16,1,0,0.030000,0.000000,0.000000,32,64,1,1,1
twitter-2010,41652230,2405026092,16,2,0,0.030000,0.000000,0.000000,32,64,1,1,1
twitter-2010,41652230,2405026092,16,3,0,0.030000,0.000000,0.000000,32,64,1,1,1
twitter-2010,41652230,2405026092,16,4,0,0.030000,0.000000,0.000000,32,64,1,1,1
twitter-2010,41652230,2405026092,16,5,0,0.030000,0.000000,0.000000,32,64,1,1,1
twitter-2010,41652230,2405026092,16,1,0,0.030000,0.000000,0.000000,4,64,1,1,1
twitter-2010,41652230,2405026092,16,2,0,0.030000,0.000000,0.000000,4,64,1,1,1
twitter-2010,41652230,2405026092,16,3,0,0.030000,0.000000,0.000000,4,64,1,1,1
twitter-2010,41652230,2405026092,16,4,0,0.030000,0.000000,0.000000,4,64,1,1,1
twitter-2010,41652230,2405026092,16,5,0,0.030000,0.000000,0.000000,4,64,1,1,1
twitter-2010,41652230,2405026092,16,1,0,0.030000,0.000000,0.000000,64,64,1,1,1
twitter-2010,41652230,2405026092,16,2,0,0.030000,0.000000,0.000000,64,64,1,1,1
twitter-2010,41652230,2405026092,16,3,0,0.030000,0.000000,0.000000,64,64,1,1,1
twitter-2010,41652230,2405026092,16,4,0,0.030000,0.000000,0.000000,64,64,1,1,1
twitter-2010,41652230,2405026092,16,5,0,0.030000,0.000000,0.000000,64,64,1,1,1
twitter-2010,41652230,2405026092,16,1,0,0.030000,0.000000,0.000000,8,64,1,1,1
twitter-2010,41652230,2405026092,16,2,0,0.030000,0.000000,0.000000,8,64,1,1,1
twitter-2010,41652230,2405026092,16,3,0,0.030000,0.000000,0.000000,8,64,1,1,1
twitter-2010,41652230,2405026092,16,4,0,0.030000,0.000000,0.000000,8,64,1,1,1
twitter-2010,41652230,2405026092,16,5,0,0.030000,0.000000,0.000000,8,64,1,1,1
webbase-2001,118142155,1709619522,16,1,10491521,0.030000,0.030000,326.268000,128,64,1,0,0
webbase-2001,118142155,1709619522,16,2,10900141,0.030000,0.030000,352.213000,128,64,1,0,0
webbase-2001,118142155,1709619522,16,3,10022758,0.030000,0.030000,347.674000,128,64,1,0,0
webbase-2001,118142155,1709619522,16,4,10912408,0.030000,0.030000,342.907000,128,64,1,0,0
webbase-2001,118142155,1709619522,16,5,11003620,0.030000,0.030000,342.308000,128,64,1,0,0
webbase-2001,118142155,1709619522,16,1,10189003,0.030000,0.030000,57.766600,16,64,1,0,0
webbase-2001,118142155,1709619522,16,2,10429666,0.030000,0.030000,59.808200,16,64,1,0,0
webbase-2001,118142155,1709619522,16,3,11030793,0.030000,0.030000,75.834200,16,64,1,0,0
webbase-2001,118142155,1709619522,16,4,10431011,0.030000,0.030000,61.552000,16,64,1,0,0
webbase-2001,118142155,1709619522,16,5,10249457,0.030000,0.030000,61.231300,16,64,1,0,0
webbase-2001,118142155,1709619522,16,1,10288076,0.030000,0.030000,59.088500,1,64,1,0,0
webbase-2001,118142155,1709619522,16,2,11500084,0.030000,0.030000,60.977200,1,64,1,0,0
webbase-2001,118142155,1709619522,16,3,10706952,0.030000,0.030000,63.055600,1,64,1,0,0
webbase-2001,118142155,1709619522,16,4,10273863,0.030000,0.030000,61.468500,1,64,1,0,0
webbase-2001,118142155,1709619522,16,5,10153217,0.030000,0.029990,58.389300,1,64,1,0,0
webbase-2001,118142155,1709619522,16,1,10869363,0.030000,0.030000,49.335700,2,64,1,0,0
webbase-2001,118142155,1709619522,16,2,10257059,0.030000,0.030000,47.571400,2,64,1,0,0
webbase-2001,118142155,1709619522,16,3,10573014,0.030000,0.030000,48.318000,2,64,1,0,0
webbase-2001,118142155,1709619522,16,4,11013487,0.030000,0.030000,45.805300,2,64,1,0,0
webbase-2001,118142155,1709619522,16,5,9966287,0.030000,0.030000,46.488400,2,64,1,0,0
webbase-2001,118142155,1709619522,16,1,11119207,0.030000,0.030000,70.379400,32,64,1,0,0
webbase-2001,118142155,1709619522,16,2,10940311,0.030000,0.029980,74.429700,32,64,1,0,0
webbase-2001,118142155,1709619522,16,3,10570809,0.030000,0.030000,77.248600,32,64,1,0,0
webbase-2001,118142155,1709619522,16,4,10859789,0.030000,0.029990,76.258900,32,64,1,0,0
webbase-2001,118142155,1709619522,16,5,11366065,0.030000,0.030000,77.970800,32,64,1,0,0
webbase-2001,118142155,1709619522,16,1,10751576,0.030000,0.030000,44.685900,4,64,1,0,0
webbase-2001,118142155,1709619522,16,2,10228489,0.030000,0.030000,35.762500,4,64,1,0,0
webbase-2001,118142155,1709619522,16,3,10431026,0.030000,0.030000,38.002300,4,64,1,0,0
webbase-2001,118142155,1709619522,16,4,9865898,0.030000,0.030000,35.687400,4,64,1,0,0
webbase-2001,118142155,1709619522,16,5,10357648,0.030000,0.030000,36.559400,4,64,1,0,0
webbase-2001,118142155,1709619522,16,1,11171836,0.030000,0.030000,128.375000,64,64,1,0,0
webbase-2001,118142155,1709619522,16,2,10849476,0.030000,0.030000,108.932000,64,64,1,0,0
webbase-2001,118142155,1709619522,16,3,9881532,0.030000,0.030000,118.684000,64,64,1,0,0
webbase-2001,118142155,1709619522,16,4,11039864,0.030000,0.030000,119.071000,64,64,1,0,0
webbase-2001,118142155,1709619522,16,5,10005401,0.030000,0.029990,131.393000,64,64,1,0,0
webbase-2001,118142155,1709619522,16,1,10698786,0.030000,0.030000,36.655500,8,64,1,0,0
webbase-2001,118142155,1709619522,16,2,10311534,0.030000,0.030000,36.223900,8,64,1,0,0
webbase-2001,118142155,1709619522,16,3,10646504,0.030000,0.030000,36.168100,8,64,1,0,0
webbase-2001,118142155,1709619522,16,4,10895877,0.030000,0.030000,37.919700,8,64,1,0,0
webbase-2001,118142155,1709619522,16,5,10254089,0.030000,0.030000,41.838200,8,64,1,0,0



==> experiments/ss/ParMETIS-Fast.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Timeout,Failed
rgg_n_2_27_s0,-1,-1,16,1,396678,0.030000,0.001000,0.934000,128,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,2,395179,0.030000,0.001000,0.908000,128,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,3,398487,0.030000,0.001000,0.926000,128,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,4,407767,0.030000,0.001000,0.904000,128,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,5,395692,0.030000,0.001000,0.912000,128,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,1,415157,0.030000,0.005000,0.415000,16,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,2,410750,0.030000,0.003000,0.417000,16,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,3,403437,0.030000,0.008000,0.411000,16,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,4,409489,0.030000,0.003000,0.443000,16,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,5,403787,0.030000,0.006000,0.415000,16,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,1,419244,0.030000,0.029000,6.004000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,2,410882,0.030000,0.027000,6.174000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,3,418968,0.030000,0.028000,6.005000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,4,412202,0.030000,0.029000,5.987000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,5,433006,0.030000,0.030000,6.182000,1,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,1,407863,0.030000,0.013000,2.948000,2,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,2,413358,0.030000,0.020000,2.958000,2,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,3,420741,0.030000,0.029000,2.946000,2,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,4,408632,0.030000,0.025000,3.027000,2,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,5,424851,0.030000,0.030000,3.035000,2,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,1,409861,0.030000,0.003000,0.381000,32,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,2,400789,0.030000,0.003000,0.370000,32,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,3,415634,0.030000,0.002000,0.375000,32,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,4,407113,0.030000,0.002000,0.393000,32,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,5,404534,0.030000,0.002000,0.376000,32,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,1,403694,0.030000,0.009000,1.502000,4,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,2,411265,0.030000,0.009000,1.565000,4,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,3,411254,0.030000,0.013000,1.555000,4,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,4,401688,0.030000,0.011000,1.502000,4,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,5,410027,0.030000,0.010000,1.489000,4,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,1,402792,0.030000,0.001000,0.579000,64,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,2,399377,0.030000,0.002000,0.523000,64,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,3,398976,0.030000,0.001000,0.543000,64,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,4,404905,0.030000,0.001000,0.506000,64,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,5,399164,0.030000,0.002000,0.499000,64,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,1,406395,0.030000,0.006000,0.731000,8,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,2,414366,0.030000,0.010000,0.739000,8,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,3,411022,0.030000,0.004000,0.731000,8,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,4,407425,0.030000,0.004000,0.733000,8,64,1,0,0
rgg_n_2_27_s0,-1,-1,16,5,414608,0.030000,0.006000,0.765000,8,64,1,0,0
uk-2007-05,-1,-1,16,1,0,0.030000,0.000000,0.000000,128,64,1,0,1
uk-2007-05,-1,-1,16,2,0,0.030000,0.000000,0.000000,128,64,1,0,1
uk-2007-05,-1,-1,16,3,0,0.030000,0.000000,0.000000,128,64,1,0,1
uk-2007-05,-1,-1,16,4,0,0.030000,0.000000,0.000000,128,64,1,0,1
uk-2007-05,-1,-1,16,5,0,0.030000,0.000000,0.000000,128,64,1,0,1
uk-2007-05,-1,-1,16,1,0,0.030000,0.000000,0.000000,16,64,1,0,1
uk-2007-05,-1,-1,16,2,0,0.030000,0.000000,0.000000,16,64,1,0,1
uk-2007-05,-1,-1,16,3,0,0.030000,0.000000,0.000000,16,64,1,0,1
uk-2007-05,-1,-1,16,4,0,0.030000,0.000000,0.000000,16,64,1,0,1
uk-2007-05,-1,-1,16,5,0,0.030000,0.000000,0.000000,16,64,1,0,1
uk-2007-05,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
uk-2007-05,-1,-1,16,1,0,0.030000,0.000000,0.000000,2,64,1,0,1
uk-2007-05,-1,-1,16,2,0,0.030000,0.000000,0.000000,2,64,1,0,1
uk-2007-05,-1,-1,16,3,0,0.030000,0.000000,0.000000,2,64,1,0,1
uk-2007-05,-1,-1,16,4,0,0.030000,0.000000,0.000000,2,64,1,0,1
uk-2007-05,-1,-1,16,5,0,0.030000,0.000000,0.000000,2,64,1,0,1
uk-2007-05,-1,-1,16,1,0,0.030000,0.000000,0.000000,32,64,1,0,1
uk-2007-05,-1,-1,16,2,0,0.030000,0.000000,0.000000,32,64,1,0,1
uk-2007-05,-1,-1,16,3,0,0.030000,0.000000,0.000000,32,64,1,0,1
uk-2007-05,-1,-1,16,4,0,0.030000,0.000000,0.000000,32,64,1,0,1
uk-2007-05,-1,-1,16,5,0,0.030000,0.000000,0.000000,32,64,1,0,1
uk-2007-05,-1,-1,16,1,0,0.030000,0.000000,0.000000,4,64,1,0,1
uk-2007-05,-1,-1,16,2,0,0.030000,0.000000,0.000000,4,64,1,0,1
uk-2007-05,-1,-1,16,3,0,0.030000,0.000000,0.000000,4,64,1,0,1
uk-2007-05,-1,-1,16,4,0,0.030000,0.000000,0.000000,4,64,1,0,1
uk-2007-05,-1,-1,16,5,0,0.030000,0.000000,0.000000,4,64,1,0,1
uk-2007-05,-1,-1,16,1,0,0.030000,0.000000,0.000000,64,64,1,0,1
uk-2007-05,-1,-1,16,2,0,0.030000,0.000000,0.000000,64,64,1,0,1
uk-2007-05,-1,-1,16,3,0,0.030000,0.000000,0.000000,64,64,1,0,1
uk-2007-05,-1,-1,16,4,0,0.030000,0.000000,0.000000,64,64,1,0,1
uk-2007-05,-1,-1,16,5,0,0.030000,0.000000,0.000000,64,64,1,0,1
uk-2007-05,-1,-1,16,1,0,0.030000,0.000000,0.000000,8,64,1,0,1
uk-2007-05,-1,-1,16,2,0,0.030000,0.000000,0.000000,8,64,1,0,1
uk-2007-05,-1,-1,16,3,0,0.030000,0.000000,0.000000,8,64,1,0,1
uk-2007-05,-1,-1,16,4,0,0.030000,0.000000,0.000000,8,64,1,0,1
uk-2007-05,-1,-1,16,5,0,0.030000,0.000000,0.000000,8,64,1,0,1
kmer_V1r,-1,-1,16,1,0,0.030000,0.000000,0.000000,128,64,1,0,1
kmer_V1r,-1,-1,16,2,0,0.030000,0.000000,0.000000,128,64,1,0,1
kmer_V1r,-1,-1,16,3,0,0.030000,0.000000,0.000000,128,64,1,1,1
kmer_V1r,-1,-1,16,4,0,0.030000,0.000000,0.000000,128,64,1,0,1
kmer_V1r,-1,-1,16,5,0,0.030000,0.000000,0.000000,128,64,1,0,1
kmer_V1r,-1,-1,16,1,9130250,0.030000,0.008000,29.316000,16,64,1,0,0
kmer_V1r,-1,-1,16,2,9107546,0.030000,0.006000,28.647000,16,64,1,0,0
kmer_V1r,-1,-1,16,3,9121983,0.030000,0.006000,28.924000,16,64,1,0,0
kmer_V1r,-1,-1,16,4,9119451,0.030000,0.007000,29.080000,16,64,1,0,0
kmer_V1r,-1,-1,16,5,9102142,0.030000,0.011000,29.158000,16,64,1,0,0
kmer_V1r,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,-1,-1,16,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,-1,-1,16,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,-1,-1,16,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,-1,-1,16,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
kmer_V1r,-1,-1,16,1,0,0.030000,0.000000,0.000000,2,64,1,0,1
kmer_V1r,-1,-1,16,2,0,0.030000,0.000000,0.000000,2,64,1,0,1
kmer_V1r,-1,-1,16,3,0,0.030000,0.000000,0.000000,2,64,1,0,1
kmer_V1r,-1,-1,16,4,0,0.030000,0.000000,0.000000,2,64,1,0,1
kmer_V1r,-1,-1,16,5,0,0.030000,0.000000,0.000000,2,64,1,0,1
kmer_V1r,-1,-1,16,1,9125284,0.030000,0.009000,27.107000,32,64,1,0,0
kmer_V1r,-1,-1,16,2,9118114,0.030000,0.006000,26.542000,32,64,1,0,0
kmer_V1r,-1,-1,16,3,9139766,0.030000,0.007000,26.418000,32,64,1,0,0
kmer_V1r,-1,-1,16,4,9133444,0.030000,0.008000,27.072000,32,64,1,0,0
kmer_V1r,-1,-1,16,5,9133628,0.030000,0.007000,27.011000,32,64,1,0,0
kmer_V1r,-1,-1,16,1,0,0.030000,0.000000,0.000000,4,64,1,0,1
kmer_V1r,-1,-1,16,2,0,0.030000,0.000000,0.000000,4,64,1,0,1
kmer_V1r,-1,-1,16,3,0,0.030000,0.000000,0.000000,4,64,1,0,1
kmer_V1r,-1,-1,16,4,0,0.030000,0.000000,0.000000,4,64,1,0,1
kmer_V1r,-1,-1,16,5,0,0.030000,0.000000,0.000000,4,64,1,0,1
kmer_V1r,-1,-1,16,1,9103951,0.030000,0.006000,98.153000,64,64,1,0,0
kmer_V1r,-1,-1,16,2,0,0.030000,0.000000,0.000000,64,64,1,1,1
kmer_V1r,-1,-1,16,3,9137176,0.030000,0.006000,143.235000,64,64,1,0,0
kmer_V1r,-1,-1,16,4,0,0.030000,0.000000,0.000000,64,64,1,1,1
kmer_V1r,-1,-1,16,5,9141183,0.030000,0.007000,136.199000,64,64,1,0,0
kmer_V1r,-1,-1,16,1,9114516,0.030000,0.009000,17.691000,8,64,1,0,0
kmer_V1r,-1,-1,16,2,9094681,0.030000,0.009000,17.463000,8,64,1,0,0
kmer_V1r,-1,-1,16,3,9117792,0.030000,0.006000,17.483000,8,64,1,0,0
kmer_V1r,-1,-1,16,4,9117264,0.030000,0.005000,17.789000,8,64,1,0,0
kmer_V1r,-1,-1,16,5,9109973,0.030000,0.007000,17.512000,8,64,1,0,0
nlpkkt240,-1,-1,16,1,5349797,0.030000,0.011000,1.869000,128,64,1,0,0
nlpkkt240,-1,-1,16,2,5362530,0.030000,0.008000,1.839000,128,64,1,0,0
nlpkkt240,-1,-1,16,3,5372235,0.030000,0.011000,1.853000,128,64,1,0,0
nlpkkt240,-1,-1,16,4,5369723,0.030000,0.008000,1.969000,128,64,1,0,0
nlpkkt240,-1,-1,16,5,5339830,0.030000,0.004000,1.860000,128,64,1,0,0
nlpkkt240,-1,-1,16,1,5299242,0.030000,0.020000,0.776000,16,64,1,0,0
nlpkkt240,-1,-1,16,2,5375999,0.030000,0.024000,0.900000,16,64,1,0,0
nlpkkt240,-1,-1,16,3,5337782,0.030000,0.015000,0.816000,16,64,1,0,0
nlpkkt240,-1,-1,16,4,5342373,0.030000,0.018000,0.790000,16,64,1,0,0
nlpkkt240,-1,-1,16,5,5326706,0.030000,0.017000,0.789000,16,64,1,0,0
nlpkkt240,-1,-1,16,1,5257377,0.030000,0.029000,6.244000,1,64,1,0,0
nlpkkt240,-1,-1,16,2,5313705,0.030000,0.022000,6.198000,1,64,1,0,0
nlpkkt240,-1,-1,16,3,5264224,0.030000,0.029000,6.205000,1,64,1,0,0
nlpkkt240,-1,-1,16,4,5296188,0.030000,0.029000,6.233000,1,64,1,0,0
nlpkkt240,-1,-1,16,5,5303139,0.030000,0.028000,6.271000,1,64,1,0,0
nlpkkt240,-1,-1,16,1,5311421,0.030000,0.025000,3.898000,2,64,1,0,0
nlpkkt240,-1,-1,16,2,5225255,0.030000,0.025000,3.910000,2,64,1,0,0
nlpkkt240,-1,-1,16,3,5283096,0.030000,0.026000,3.905000,2,64,1,0,0
nlpkkt240,-1,-1,16,4,5246543,0.030000,0.028000,3.937000,2,64,1,0,0
nlpkkt240,-1,-1,16,5,5240555,0.030000,0.023000,3.959000,2,64,1,0,0
nlpkkt240,-1,-1,16,1,5308746,0.030000,0.023000,0.719000,32,64,1,0,0
nlpkkt240,-1,-1,16,2,5371920,0.030000,0.011000,0.707000,32,64,1,0,0
nlpkkt240,-1,-1,16,3,5357458,0.030000,0.009000,0.733000,32,64,1,0,0
nlpkkt240,-1,-1,16,4,5330652,0.030000,0.016000,0.699000,32,64,1,0,0
nlpkkt240,-1,-1,16,5,5314404,0.030000,0.012000,0.719000,32,64,1,0,0
nlpkkt240,-1,-1,16,1,5230959,0.030000,0.024000,2.609000,4,64,1,0,0
nlpkkt240,-1,-1,16,2,5343148,0.030000,0.025000,2.592000,4,64,1,0,0
nlpkkt240,-1,-1,16,3,5273387,0.030000,0.026000,2.689000,4,64,1,0,0
nlpkkt240,-1,-1,16,4,5288911,0.030000,0.026000,2.591000,4,64,1,0,0
nlpkkt240,-1,-1,16,5,5258528,0.030000,0.025000,2.602000,4,64,1,0,0
nlpkkt240,-1,-1,16,1,5326285,0.030000,0.022000,0.974000,64,64,1,0,0
nlpkkt240,-1,-1,16,2,5353974,0.030000,0.011000,0.982000,64,64,1,0,0
nlpkkt240,-1,-1,16,3,5305172,0.030000,0.018000,0.976000,64,64,1,0,0
nlpkkt240,-1,-1,16,4,5359814,0.030000,0.010000,0.972000,64,64,1,0,0
nlpkkt240,-1,-1,16,5,5368642,0.030000,0.010000,0.987000,64,64,1,0,0
nlpkkt240,-1,-1,16,1,5274228,0.030000,0.024000,1.207000,8,64,1,0,0
nlpkkt240,-1,-1,16,2,5299162,0.030000,0.025000,1.195000,8,64,1,0,0
nlpkkt240,-1,-1,16,3,5302037,0.030000,0.025000,1.139000,8,64,1,0,0
nlpkkt240,-1,-1,16,4,5281662,0.030000,0.026000,1.153000,8,64,1,0,0
nlpkkt240,-1,-1,16,5,5285112,0.030000,0.028000,1.167000,8,64,1,0,0
twitter-2010,-1,-1,16,1,0,0.030000,0.000000,0.000000,128,64,1,0,1
twitter-2010,-1,-1,16,2,0,0.030000,0.000000,0.000000,128,64,1,0,1
twitter-2010,-1,-1,16,3,0,0.030000,0.000000,0.000000,128,64,1,0,1
twitter-2010,-1,-1,16,4,0,0.030000,0.000000,0.000000,128,64,1,0,1
twitter-2010,-1,-1,16,5,0,0.030000,0.000000,0.000000,128,64,1,0,1
twitter-2010,-1,-1,16,1,0,0.030000,0.000000,0.000000,16,64,1,0,1
twitter-2010,-1,-1,16,2,0,0.030000,0.000000,0.000000,16,64,1,0,1
twitter-2010,-1,-1,16,3,0,0.030000,0.000000,0.000000,16,64,1,0,1
twitter-2010,-1,-1,16,4,0,0.030000,0.000000,0.000000,16,64,1,0,1
twitter-2010,-1,-1,16,5,0,0.030000,0.000000,0.000000,16,64,1,0,1
twitter-2010,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,-1,-1,16,2,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,-1,-1,16,3,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,-1,-1,16,4,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,-1,-1,16,5,0,0.030000,0.000000,0.000000,1,64,1,1,1
twitter-2010,-1,-1,16,1,0,0.030000,0.000000,0.000000,2,64,1,1,1
twitter-2010,-1,-1,16,2,0,0.030000,0.000000,0.000000,2,64,1,1,1
twitter-2010,-1,-1,16,3,0,0.030000,0.000000,0.000000,2,64,1,1,1
twitter-2010,-1,-1,16,4,0,0.030000,0.000000,0.000000,2,64,1,1,1
twitter-2010,-1,-1,16,5,0,0.030000,0.000000,0.000000,2,64,1,1,1
twitter-2010,-1,-1,16,1,0,0.030000,0.000000,0.000000,32,64,1,0,1
twitter-2010,-1,-1,16,2,0,0.030000,0.000000,0.000000,32,64,1,0,1
twitter-2010,-1,-1,16,3,0,0.030000,0.000000,0.000000,32,64,1,0,1
twitter-2010,-1,-1,16,4,0,0.030000,0.000000,0.000000,32,64,1,0,1
twitter-2010,-1,-1,16,5,0,0.030000,0.000000,0.000000,32,64,1,0,1
twitter-2010,-1,-1,16,1,0,0.030000,0.000000,0.000000,4,64,1,0,1
twitter-2010,-1,-1,16,2,0,0.030000,0.000000,0.000000,4,64,1,0,1
twitter-2010,-1,-1,16,3,0,0.030000,0.000000,0.000000,4,64,1,0,1
twitter-2010,-1,-1,16,4,0,0.030000,0.000000,0.000000,4,64,1,0,1
twitter-2010,-1,-1,16,5,0,0.030000,0.000000,0.000000,4,64,1,0,1
twitter-2010,-1,-1,16,1,0,0.030000,0.000000,0.000000,64,64,1,0,1
twitter-2010,-1,-1,16,2,0,0.030000,0.000000,0.000000,64,64,1,0,1
twitter-2010,-1,-1,16,3,0,0.030000,0.000000,0.000000,64,64,1,0,1
twitter-2010,-1,-1,16,4,0,0.030000,0.000000,0.000000,64,64,1,0,1
twitter-2010,-1,-1,16,5,0,0.030000,0.000000,0.000000,64,64,1,0,1
twitter-2010,-1,-1,16,1,0,0.030000,0.000000,0.000000,8,64,1,0,1
twitter-2010,-1,-1,16,2,0,0.030000,0.000000,0.000000,8,64,1,0,1
twitter-2010,-1,-1,16,3,0,0.030000,0.000000,0.000000,8,64,1,0,1
twitter-2010,-1,-1,16,4,0,0.030000,0.000000,0.000000,8,64,1,0,1
twitter-2010,-1,-1,16,5,0,0.030000,0.000000,0.000000,8,64,1,0,1
webbase-2001,-1,-1,16,1,0,0.030000,0.000000,0.000000,128,64,1,0,1
webbase-2001,-1,-1,16,2,0,0.030000,0.000000,0.000000,128,64,1,0,1
webbase-2001,-1,-1,16,3,0,0.030000,0.000000,0.000000,128,64,1,0,1
webbase-2001,-1,-1,16,4,0,0.030000,0.000000,0.000000,128,64,1,0,1
webbase-2001,-1,-1,16,5,0,0.030000,0.000000,0.000000,128,64,1,0,1
webbase-2001,-1,-1,16,1,0,0.030000,0.000000,0.000000,16,64,1,0,1
webbase-2001,-1,-1,16,2,0,0.030000,0.000000,0.000000,16,64,1,0,1
webbase-2001,-1,-1,16,3,0,0.030000,0.000000,0.000000,16,64,1,0,1
webbase-2001,-1,-1,16,4,0,0.030000,0.000000,0.000000,16,64,1,0,1
webbase-2001,-1,-1,16,5,0,0.030000,0.000000,0.000000,16,64,1,0,1
webbase-2001,-1,-1,16,1,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16,2,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16,3,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16,4,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16,5,0,0.030000,0.000000,0.000000,1,64,1,0,1
webbase-2001,-1,-1,16,1,0,0.030000,0.000000,0.000000,2,64,1,0,1
webbase-2001,-1,-1,16,2,0,0.030000,0.000000,0.000000,2,64,1,0,1
webbase-2001,-1,-1,16,3,0,0.030000,0.000000,0.000000,2,64,1,0,1
webbase-2001,-1,-1,16,4,0,0.030000,0.000000,0.000000,2,64,1,0,1
webbase-2001,-1,-1,16,5,0,0.030000,0.000000,0.000000,2,64,1,0,1
webbase-2001,-1,-1,16,1,0,0.030000,0.000000,0.000000,32,64,1,0,1
webbase-2001,-1,-1,16,2,0,0.030000,0.000000,0.000000,32,64,1,0,1
webbase-2001,-1,-1,16,3,0,0.030000,0.000000,0.000000,32,64,1,0,1
webbase-2001,-1,-1,16,4,0,0.030000,0.000000,0.000000,32,64,1,0,1
webbase-2001,-1,-1,16,5,0,0.030000,0.000000,0.000000,32,64,1,0,1
webbase-2001,-1,-1,16,1,0,0.030000,0.000000,0.000000,4,64,1,0,1
webbase-2001,-1,-1,16,2,0,0.030000,0.000000,0.000000,4,64,1,0,1
webbase-2001,-1,-1,16,3,0,0.030000,0.000000,0.000000,4,64,1,0,1
webbase-2001,-1,-1,16,4,0,0.030000,0.000000,0.000000,4,64,1,0,1
webbase-2001,-1,-1,16,5,0,0.030000,0.000000,0.000000,4,64,1,0,1
webbase-2001,-1,-1,16,1,0,0.030000,0.000000,0.000000,64,64,1,0,1
webbase-2001,-1,-1,16,2,0,0.030000,0.000000,0.000000,64,64,1,0,1
webbase-2001,-1,-1,16,3,0,0.030000,0.000000,0.000000,64,64,1,0,1
webbase-2001,-1,-1,16,4,0,0.030000,0.000000,0.000000,64,64,1,0,1
webbase-2001,-1,-1,16,5,0,0.030000,0.000000,0.000000,64,64,1,0,1
webbase-2001,-1,-1,16,1,0,0.030000,0.000000,0.000000,8,64,1,0,1
webbase-2001,-1,-1,16,2,0,0.030000,0.000000,0.000000,8,64,1,0,1
webbase-2001,-1,-1,16,3,0,0.030000,0.000000,0.000000,8,64,1,0,1
webbase-2001,-1,-1,16,4,0,0.030000,0.000000,0.000000,8,64,1,0,1
webbase-2001,-1,-1,16,5,0,0.030000,0.000000,0.000000,8,64,1,0,1



==> experiments/ss/XtraPuLP.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
kmer_V1r,214004392,465409664,16,1,161369335,0.030000,0.016000,98.218888,128,64,1,0
kmer_V1r,214004392,465409664,16,2,123903368,0.030000,0.009000,84.686831,128,64,1,0
kmer_V1r,214004392,465409664,16,3,117780262,0.030000,0.014000,155.776511,128,64,1,0
kmer_V1r,214004392,465409664,16,4,123386136,0.030000,0.010000,103.441382,128,64,1,0
kmer_V1r,214004392,465409664,16,5,153956065,0.030000,0.006000,101.756255,128,64,1,0
kmer_V1r,214004392,465409664,16,1,121623801,0.030000,0.025000,17.481022,16,64,1,0
kmer_V1r,214004392,465409664,16,2,174543763,0.030000,0.005000,23.617928,16,64,1,0
kmer_V1r,214004392,465409664,16,3,123433095,0.030000,0.012000,23.293243,16,64,1,0
kmer_V1r,214004392,465409664,16,4,123228287,0.030000,0.010000,18.696994,16,64,1,0
kmer_V1r,214004392,465409664,16,5,151746561,0.030000,0.006000,23.714331,16,64,1,0
kmer_V1r,214004392,465409664,16,1,136818471,0.030000,0.007000,43.874784,1,64,1,0
kmer_V1r,214004392,465409664,16,2,167096693,0.030000,0.005000,48.186082,1,64,1,0
kmer_V1r,214004392,465409664,16,3,160737658,0.030000,0.006000,51.007754,1,64,1,0
kmer_V1r,214004392,465409664,16,4,161401794,0.030000,0.004000,50.622635,1,64,1,0
kmer_V1r,214004392,465409664,16,5,135666317,0.030000,0.004000,43.424578,1,64,1,0
kmer_V1r,214004392,465409664,16,1,137175859,0.030000,0.008000,25.306674,2,64,1,0
kmer_V1r,214004392,465409664,16,2,187682388,0.030000,0.003000,32.833331,2,64,1,0
kmer_V1r,214004392,465409664,16,3,132145603,0.030000,0.008000,28.531969,2,64,1,0
kmer_V1r,214004392,465409664,16,4,135132976,0.030000,0.012000,27.688560,2,64,1,0
kmer_V1r,214004392,465409664,16,5,128900649,0.030000,0.011000,25.027564,2,64,1,0
kmer_V1r,214004392,465409664,16,1,171168000,0.030000,0.023000,28.200533,32,64,1,0
kmer_V1r,214004392,465409664,16,2,132573458,0.030000,0.011000,22.841329,32,64,1,0
kmer_V1r,214004392,465409664,16,3,122645698,0.030000,0.015000,34.347226,32,64,1,0
kmer_V1r,214004392,465409664,16,4,130012506,0.030000,0.012000,26.215788,32,64,1,0
kmer_V1r,214004392,465409664,16,5,126956156,0.030000,0.021000,23.263877,32,64,1,0
kmer_V1r,214004392,465409664,16,1,124041088,0.030000,0.014000,18.072216,4,64,1,0
kmer_V1r,214004392,465409664,16,2,182843012,0.030000,0.002000,27.544077,4,64,1,0
kmer_V1r,214004392,465409664,16,3,130095823,0.030000,0.011000,21.424208,4,64,1,0
kmer_V1r,214004392,465409664,16,4,128928485,0.030000,0.011000,20.865010,4,64,1,0
kmer_V1r,214004392,465409664,16,5,152141183,0.030000,0.004000,24.494135,4,64,1,0
kmer_V1r,214004392,465409664,16,1,118727848,0.030000,0.021000,28.954226,64,64,1,0
kmer_V1r,214004392,465409664,16,2,123724496,0.030000,0.011000,28.918664,64,64,1,0
kmer_V1r,214004392,465409664,16,3,122479798,0.030000,0.009000,57.227520,64,64,1,0
kmer_V1r,214004392,465409664,16,4,123590993,0.030000,0.008000,37.422987,64,64,1,0
kmer_V1r,214004392,465409664,16,5,124532805,0.030000,0.017000,31.366588,64,64,1,0
kmer_V1r,214004392,465409664,16,1,172434257,0.030000,0.023000,274.866849,8,64,1,0
kmer_V1r,214004392,465409664,16,2,128336973,0.030000,0.010000,190.752629,8,64,1,0
kmer_V1r,214004392,465409664,16,3,134500832,0.030000,0.013000,196.384377,8,64,1,0
kmer_V1r,214004392,465409664,16,4,127169668,0.030000,0.020000,176.862507,8,64,1,0
kmer_V1r,214004392,465409664,16,5,152342925,0.030000,0.004000,260.242396,8,64,1,0
nlpkkt240,27993600,746478752,16,1,13686486,0.030000,0.004000,26.898441,128,64,1,0
nlpkkt240,27993600,746478752,16,2,13681677,0.030000,0.006000,30.328547,128,64,1,0
nlpkkt240,27993600,746478752,16,3,13655345,0.030000,0.009000,21.446317,128,64,1,0
nlpkkt240,27993600,746478752,16,4,13213056,0.030000,0.011000,31.834693,128,64,1,0
nlpkkt240,27993600,746478752,16,5,13115418,0.030000,0.009000,26.070082,128,64,1,0
nlpkkt240,27993600,746478752,16,1,14844196,0.030000,0.014000,2.619867,16,64,1,0
nlpkkt240,27993600,746478752,16,2,11286996,0.030000,0.006000,2.974183,16,64,1,0
nlpkkt240,27993600,746478752,16,3,25088924,0.030000,0.023000,2.329951,16,64,1,0
nlpkkt240,27993600,746478752,16,4,13848170,0.030000,0.017000,3.152317,16,64,1,0
nlpkkt240,27993600,746478752,16,5,28763925,0.030000,0.008000,2.753731,16,64,1,0
nlpkkt240,27993600,746478752,16,1,10085451,0.030000,0.018000,4.501064,1,64,1,0
nlpkkt240,27993600,746478752,16,2,10355723,0.030000,0.004000,4.790173,1,64,1,0
nlpkkt240,27993600,746478752,16,3,29562290,0.030000,0.011000,5.052133,1,64,1,0
nlpkkt240,27993600,746478752,16,4,14548683,0.030000,0.029000,4.965381,1,64,1,0
nlpkkt240,27993600,746478752,16,5,35128167,0.030000,0.014000,5.659565,1,64,1,0
nlpkkt240,27993600,746478752,16,1,9505127,0.030000,0.012000,2.481344,2,64,1,0
nlpkkt240,27993600,746478752,16,2,9984269,0.030000,0.005000,2.617239,2,64,1,0
nlpkkt240,27993600,746478752,16,3,20141309,0.030000,0.011000,2.644799,2,64,1,0
nlpkkt240,27993600,746478752,16,4,15470899,0.030000,0.020000,2.735790,2,64,1,0
nlpkkt240,27993600,746478752,16,5,42116670,0.030000,0.012000,3.111458,2,64,1,0
nlpkkt240,27993600,746478752,16,1,10128280,0.030000,0.003000,4.873261,32,64,1,0
nlpkkt240,27993600,746478752,16,2,16547042,0.030000,0.004000,5.541507,32,64,1,0
nlpkkt240,27993600,746478752,16,3,18346849,0.030000,0.009000,4.136460,32,64,1,0
nlpkkt240,27993600,746478752,16,4,15827032,0.030000,0.008000,5.850199,32,64,1,0
nlpkkt240,27993600,746478752,16,5,17826068,0.030000,0.009000,4.841324,32,64,1,0
nlpkkt240,27993600,746478752,16,1,9942831,0.030000,0.013000,1.705721,4,64,1,0
nlpkkt240,27993600,746478752,16,2,10449425,0.030000,0.002000,1.816358,4,64,1,0
nlpkkt240,27993600,746478752,16,3,25406404,0.030000,0.014000,1.760985,4,64,1,0
nlpkkt240,27993600,746478752,16,4,17186962,0.030000,0.020000,1.837470,4,64,1,0
nlpkkt240,27993600,746478752,16,5,46969790,0.030000,0.017000,2.097928,4,64,1,0
nlpkkt240,27993600,746478752,16,1,14554278,0.030000,0.004000,11.816179,64,64,1,0
nlpkkt240,27993600,746478752,16,2,15355728,0.030000,0.005000,13.111302,64,64,1,0
nlpkkt240,27993600,746478752,16,3,17895796,0.030000,0.008000,9.462901,64,64,1,0
nlpkkt240,27993600,746478752,16,4,22183601,0.030000,0.009000,13.765199,64,64,1,0
nlpkkt240,27993600,746478752,16,5,15865134,0.030000,0.006000,11.172889,64,64,1,0
nlpkkt240,27993600,746478752,16,1,11669061,0.030000,0.014000,1.647423,8,64,1,0
nlpkkt240,27993600,746478752,16,2,11107139,0.030000,0.004000,1.774478,8,64,1,0
nlpkkt240,27993600,746478752,16,3,29322593,0.030000,0.021000,1.639924,8,64,1,0
nlpkkt240,27993600,746478752,16,4,19413829,0.030000,0.020000,1.908108,8,64,1,0
nlpkkt240,27993600,746478752,16,5,38021197,0.030000,0.016000,1.851546,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,86601369,0.030000,0.008000,76.961830,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,49814530,0.030000,0.004000,136.270717,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,54196203,0.030000,0.007000,111.875765,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,52673902,0.030000,0.004000,133.783252,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,94549665,0.030000,0.009000,43.023773,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,77549457,0.030000,0.004000,9.293375,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,61541904,0.030000,0.007000,16.167187,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,65201138,0.030000,0.004000,11.349236,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,61778121,0.030000,0.003000,6.713273,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,77362866,0.030000,0.005000,7.174272,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,19374609,0.030000,0.011000,54.172574,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,16939343,0.030000,0.012000,25.985740,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,15714548,0.030000,0.009000,49.899842,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,17914252,0.030000,0.009000,44.185233,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,21931278,0.030000,0.010000,74.667365,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,25747551,0.030000,0.008000,16.158476,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,22730948,0.030000,0.007000,17.450742,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,22337210,0.030000,0.007000,26.084841,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,24210414,0.030000,0.008000,18.501879,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,32066461,0.030000,0.008000,20.790550,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,105084215,0.030000,0.007000,13.814280,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,73402819,0.030000,0.007000,26.192780,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,82499722,0.030000,0.006000,19.001261,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,91329269,0.030000,0.007000,9.960429,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,101840957,0.030000,0.008000,14.390036,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,40108472,0.030000,0.006000,8.644932,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,34607354,0.030000,0.004000,9.179213,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,35488177,0.030000,0.004000,15.000722,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,37557307,0.030000,0.005000,11.961585,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,43809475,0.030000,0.003000,10.736233,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,125790418,0.030000,0.008000,31.543483,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,62214267,0.030000,0.010000,57.151080,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,86514766,0.030000,0.010000,44.192454,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,76083959,0.030000,0.011000,60.073438,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,125970832,0.030000,0.008000,27.168954,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,59343182,0.030000,0.003000,9.887134,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,49091983,0.030000,0.005000,7.047551,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,53273338,0.030000,0.002000,12.293120,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,4,40518196,0.030000,0.007000,7.397944,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,5,60142290,0.030000,0.003000,7.592668,8,64,1,0
twitter-2010,41652230,2405026092,16,1,924867029,0.030000,0.028000,101.347922,128,64,1,0
twitter-2010,41652230,2405026092,16,2,943295618,0.030000,0.029000,101.353768,128,64,1,0
twitter-2010,41652230,2405026092,16,3,912295003,0.030000,0.028000,96.530765,128,64,1,0
twitter-2010,41652230,2405026092,16,4,948162434,0.030000,0.032000,99.340026,128,64,1,0
twitter-2010,41652230,2405026092,16,5,943319487,0.030000,0.031000,93.243952,128,64,1,0
twitter-2010,41652230,2405026092,16,1,887031691,0.030000,0.030000,124.417377,16,64,1,0
twitter-2010,41652230,2405026092,16,2,914844818,0.030000,0.030000,122.542254,16,64,1,0
twitter-2010,41652230,2405026092,16,3,780306342,0.030000,0.031000,129.426961,16,64,1,0
twitter-2010,41652230,2405026092,16,4,799472536,0.030000,0.030000,126.572320,16,64,1,0
twitter-2010,41652230,2405026092,16,5,808976219,0.030000,0.031000,123.415438,16,64,1,0
twitter-2010,41652230,2405026092,16,1,793359994,0.030000,0.030000,190.619734,1,64,1,0
twitter-2010,41652230,2405026092,16,2,809047931,0.030000,0.030000,186.366648,1,64,1,0
twitter-2010,41652230,2405026092,16,3,794409762,0.030000,0.031000,190.462605,1,64,1,0
twitter-2010,41652230,2405026092,16,4,779962754,0.030000,0.031000,188.465467,1,64,1,0
twitter-2010,41652230,2405026092,16,5,804034329,0.030000,0.030000,187.055309,1,64,1,0
twitter-2010,41652230,2405026092,16,1,852757772,0.030000,0.031000,157.411234,2,64,1,0
twitter-2010,41652230,2405026092,16,2,847136333,0.030000,0.030000,155.873261,2,64,1,0
twitter-2010,41652230,2405026092,16,3,830919207,0.030000,0.030000,158.884469,2,64,1,0
twitter-2010,41652230,2405026092,16,4,854215659,0.030000,0.031000,156.729591,2,64,1,0
twitter-2010,41652230,2405026092,16,5,845441550,0.030000,0.031000,165.659977,2,64,1,0
twitter-2010,41652230,2405026092,16,1,940081745,0.030000,0.030000,104.570392,32,64,1,0
twitter-2010,41652230,2405026092,16,2,876820233,0.030000,0.029000,102.555326,32,64,1,0
twitter-2010,41652230,2405026092,16,3,909985084,0.030000,0.030000,99.984946,32,64,1,0
twitter-2010,41652230,2405026092,16,4,919156770,0.030000,0.030000,103.235412,32,64,1,0
twitter-2010,41652230,2405026092,16,5,916876588,0.030000,0.031000,101.406391,32,64,1,0
twitter-2010,41652230,2405026092,16,1,906720977,0.030000,0.031000,131.431056,4,64,1,0
twitter-2010,41652230,2405026092,16,2,893528701,0.030000,0.030000,134.600232,4,64,1,0
twitter-2010,41652230,2405026092,16,3,891252889,0.030000,0.031000,132.059519,4,64,1,0
twitter-2010,41652230,2405026092,16,4,881548126,0.030000,0.031000,133.487115,4,64,1,0
twitter-2010,41652230,2405026092,16,5,877673086,0.030000,0.029000,133.238923,4,64,1,0
twitter-2010,41652230,2405026092,16,1,955579872,0.030000,0.030000,103.851071,64,64,1,0
twitter-2010,41652230,2405026092,16,2,856034021,0.030000,0.031000,106.534520,64,64,1,0
twitter-2010,41652230,2405026092,16,3,922082286,0.030000,0.030000,104.526479,64,64,1,0
twitter-2010,41652230,2405026092,16,4,921895329,0.030000,0.030000,102.684515,64,64,1,0
twitter-2010,41652230,2405026092,16,5,930332938,0.030000,0.030000,101.011863,64,64,1,0
twitter-2010,41652230,2405026092,16,1,881040854,0.030000,0.030000,128.319156,8,64,1,0
twitter-2010,41652230,2405026092,16,2,880291007,0.030000,0.030000,127.478506,8,64,1,0
twitter-2010,41652230,2405026092,16,3,900008322,0.030000,0.030000,127.658659,8,64,1,0
twitter-2010,41652230,2405026092,16,4,895138402,0.030000,0.030000,128.535342,8,64,1,0
twitter-2010,41652230,2405026092,16,5,880565319,0.030000,0.031000,126.000151,8,64,1,0
uk-2007-05,105896555,6603753128,16,1,902563578,0.030000,0.013000,21.435681,128,64,1,0
uk-2007-05,105896555,6603753128,16,2,1097254448,0.030000,0.010000,21.119269,128,64,1,0
uk-2007-05,105896555,6603753128,16,3,1288382806,0.030000,0.011000,22.074780,128,64,1,0
uk-2007-05,105896555,6603753128,16,4,1058114445,0.030000,0.013000,18.951531,128,64,1,0
uk-2007-05,105896555,6603753128,16,5,1027048447,0.030000,0.012000,22.971628,128,64,1,0
uk-2007-05,105896555,6603753128,16,1,662314582,0.030000,0.013000,15.827204,16,64,1,0
uk-2007-05,105896555,6603753128,16,2,660668277,0.030000,0.011000,15.789510,16,64,1,0
uk-2007-05,105896555,6603753128,16,3,668746714,0.030000,0.015000,16.529815,16,64,1,0
uk-2007-05,105896555,6603753128,16,4,710506815,0.030000,0.012000,16.542772,16,64,1,0
uk-2007-05,105896555,6603753128,16,5,649138543,0.030000,0.010000,16.897078,16,64,1,0
uk-2007-05,105896555,6603753128,16,1,0,0.030000,0.000000,0.000000,1,64,1,1
uk-2007-05,105896555,6603753128,16,2,0,0.030000,0.000000,0.000000,1,64,1,1
uk-2007-05,105896555,6603753128,16,3,0,0.030000,0.000000,0.000000,1,64,1,1
uk-2007-05,105896555,6603753128,16,4,0,0.030000,0.000000,0.000000,1,64,1,1
uk-2007-05,105896555,6603753128,16,5,0,0.030000,0.000000,0.000000,1,64,1,1
uk-2007-05,105896555,6603753128,16,1,182852982,0.030000,0.014000,26.218905,2,64,1,0
uk-2007-05,105896555,6603753128,16,2,158065588,0.030000,0.014000,25.725335,2,64,1,0
uk-2007-05,105896555,6603753128,16,3,158608654,0.030000,0.014000,28.008116,2,64,1,0
uk-2007-05,105896555,6603753128,16,4,183278093,0.030000,0.019000,27.277122,2,64,1,0
uk-2007-05,105896555,6603753128,16,5,195995486,0.030000,0.011000,24.472029,2,64,1,0
uk-2007-05,105896555,6603753128,16,1,721297192,0.030000,0.011000,13.995268,32,64,1,0
uk-2007-05,105896555,6603753128,16,2,745668846,0.030000,0.011000,14.562469,32,64,1,0
uk-2007-05,105896555,6603753128,16,3,831757733,0.030000,0.011000,15.515229,32,64,1,0
uk-2007-05,105896555,6603753128,16,4,807636924,0.030000,0.011000,16.389531,32,64,1,0
uk-2007-05,105896555,6603753128,16,5,760457706,0.030000,0.009000,16.286182,32,64,1,0
uk-2007-05,105896555,6603753128,16,1,331427735,0.030000,0.013000,19.245033,4,64,1,0
uk-2007-05,105896555,6603753128,16,2,336324100,0.030000,0.012000,21.147829,4,64,1,0
uk-2007-05,105896555,6603753128,16,3,339557560,0.030000,0.013000,21.106381,4,64,1,0
uk-2007-05,105896555,6603753128,16,4,340464387,0.030000,0.014000,19.857055,4,64,1,0
uk-2007-05,105896555,6603753128,16,5,323565812,0.030000,0.015000,19.799717,4,64,1,0
uk-2007-05,105896555,6603753128,16,1,663858283,0.030000,0.013000,16.318497,64,64,1,0
uk-2007-05,105896555,6603753128,16,2,928178000,0.030000,0.012000,16.431254,64,64,1,0
uk-2007-05,105896555,6603753128,16,3,1082362248,0.030000,0.012000,18.331482,64,64,1,0
uk-2007-05,105896555,6603753128,16,4,913977626,0.030000,0.010000,16.486203,64,64,1,0
uk-2007-05,105896555,6603753128,16,5,922797621,0.030000,0.012000,18.626047,64,64,1,0
uk-2007-05,105896555,6603753128,16,1,472678484,0.030000,0.010000,20.334373,8,64,1,0
uk-2007-05,105896555,6603753128,16,2,475957526,0.030000,0.011000,19.432414,8,64,1,0
uk-2007-05,105896555,6603753128,16,3,457001541,0.030000,0.011000,20.145065,8,64,1,0
uk-2007-05,105896555,6603753128,16,4,535511136,0.030000,0.009000,17.981472,8,64,1,0
uk-2007-05,105896555,6603753128,16,5,470587880,0.030000,0.011000,20.897889,8,64,1,0
webbase-2001,118142155,1709619522,16,1,127948190,0.030000,0.013000,12.036201,128,64,1,0
webbase-2001,118142155,1709619522,16,2,129345555,0.030000,0.011000,21.008700,128,64,1,0
webbase-2001,118142155,1709619522,16,3,133983179,0.030000,0.018000,37.872963,128,64,1,0
webbase-2001,118142155,1709619522,16,4,135771464,0.030000,0.013000,13.236249,128,64,1,0
webbase-2001,118142155,1709619522,16,5,129666063,0.030000,0.017000,13.421497,128,64,1,0
webbase-2001,118142155,1709619522,16,1,42348439,0.030000,0.028000,3.834220,16,64,1,0
webbase-2001,118142155,1709619522,16,2,40184149,0.030000,0.017000,3.803570,16,64,1,0
webbase-2001,118142155,1709619522,16,3,38406985,0.030000,0.018000,3.466782,16,64,1,0
webbase-2001,118142155,1709619522,16,4,39453859,0.030000,0.019000,2.723104,16,64,1,0
webbase-2001,118142155,1709619522,16,5,39527449,0.030000,0.018000,2.919400,16,64,1,0
webbase-2001,118142155,1709619522,16,1,24137340,0.030000,0.018000,13.514929,1,64,1,0
webbase-2001,118142155,1709619522,16,2,24448389,0.030000,0.018000,18.817858,1,64,1,0
webbase-2001,118142155,1709619522,16,3,24828984,0.030000,0.017000,16.091459,1,64,1,0
webbase-2001,118142155,1709619522,16,4,24336051,0.030000,0.020000,15.359261,1,64,1,0
webbase-2001,118142155,1709619522,16,5,24113236,0.030000,0.029000,12.517785,1,64,1,0
webbase-2001,118142155,1709619522,16,1,25926245,0.030000,0.018000,7.813353,2,64,1,0
webbase-2001,118142155,1709619522,16,2,25417502,0.030000,0.014000,7.049264,2,64,1,0
webbase-2001,118142155,1709619522,16,3,24136076,0.030000,0.023000,7.834496,2,64,1,0
webbase-2001,118142155,1709619522,16,4,25599356,0.030000,0.017000,7.359334,2,64,1,0
webbase-2001,118142155,1709619522,16,5,25263927,0.030000,0.016000,7.352292,2,64,1,0
webbase-2001,118142155,1709619522,16,1,62636515,0.030000,0.014000,4.930378,32,64,1,0
webbase-2001,118142155,1709619522,16,2,61217935,0.030000,0.008000,7.854940,32,64,1,0
webbase-2001,118142155,1709619522,16,3,57129096,0.030000,0.024000,4.443788,32,64,1,0
webbase-2001,118142155,1709619522,16,4,56563452,0.030000,0.024000,2.784282,32,64,1,0
webbase-2001,118142155,1709619522,16,5,56733527,0.030000,0.020000,3.490678,32,64,1,0
webbase-2001,118142155,1709619522,16,1,27601948,0.030000,0.011000,4.769158,4,64,1,0
webbase-2001,118142155,1709619522,16,2,27669333,0.030000,0.026000,4.005432,4,64,1,0
webbase-2001,118142155,1709619522,16,3,27448893,0.030000,0.021000,5.109763,4,64,1,0
webbase-2001,118142155,1709619522,16,4,27061178,0.030000,0.020000,4.941186,4,64,1,0
webbase-2001,118142155,1709619522,16,5,27314812,0.030000,0.020000,5.070562,4,64,1,0
webbase-2001,118142155,1709619522,16,1,91965433,0.030000,0.014000,9.812211,64,64,1,0
webbase-2001,118142155,1709619522,16,2,92286980,0.030000,0.011000,9.601592,64,64,1,0
webbase-2001,118142155,1709619522,16,3,88808487,0.030000,0.010000,17.616099,64,64,1,0
webbase-2001,118142155,1709619522,16,4,92939337,0.030000,0.022000,5.085547,64,64,1,0
webbase-2001,118142155,1709619522,16,5,91767764,0.030000,0.010000,4.783571,64,64,1,0
webbase-2001,118142155,1709619522,16,1,32452841,0.030000,0.024000,4.915437,8,64,1,0
webbase-2001,118142155,1709619522,16,2,31294309,0.030000,0.015000,4.327690,8,64,1,0
webbase-2001,118142155,1709619522,16,3,31397528,0.030000,0.019000,4.136747,8,64,1,0
webbase-2001,118142155,1709619522,16,4,31748928,0.030000,0.027000,3.952599,8,64,1,0
webbase-2001,118142155,1709619522,16,5,31694030,0.030000,0.019000,3.594640,8,64,1,0



==> experiments/ss/d4xJet.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
kmer_V1r,214004392,465409664,16,1,9194635,0.030000,0.029647,15.418000,128,64,1,0
kmer_V1r,214004392,465409664,16,2,8925980,0.030000,0.019325,55.269000,128,64,1,0
kmer_V1r,214004392,465409664,16,3,9300265,0.030000,0.024590,40.447000,128,64,1,0
kmer_V1r,214004392,465409664,16,1,9345403,0.030000,0.027965,16.512000,16,64,1,0
kmer_V1r,214004392,465409664,16,2,9378135,0.030000,0.029902,16.891000,16,64,1,0
kmer_V1r,214004392,465409664,16,3,9082996,0.030000,0.029933,17.941000,16,64,1,0
kmer_V1r,214004392,465409664,16,1,9370616,0.030000,0.022847,88.285000,1,64,1,0
kmer_V1r,214004392,465409664,16,2,9359459,0.030000,0.029853,85.570000,1,64,1,0
kmer_V1r,214004392,465409664,16,3,9367811,0.030000,0.024816,83.295000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,9375039,0.030000,0.027934,54.796000,2,64,1,0
kmer_V1r,214004392,465409664,16,2,9311819,0.030000,0.029758,55.786000,2,64,1,0
kmer_V1r,214004392,465409664,16,3,9411392,0.030000,0.029924,56.130000,2,64,1,0
kmer_V1r,214004392,465409664,16,1,9353045,0.030000,0.029994,14.033000,32,64,1,0
kmer_V1r,214004392,465409664,16,2,9017035,0.030000,0.029607,22.386000,32,64,1,0
kmer_V1r,214004392,465409664,16,3,9191151,0.030000,0.029905,18.624000,32,64,1,0
kmer_V1r,214004392,465409664,16,1,9326547,0.030000,0.023818,38.913000,4,64,1,0
kmer_V1r,214004392,465409664,16,2,9181622,0.030000,0.029916,41.190000,4,64,1,0
kmer_V1r,214004392,465409664,16,3,9212830,0.030000,0.029996,39.661000,4,64,1,0
kmer_V1r,214004392,465409664,16,1,9297393,0.030000,0.029976,13.867000,64,64,1,0
kmer_V1r,214004392,465409664,16,2,9004158,0.030000,0.029479,28.694000,64,64,1,0
kmer_V1r,214004392,465409664,16,3,8863506,0.030000,0.025623,34.083000,64,64,1,0
kmer_V1r,214004392,465409664,16,1,9324805,0.030000,0.029980,21.122000,8,64,1,0
kmer_V1r,214004392,465409664,16,2,9204086,0.030000,0.028594,22.346000,8,64,1,0
kmer_V1r,214004392,465409664,16,3,9206606,0.030000,0.029652,23.235000,8,64,1,0
nlpkkt240,27993600,746478752,16,1,4731602,0.030000,0.029958,4.085000,128,64,1,0
nlpkkt240,27993600,746478752,16,2,4755056,0.030000,0.030000,13.629000,128,64,1,0
nlpkkt240,27993600,746478752,16,3,4727249,0.030000,0.030000,16.332000,128,64,1,0
nlpkkt240,27993600,746478752,16,1,4792714,0.030000,0.030000,2.217000,16,64,1,0
nlpkkt240,27993600,746478752,16,2,4837260,0.030000,0.030000,2.426000,16,64,1,0
nlpkkt240,27993600,746478752,16,3,4804027,0.030000,0.030000,3.375000,16,64,1,0
nlpkkt240,27993600,746478752,16,1,4802783,0.030000,0.029999,14.415000,1,64,1,0
nlpkkt240,27993600,746478752,16,2,4842846,0.030000,0.029982,14.142000,1,64,1,0
nlpkkt240,27993600,746478752,16,3,4789349,0.030000,0.029965,13.749000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,4870636,0.030000,0.030000,8.968000,2,64,1,0
nlpkkt240,27993600,746478752,16,2,4841097,0.030000,0.029978,8.882000,2,64,1,0
nlpkkt240,27993600,746478752,16,3,4845638,0.030000,0.030000,8.445000,2,64,1,0
nlpkkt240,27993600,746478752,16,1,4838484,0.030000,0.029999,2.025000,32,64,1,0
nlpkkt240,27993600,746478752,16,2,4852598,0.030000,0.030000,3.104000,32,64,1,0
nlpkkt240,27993600,746478752,16,3,4851543,0.030000,0.029999,3.248000,32,64,1,0
nlpkkt240,27993600,746478752,16,1,4803779,0.030000,0.030000,9.170000,4,64,1,0
nlpkkt240,27993600,746478752,16,2,4863325,0.030000,0.029999,9.072000,4,64,1,0
nlpkkt240,27993600,746478752,16,3,4804276,0.030000,0.030000,9.303000,4,64,1,0
nlpkkt240,27993600,746478752,16,1,4833585,0.030000,0.029931,3.131000,64,64,1,0
nlpkkt240,27993600,746478752,16,2,4815689,0.030000,0.029997,5.941000,64,64,1,0
nlpkkt240,27993600,746478752,16,3,4844801,0.030000,0.030000,6.651000,64,64,1,0
nlpkkt240,27993600,746478752,16,1,4856294,0.030000,0.029997,3.465000,8,64,1,0
nlpkkt240,27993600,746478752,16,2,4784313,0.030000,0.030000,4.297000,8,64,1,0
nlpkkt240,27993600,746478752,16,3,4830606,0.030000,0.030000,3.528000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,334056,0.030000,0.023073,4.161000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,335586,0.030000,0.028529,12.304000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,333981,0.030000,0.029847,12.849000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,338819,0.030000,0.029212,2.251000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,336595,0.030000,0.028779,2.252000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,336511,0.030000,0.028592,2.322000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,335823,0.030000,0.029973,25.259000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,343226,0.030000,0.029931,20.814000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,339679,0.030000,0.027623,19.916000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,338860,0.030000,0.028863,14.468000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,338781,0.030000,0.028747,13.985000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,340187,0.030000,0.029982,11.473000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,338330,0.030000,0.029493,2.010000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,335792,0.030000,0.025461,4.207000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,338226,0.030000,0.029715,2.623000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,337752,0.030000,0.029992,10.151000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,337973,0.030000,0.029064,10.648000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,338906,0.030000,0.029893,10.173000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,332856,0.030000,0.029295,2.953000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,335176,0.030000,0.029666,5.538000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,337790,0.030000,0.029768,5.907000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,338008,0.030000,0.029328,3.274000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,337956,0.030000,0.029963,5.070000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,334706,0.030000,0.028279,3.442000,8,64,1,0
twitter-2010,41652230,2405026092,16,1,474966238,0.030000,0.030000,168.644000,128,64,1,0
twitter-2010,41652230,2405026092,16,2,469872313,0.030000,0.030000,244.196000,128,64,1,0
twitter-2010,41652230,2405026092,16,3,469685213,0.030000,0.030000,248.321000,128,64,1,0
twitter-2010,41652230,2405026092,16,1,471592837,0.030000,0.030000,210.270000,16,64,1,0
twitter-2010,41652230,2405026092,16,2,471899194,0.030000,0.030000,192.910000,16,64,1,0
twitter-2010,41652230,2405026092,16,3,474926987,0.030000,0.030000,194.987000,16,64,1,0
twitter-2010,41652230,2405026092,16,1,474525826,0.030000,0.030000,1038.880000,1,64,1,0
twitter-2010,41652230,2405026092,16,2,470967461,0.030000,0.030000,1083.625000,1,64,1,0
twitter-2010,41652230,2405026092,16,3,473517368,0.030000,0.030000,827.528000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,472548931,0.030000,0.030000,542.053000,2,64,1,0
twitter-2010,41652230,2405026092,16,2,472286331,0.030000,0.030000,570.750000,2,64,1,0
twitter-2010,41652230,2405026092,16,3,469608237,0.030000,0.030000,585.904000,2,64,1,0
twitter-2010,41652230,2405026092,16,1,471790926,0.030000,0.030000,166.318000,32,64,1,0
twitter-2010,41652230,2405026092,16,2,469063170,0.030000,0.030000,174.816000,32,64,1,0
twitter-2010,41652230,2405026092,16,3,471231298,0.030000,0.030000,175.112000,32,64,1,0
twitter-2010,41652230,2405026092,16,1,470526031,0.030000,0.030000,445.763000,4,64,1,0
twitter-2010,41652230,2405026092,16,2,476344997,0.030000,0.030000,425.178000,4,64,1,0
twitter-2010,41652230,2405026092,16,3,472961165,0.030000,0.030000,416.014000,4,64,1,0
twitter-2010,41652230,2405026092,16,1,469230452,0.030000,0.030000,154.047000,64,64,1,0
twitter-2010,41652230,2405026092,16,2,471394716,0.030000,0.030000,184.795000,64,64,1,0
twitter-2010,41652230,2405026092,16,3,473395199,0.030000,0.030000,193.207000,64,64,1,0
twitter-2010,41652230,2405026092,16,1,471372707,0.030000,0.030000,276.982000,8,64,1,0
twitter-2010,41652230,2405026092,16,2,475739017,0.030000,0.030000,241.619000,8,64,1,0
twitter-2010,41652230,2405026092,16,3,474608980,0.030000,0.030000,224.076000,8,64,1,0
uk-2007-05,105896435,6603753128,16,1,3424243,0.030000,0.029548,9.104000,128,64,1,0
uk-2007-05,105896435,6603753128,16,2,3400599,0.030000,0.028443,18.211000,128,64,1,0
uk-2007-05,105896435,6603753128,16,3,3446169,0.030000,0.029976,17.062000,128,64,1,0
uk-2007-05,105896435,6603753128,16,1,3611488,0.030000,0.029295,7.648000,16,64,1,0
uk-2007-05,105896435,6603753128,16,2,3532697,0.030000,0.029907,7.891000,16,64,1,0
uk-2007-05,105896435,6603753128,16,3,3579795,0.030000,0.029910,10.138000,16,64,1,0
uk-2007-05,105896435,6603753128,16,1,3745959,0.030000,0.029986,37.317000,1,64,1,0
uk-2007-05,105896435,6603753128,16,2,3692556,0.030000,0.028973,36.497000,1,64,1,0
uk-2007-05,105896435,6603753128,16,3,3709668,0.030000,0.029501,35.956000,1,64,1,0
uk-2007-05,105896435,6603753128,16,1,3722475,0.030000,0.029429,23.476000,2,64,1,0
uk-2007-05,105896435,6603753128,16,2,3665731,0.030000,0.029855,23.695000,2,64,1,0
uk-2007-05,105896435,6603753128,16,3,3583915,0.030000,0.029980,23.124000,2,64,1,0
uk-2007-05,105896435,6603753128,16,1,3474053,0.030000,0.028853,8.631000,32,64,1,0
uk-2007-05,105896435,6603753128,16,2,3461790,0.030000,0.029642,10.088000,32,64,1,0
uk-2007-05,105896435,6603753128,16,3,3502854,0.030000,0.029317,9.759000,32,64,1,0
uk-2007-05,105896435,6603753128,16,1,3612844,0.030000,0.029746,22.373000,4,64,1,0
uk-2007-05,105896435,6603753128,16,2,3564117,0.030000,0.029439,20.454000,4,64,1,0
uk-2007-05,105896435,6603753128,16,3,3629467,0.030000,0.029143,22.307000,4,64,1,0
uk-2007-05,105896435,6603753128,16,1,3446606,0.030000,0.028873,7.548000,64,64,1,0
uk-2007-05,105896435,6603753128,16,2,3490414,0.030000,0.029909,13.281000,64,64,1,0
uk-2007-05,105896435,6603753128,16,3,3440003,0.030000,0.029702,11.479000,64,64,1,0
uk-2007-05,105896435,6603753128,16,1,3559517,0.030000,0.029272,13.576000,8,64,1,0
uk-2007-05,105896435,6603753128,16,2,3635131,0.030000,0.029837,10.013000,8,64,1,0
uk-2007-05,105896435,6603753128,16,3,3464742,0.030000,0.029751,10.548000,8,64,1,0
webbase-2001,118142143,1709619522,16,1,8556893,0.030000,0.029989,9.528000,128,64,1,0
webbase-2001,118142143,1709619522,16,2,8569716,0.030000,0.029996,26.649000,128,64,1,0
webbase-2001,118142143,1709619522,16,3,8592834,0.030000,0.029472,24.324000,128,64,1,0
webbase-2001,118142143,1709619522,16,1,8595524,0.030000,0.029990,8.609000,16,64,1,0
webbase-2001,118142143,1709619522,16,2,8649044,0.030000,0.029066,10.255000,16,64,1,0
webbase-2001,118142143,1709619522,16,3,8569064,0.030000,0.029999,10.073000,16,64,1,0
webbase-2001,118142143,1709619522,16,1,8796345,0.030000,0.029993,31.056000,1,64,1,0
webbase-2001,118142143,1709619522,16,2,8684744,0.030000,0.029993,31.786000,1,64,1,0
webbase-2001,118142143,1709619522,16,3,8854908,0.030000,0.029477,29.876000,1,64,1,0
webbase-2001,118142143,1709619522,16,1,8809868,0.030000,0.029885,20.171000,2,64,1,0
webbase-2001,118142143,1709619522,16,2,8727407,0.030000,0.029858,22.856000,2,64,1,0
webbase-2001,118142143,1709619522,16,3,8663792,0.030000,0.029958,21.783000,2,64,1,0
webbase-2001,118142143,1709619522,16,1,8615730,0.030000,0.029999,8.328000,32,64,1,0
webbase-2001,118142143,1709619522,16,2,8671990,0.030000,0.029936,11.006000,32,64,1,0
webbase-2001,118142143,1709619522,16,3,8713065,0.030000,0.029676,10.627000,32,64,1,0
webbase-2001,118142143,1709619522,16,1,8749859,0.030000,0.029861,16.948000,4,64,1,0
webbase-2001,118142143,1709619522,16,2,8848491,0.030000,0.029925,16.221000,4,64,1,0
webbase-2001,118142143,1709619522,16,3,8632140,0.030000,0.029996,17.954000,4,64,1,0
webbase-2001,118142143,1709619522,16,1,8671534,0.030000,0.028403,8.863000,64,64,1,0
webbase-2001,118142143,1709619522,16,2,8705756,0.030000,0.029508,17.409000,64,64,1,0
webbase-2001,118142143,1709619522,16,3,8716258,0.030000,0.029882,15.212000,64,64,1,0
webbase-2001,118142143,1709619522,16,1,8772861,0.030000,0.030000,10.203000,8,64,1,0
webbase-2001,118142143,1709619522,16,2,8760415,0.030000,0.028925,9.466000,8,64,1,0
webbase-2001,118142143,1709619522,16,3,8577313,0.030000,0.029996,11.046000,8,64,1,0


==> experiments/ss/dJet.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
kmer_V1r,214004392,465409664,16,1,9272436,0.030000,0.029581,9.768000,128,64,1,0
kmer_V1r,214004392,465409664,16,2,9019807,0.030000,0.029838,35.042000,128,64,1,0
kmer_V1r,214004392,465409664,16,3,9455173,0.030000,0.029750,19.914000,128,64,1,0
kmer_V1r,214004392,465409664,16,1,9133434,0.030000,0.030000,12.093000,16,64,1,0
kmer_V1r,214004392,465409664,16,2,9467817,0.030000,0.030000,9.136000,16,64,1,0
kmer_V1r,214004392,465409664,16,3,9213160,0.030000,0.030000,12.788000,16,64,1,0
kmer_V1r,214004392,465409664,16,1,9509929,0.030000,0.028968,61.942000,1,64,1,0
kmer_V1r,214004392,465409664,16,2,9449941,0.030000,0.029986,58.784000,1,64,1,0
kmer_V1r,214004392,465409664,16,3,9412299,0.030000,0.027496,59.809000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,9481664,0.030000,0.026022,41.264000,2,64,1,0
kmer_V1r,214004392,465409664,16,2,9440013,0.030000,0.028996,39.875000,2,64,1,0
kmer_V1r,214004392,465409664,16,3,9514702,0.030000,0.025652,41.394000,2,64,1,0
kmer_V1r,214004392,465409664,16,1,9147039,0.030000,0.030000,10.066000,32,64,1,0
kmer_V1r,214004392,465409664,16,2,9175192,0.030000,0.029765,13.405000,32,64,1,0
kmer_V1r,214004392,465409664,16,3,9191125,0.030000,0.027853,13.464000,32,64,1,0
kmer_V1r,214004392,465409664,16,1,9186962,0.030000,0.030000,34.940000,4,64,1,0
kmer_V1r,214004392,465409664,16,2,9463091,0.030000,0.027584,25.998000,4,64,1,0
kmer_V1r,214004392,465409664,16,3,9401910,0.030000,0.025792,27.265000,4,64,1,0
kmer_V1r,214004392,465409664,16,1,9136233,0.030000,0.030000,9.930000,64,64,1,0
kmer_V1r,214004392,465409664,16,2,9087298,0.030000,0.024194,22.362000,64,64,1,0
kmer_V1r,214004392,465409664,16,3,9101350,0.030000,0.030000,20.546000,64,64,1,0
kmer_V1r,214004392,465409664,16,1,9249050,0.030000,0.029734,17.004000,8,64,1,0
kmer_V1r,214004392,465409664,16,2,9183179,0.030000,0.030000,17.978000,8,64,1,0
kmer_V1r,214004392,465409664,16,3,9375926,0.030000,0.030000,14.469000,8,64,1,0
nlpkkt240,27993600,746478752,16,1,5159140,0.030000,0.029950,2.631000,128,64,1,0
nlpkkt240,27993600,746478752,16,2,5170693,0.030000,0.030000,7.118000,128,64,1,0
nlpkkt240,27993600,746478752,16,3,5136948,0.030000,0.029999,5.581000,128,64,1,0
nlpkkt240,27993600,746478752,16,1,5104239,0.030000,0.030000,1.264000,16,64,1,0
nlpkkt240,27993600,746478752,16,2,5066829,0.030000,0.029271,1.163000,16,64,1,0
nlpkkt240,27993600,746478752,16,3,5145673,0.030000,0.029952,1.461000,16,64,1,0
nlpkkt240,27993600,746478752,16,1,5143385,0.030000,0.029998,5.826000,1,64,1,0
nlpkkt240,27993600,746478752,16,2,5169615,0.030000,0.030000,5.745000,1,64,1,0
nlpkkt240,27993600,746478752,16,3,5123278,0.030000,0.029997,5.788000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,5107544,0.030000,0.028664,4.178000,2,64,1,0
nlpkkt240,27993600,746478752,16,2,5106536,0.030000,0.030000,4.448000,2,64,1,0
nlpkkt240,27993600,746478752,16,3,5093664,0.030000,0.029997,4.299000,2,64,1,0
nlpkkt240,27993600,746478752,16,1,5092675,0.030000,0.029852,1.189000,32,64,1,0
nlpkkt240,27993600,746478752,16,2,5147050,0.030000,0.030000,2.017000,32,64,1,0
nlpkkt240,27993600,746478752,16,3,5132484,0.030000,0.030000,1.871000,32,64,1,0
nlpkkt240,27993600,746478752,16,1,5029374,0.030000,0.029960,6.672000,4,64,1,0
nlpkkt240,27993600,746478752,16,2,5091197,0.030000,0.029999,6.744000,4,64,1,0
nlpkkt240,27993600,746478752,16,3,5056386,0.030000,0.030000,6.826000,4,64,1,0
nlpkkt240,27993600,746478752,16,1,5091845,0.030000,0.029977,1.461000,64,64,1,0
nlpkkt240,27993600,746478752,16,2,5122904,0.030000,0.030000,3.321000,64,64,1,0
nlpkkt240,27993600,746478752,16,3,5094129,0.030000,0.030000,4.175000,64,64,1,0
nlpkkt240,27993600,746478752,16,1,5113082,0.030000,0.030000,1.691000,8,64,1,0
nlpkkt240,27993600,746478752,16,2,5040976,0.030000,0.029941,1.703000,8,64,1,0
nlpkkt240,27993600,746478752,16,3,5078093,0.030000,0.030000,1.791000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,344730,0.030000,0.030000,3.164000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,344427,0.030000,0.028274,8.054000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,344359,0.030000,0.029999,6.661000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,348468,0.030000,0.028086,1.453000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,346758,0.030000,0.029193,1.219000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,346178,0.030000,0.029437,1.222000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,345057,0.030000,0.029994,8.467000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,354261,0.030000,0.029961,8.236000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,347293,0.030000,0.027403,8.120000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,347155,0.030000,0.029160,5.587000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,347686,0.030000,0.029981,5.528000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,349046,0.030000,0.029999,7.832000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,346826,0.030000,0.029978,1.546000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,343946,0.030000,0.026707,2.316000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,350109,0.030000,0.029988,2.053000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,346891,0.030000,0.030000,7.583000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,346558,0.030000,0.029417,7.100000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,346568,0.030000,0.029911,6.948000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,342508,0.030000,0.029674,2.101000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,343780,0.030000,0.029722,4.109000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,346951,0.030000,0.028987,4.372000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,345790,0.030000,0.029218,1.601000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,348078,0.030000,0.029977,1.997000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,347933,0.030000,0.029984,2.178000,8,64,1,0
twitter-2010,41652230,2405026092,16,1,472238081,0.030000,0.030000,85.948000,128,64,1,0
twitter-2010,41652230,2405026092,16,2,470123845,0.030000,0.030000,94.951000,128,64,1,0
twitter-2010,41652230,2405026092,16,3,471619402,0.030000,0.030000,76.596000,128,64,1,0
twitter-2010,41652230,2405026092,16,1,473697155,0.030000,0.030000,105.710000,16,64,1,0
twitter-2010,41652230,2405026092,16,2,474674146,0.030000,0.030000,88.171000,16,64,1,0
twitter-2010,41652230,2405026092,16,3,476619487,0.030000,0.030000,84.860000,16,64,1,0
twitter-2010,41652230,2405026092,16,1,475397384,0.030000,0.030000,455.001000,1,64,1,0
twitter-2010,41652230,2405026092,16,2,473446009,0.030000,0.030000,312.506000,1,64,1,0
twitter-2010,41652230,2405026092,16,3,469178915,0.030000,0.030000,329.059000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,474465077,0.030000,0.030000,207.259000,2,64,1,0
twitter-2010,41652230,2405026092,16,2,474464590,0.030000,0.030000,234.782000,2,64,1,0
twitter-2010,41652230,2405026092,16,3,474200806,0.030000,0.030000,290.968000,2,64,1,0
twitter-2010,41652230,2405026092,16,1,472752236,0.030000,0.030000,83.903000,32,64,1,0
twitter-2010,41652230,2405026092,16,2,473556663,0.030000,0.030000,90.877000,32,64,1,0
twitter-2010,41652230,2405026092,16,3,474158925,0.030000,0.030000,81.177000,32,64,1,0
twitter-2010,41652230,2405026092,16,1,474955666,0.030000,0.030000,164.180000,4,64,1,0
twitter-2010,41652230,2405026092,16,2,473006777,0.030000,0.030000,203.777000,4,64,1,0
twitter-2010,41652230,2405026092,16,3,474661824,0.030000,0.030000,195.028000,4,64,1,0
twitter-2010,41652230,2405026092,16,1,472337578,0.030000,0.030000,81.778000,64,64,1,0
twitter-2010,41652230,2405026092,16,2,472234584,0.030000,0.030000,93.325000,64,64,1,0
twitter-2010,41652230,2405026092,16,3,470436772,0.030000,0.030000,94.280000,64,64,1,0
twitter-2010,41652230,2405026092,16,1,474343232,0.030000,0.030000,104.140000,8,64,1,0
twitter-2010,41652230,2405026092,16,2,476454371,0.030000,0.030000,98.135000,8,64,1,0
twitter-2010,41652230,2405026092,16,3,473329262,0.030000,0.030000,106.306000,8,64,1,0
uk-2007-05,105896435,6603753128,16,1,3446752,0.030000,0.028543,5.758000,128,64,1,0
uk-2007-05,105896435,6603753128,16,2,3477930,0.030000,0.028319,11.420000,128,64,1,0
uk-2007-05,105896435,6603753128,16,3,3503029,0.030000,0.029920,11.623000,128,64,1,0
uk-2007-05,105896435,6603753128,16,1,3629306,0.030000,0.029613,5.613000,16,64,1,0
uk-2007-05,105896435,6603753128,16,2,3556268,0.030000,0.029634,6.063000,16,64,1,0
uk-2007-05,105896435,6603753128,16,3,3629658,0.030000,0.029307,7.957000,16,64,1,0
uk-2007-05,105896435,6603753128,16,1,3790113,0.030000,0.029814,19.681000,1,64,1,0
uk-2007-05,105896435,6603753128,16,2,3724632,0.030000,0.029808,18.569000,1,64,1,0
uk-2007-05,105896435,6603753128,16,3,3778316,0.030000,0.029045,19.534000,1,64,1,0
uk-2007-05,105896435,6603753128,16,1,3775331,0.030000,0.029860,12.940000,2,64,1,0
uk-2007-05,105896435,6603753128,16,2,3750562,0.030000,0.028262,13.276000,2,64,1,0
uk-2007-05,105896435,6603753128,16,3,3602803,0.030000,0.030000,14.824000,2,64,1,0
uk-2007-05,105896435,6603753128,16,1,3568663,0.030000,0.029991,6.601000,32,64,1,0
uk-2007-05,105896435,6603753128,16,2,3562475,0.030000,0.029766,8.401000,32,64,1,0
uk-2007-05,105896435,6603753128,16,3,3511504,0.030000,0.029580,6.509000,32,64,1,0
uk-2007-05,105896435,6603753128,16,1,3662603,0.030000,0.029623,14.608000,4,64,1,0
uk-2007-05,105896435,6603753128,16,2,3560319,0.030000,0.029188,14.593000,4,64,1,0
uk-2007-05,105896435,6603753128,16,3,3716071,0.030000,0.029969,14.649000,4,64,1,0
uk-2007-05,105896435,6603753128,16,1,3498689,0.030000,0.029386,4.977000,64,64,1,0
uk-2007-05,105896435,6603753128,16,2,3537515,0.030000,0.029494,7.877000,64,64,1,0
uk-2007-05,105896435,6603753128,16,3,3470993,0.030000,0.029601,7.944000,64,64,1,0
uk-2007-05,105896435,6603753128,16,1,3633178,0.030000,0.029943,6.653000,8,64,1,0
uk-2007-05,105896435,6603753128,16,2,3652549,0.030000,0.029704,6.585000,8,64,1,0
uk-2007-05,105896435,6603753128,16,3,3594619,0.030000,0.029792,9.271000,8,64,1,0
webbase-2001,118142143,1709619522,16,1,8820063,0.030000,0.029998,6.829000,128,64,1,0
webbase-2001,118142143,1709619522,16,2,8716599,0.030000,0.029806,15.664000,128,64,1,0
webbase-2001,118142143,1709619522,16,3,8969613,0.030000,0.029984,15.663000,128,64,1,0
webbase-2001,118142143,1709619522,16,1,8764737,0.030000,0.029722,5.316000,16,64,1,0
webbase-2001,118142143,1709619522,16,2,8914454,0.030000,0.029896,5.334000,16,64,1,0
webbase-2001,118142143,1709619522,16,3,8763715,0.030000,0.029968,6.033000,16,64,1,0
webbase-2001,118142143,1709619522,16,1,9045853,0.030000,0.029666,14.914000,1,64,1,0
webbase-2001,118142143,1709619522,16,2,8821844,0.030000,0.029960,16.559000,1,64,1,0
webbase-2001,118142143,1709619522,16,3,9062810,0.030000,0.029935,16.765000,1,64,1,0
webbase-2001,118142143,1709619522,16,1,8869574,0.030000,0.029894,10.950000,2,64,1,0
webbase-2001,118142143,1709619522,16,2,8902649,0.030000,0.029940,12.586000,2,64,1,0
webbase-2001,118142143,1709619522,16,3,9161389,0.030000,0.029998,12.202000,2,64,1,0
webbase-2001,118142143,1709619522,16,1,8962622,0.030000,0.029860,4.923000,32,64,1,0
webbase-2001,118142143,1709619522,16,2,8776959,0.030000,0.029827,6.334000,32,64,1,0
webbase-2001,118142143,1709619522,16,3,8879277,0.030000,0.029984,7.235000,32,64,1,0
webbase-2001,118142143,1709619522,16,1,8934322,0.030000,0.029971,11.422000,4,64,1,0
webbase-2001,118142143,1709619522,16,2,9023830,0.030000,0.029996,13.105000,4,64,1,0
webbase-2001,118142143,1709619522,16,3,8889307,0.030000,0.029952,11.250000,4,64,1,0
webbase-2001,118142143,1709619522,16,1,8901549,0.030000,0.029982,5.539000,64,64,1,0
webbase-2001,118142143,1709619522,16,2,8848194,0.030000,0.029993,10.863000,64,64,1,0
webbase-2001,118142143,1709619522,16,3,8853678,0.030000,0.029740,9.172000,64,64,1,0
webbase-2001,118142143,1709619522,16,1,8993596,0.030000,0.030000,5.884000,8,64,1,0
webbase-2001,118142143,1709619522,16,2,8898248,0.030000,0.029998,6.815000,8,64,1,0
webbase-2001,118142143,1709619522,16,3,8941715,0.030000,0.029945,4.943000,8,64,1,0


==> experiments/ss/dLP.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
kmer_V1r,214004392,465409664,16,1,10001095,0.030000,0.029311,6.587000,128,64,1,0
kmer_V1r,214004392,465409664,16,2,9992055,0.030000,0.028897,15.576000,128,64,1,0
kmer_V1r,214004392,465409664,16,3,10030013,0.030000,0.028424,15.177000,128,64,1,0
kmer_V1r,214004392,465409664,16,1,10056651,0.030000,0.029016,6.004000,16,64,1,0
kmer_V1r,214004392,465409664,16,2,10110642,0.030000,0.029814,7.339000,16,64,1,0
kmer_V1r,214004392,465409664,16,3,10186935,0.030000,0.029732,6.718000,16,64,1,0
kmer_V1r,214004392,465409664,16,1,10261710,0.030000,0.029286,47.105000,1,64,1,0
kmer_V1r,214004392,465409664,16,2,10157445,0.030000,0.029877,46.137000,1,64,1,0
kmer_V1r,214004392,465409664,16,3,10293802,0.030000,0.029858,46.326000,1,64,1,0
kmer_V1r,214004392,465409664,16,1,10134733,0.030000,0.029094,31.919000,2,64,1,0
kmer_V1r,214004392,465409664,16,2,10155550,0.030000,0.029692,30.586000,2,64,1,0
kmer_V1r,214004392,465409664,16,3,10167268,0.030000,0.029721,31.277000,2,64,1,0
kmer_V1r,214004392,465409664,16,1,10135397,0.030000,0.029936,5.539000,32,64,1,0
kmer_V1r,214004392,465409664,16,2,10117628,0.030000,0.029747,6.187000,32,64,1,0
kmer_V1r,214004392,465409664,16,3,10065573,0.030000,0.029625,6.548000,32,64,1,0
kmer_V1r,214004392,465409664,16,1,10071409,0.030000,0.029421,20.366000,4,64,1,0
kmer_V1r,214004392,465409664,16,2,10157593,0.030000,0.029539,20.684000,4,64,1,0
kmer_V1r,214004392,465409664,16,3,10137542,0.030000,0.029713,21.221000,4,64,1,0
kmer_V1r,214004392,465409664,16,1,10090786,0.030000,0.029778,4.870000,64,64,1,0
kmer_V1r,214004392,465409664,16,2,10045673,0.030000,0.029244,9.408000,64,64,1,0
kmer_V1r,214004392,465409664,16,3,10067317,0.030000,0.029723,8.707000,64,64,1,0
kmer_V1r,214004392,465409664,16,1,10118583,0.030000,0.029636,8.920000,8,64,1,0
kmer_V1r,214004392,465409664,16,2,10044611,0.030000,0.029428,9.661000,8,64,1,0
kmer_V1r,214004392,465409664,16,3,10186418,0.030000,0.029896,9.186000,8,64,1,0
nlpkkt240,27993600,746478752,16,1,5866641,0.030000,0.029213,1.859000,128,64,1,0
nlpkkt240,27993600,746478752,16,2,5916162,0.030000,0.029977,4.917000,128,64,1,0
nlpkkt240,27993600,746478752,16,3,5868475,0.030000,0.029783,4.707000,128,64,1,0
nlpkkt240,27993600,746478752,16,1,5725823,0.030000,0.029055,0.860000,16,64,1,0
nlpkkt240,27993600,746478752,16,2,5799438,0.030000,0.029566,0.992000,16,64,1,0
nlpkkt240,27993600,746478752,16,3,5784566,0.030000,0.028880,0.891000,16,64,1,0
nlpkkt240,27993600,746478752,16,1,5840100,0.030000,0.029872,4.220000,1,64,1,0
nlpkkt240,27993600,746478752,16,2,5867161,0.030000,0.029909,4.107000,1,64,1,0
nlpkkt240,27993600,746478752,16,3,5900338,0.030000,0.029189,4.206000,1,64,1,0
nlpkkt240,27993600,746478752,16,1,5747130,0.030000,0.029743,3.489000,2,64,1,0
nlpkkt240,27993600,746478752,16,2,5762121,0.030000,0.029891,3.519000,2,64,1,0
nlpkkt240,27993600,746478752,16,3,5780998,0.030000,0.029933,3.417000,2,64,1,0
nlpkkt240,27993600,746478752,16,1,5564630,0.030000,0.029201,0.957000,32,64,1,0
nlpkkt240,27993600,746478752,16,2,5603688,0.030000,0.028589,1.488000,32,64,1,0
nlpkkt240,27993600,746478752,16,3,5628886,0.030000,0.029260,1.458000,32,64,1,0
nlpkkt240,27993600,746478752,16,1,5679816,0.030000,0.028317,6.022000,4,64,1,0
nlpkkt240,27993600,746478752,16,2,5771716,0.030000,0.029675,6.077000,4,64,1,0
nlpkkt240,27993600,746478752,16,3,5734055,0.030000,0.029999,6.015000,4,64,1,0
nlpkkt240,27993600,746478752,16,1,5571119,0.030000,0.029787,1.205000,64,64,1,0
nlpkkt240,27993600,746478752,16,2,5488886,0.030000,0.029863,2.036000,64,64,1,0
nlpkkt240,27993600,746478752,16,3,5565523,0.030000,0.027717,2.425000,64,64,1,0
nlpkkt240,27993600,746478752,16,1,5717600,0.030000,0.029560,1.243000,8,64,1,0
nlpkkt240,27993600,746478752,16,2,5676437,0.030000,0.029690,1.407000,8,64,1,0
nlpkkt240,27993600,746478752,16,3,5694302,0.030000,0.029363,1.385000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,347033,0.030000,0.029033,2.438000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,347424,0.030000,0.027782,6.858000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,346339,0.030000,0.025233,7.127000,128,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,350816,0.030000,0.027731,0.982000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,349432,0.030000,0.029370,0.955000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,350228,0.030000,0.029553,0.961000,16,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,348721,0.030000,0.029596,4.558000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,356960,0.030000,0.029990,4.570000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,354676,0.030000,0.029583,5.062000,1,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,351479,0.030000,0.029407,3.437000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,350307,0.030000,0.029969,3.387000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,354284,0.030000,0.029052,3.505000,2,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,350864,0.030000,0.029520,1.201000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,348805,0.030000,0.026000,1.570000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,350896,0.030000,0.029224,1.645000,32,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,351410,0.030000,0.029983,5.755000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,347956,0.030000,0.029557,5.677000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,350563,0.030000,0.029945,5.794000,4,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,347776,0.030000,0.029999,1.581000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,349313,0.030000,0.028073,3.092000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,347835,0.030000,0.017789,2.897000,64,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,1,350037,0.030000,0.028702,1.029000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,2,346637,0.030000,0.026118,1.092000,8,64,1,0
rgg_n_2_27_s0,134217728,2386714970,16,3,347548,0.030000,0.028741,1.103000,8,64,1,0
twitter-2010,41652230,2405026092,16,1,592413289,0.030000,0.030000,23.450000,128,64,1,0
twitter-2010,41652230,2405026092,16,2,576485968,0.030000,0.030000,28.833000,128,64,1,0
twitter-2010,41652230,2405026092,16,3,618331167,0.030000,0.030000,27.982000,128,64,1,0
twitter-2010,41652230,2405026092,16,1,587095274,0.030000,0.030000,24.040000,16,64,1,0
twitter-2010,41652230,2405026092,16,2,577785723,0.030000,0.030000,24.009000,16,64,1,0
twitter-2010,41652230,2405026092,16,3,600893526,0.030000,0.030000,25.767000,16,64,1,0
twitter-2010,41652230,2405026092,16,1,625067289,0.030000,0.029982,100.263000,1,64,1,0
twitter-2010,41652230,2405026092,16,2,624966453,0.030000,0.030000,92.902000,1,64,1,0
twitter-2010,41652230,2405026092,16,3,616504665,0.030000,0.029998,91.560000,1,64,1,0
twitter-2010,41652230,2405026092,16,1,602301676,0.030000,0.030000,70.955000,2,64,1,0
twitter-2010,41652230,2405026092,16,2,621055537,0.030000,0.029999,65.193000,2,64,1,0
twitter-2010,41652230,2405026092,16,3,612779440,0.030000,0.030000,71.498000,2,64,1,0
twitter-2010,41652230,2405026092,16,1,582196876,0.030000,0.030000,21.200000,32,64,1,0
twitter-2010,41652230,2405026092,16,2,596378925,0.030000,0.030000,22.409000,32,64,1,0
twitter-2010,41652230,2405026092,16,3,574946057,0.030000,0.030000,21.726000,32,64,1,0
twitter-2010,41652230,2405026092,16,1,594152307,0.030000,0.030000,48.038000,4,64,1,0
twitter-2010,41652230,2405026092,16,2,555758610,0.030000,0.030000,49.994000,4,64,1,0
twitter-2010,41652230,2405026092,16,3,594281136,0.030000,0.030000,47.796000,4,64,1,0
twitter-2010,41652230,2405026092,16,1,595494155,0.030000,0.030000,19.345000,64,64,1,0
twitter-2010,41652230,2405026092,16,2,618793860,0.030000,0.030000,22.771000,64,64,1,0
twitter-2010,41652230,2405026092,16,3,601206963,0.030000,0.030000,22.922000,64,64,1,0
twitter-2010,41652230,2405026092,16,1,597902533,0.030000,0.029900,27.741000,8,64,1,0
twitter-2010,41652230,2405026092,16,2,606336015,0.030000,0.030000,29.180000,8,64,1,0
twitter-2010,41652230,2405026092,16,3,593771286,0.030000,0.030000,26.582000,8,64,1,0
uk-2007-05,105896435,6603753128,16,1,3865557,0.030000,0.029519,4.441000,128,64,1,0
uk-2007-05,105896435,6603753128,16,2,3886976,0.030000,0.028066,7.966000,128,64,1,0
uk-2007-05,105896435,6603753128,16,3,3899940,0.030000,0.030000,7.867000,128,64,1,0
uk-2007-05,105896435,6603753128,16,1,4106338,0.030000,0.029913,4.036000,16,64,1,0
uk-2007-05,105896435,6603753128,16,2,4028850,0.030000,0.029997,4.606000,16,64,1,0
uk-2007-05,105896435,6603753128,16,3,4066649,0.030000,0.029304,4.510000,16,64,1,0
uk-2007-05,105896435,6603753128,16,1,3970204,0.030000,0.029512,14.366000,1,64,1,0
uk-2007-05,105896435,6603753128,16,2,3935237,0.030000,0.030000,14.091000,1,64,1,0
uk-2007-05,105896435,6603753128,16,3,4139107,0.030000,0.029993,14.258000,1,64,1,0
uk-2007-05,105896435,6603753128,16,1,4048438,0.030000,0.029863,10.339000,2,64,1,0
uk-2007-05,105896435,6603753128,16,2,3987531,0.030000,0.029994,11.149000,2,64,1,0
uk-2007-05,105896435,6603753128,16,3,3927386,0.030000,0.029274,10.896000,2,64,1,0
uk-2007-05,105896435,6603753128,16,1,4021560,0.030000,0.029954,4.693000,32,64,1,0
uk-2007-05,105896435,6603753128,16,2,4073485,0.030000,0.029977,4.993000,32,64,1,0
uk-2007-05,105896435,6603753128,16,3,4006759,0.030000,0.029640,5.474000,32,64,1,0
uk-2007-05,105896435,6603753128,16,1,4012895,0.030000,0.029872,12.663000,4,64,1,0
uk-2007-05,105896435,6603753128,16,2,3979055,0.030000,0.029781,13.890000,4,64,1,0
uk-2007-05,105896435,6603753128,16,3,4107319,0.030000,0.029948,12.741000,4,64,1,0
uk-2007-05,105896435,6603753128,16,1,3995003,0.030000,0.028005,3.767000,64,64,1,0
uk-2007-05,105896435,6603753128,16,2,3990928,0.030000,0.029961,5.011000,64,64,1,0
uk-2007-05,105896435,6603753128,16,3,4007608,0.030000,0.029868,5.133000,64,64,1,0
uk-2007-05,105896435,6603753128,16,1,4178743,0.030000,0.029978,5.296000,8,64,1,0
uk-2007-05,105896435,6603753128,16,2,3932386,0.030000,0.029923,5.401000,8,64,1,0
uk-2007-05,105896435,6603753128,16,3,3888588,0.030000,0.029944,5.410000,8,64,1,0
webbase-2001,118142143,1709619522,16,1,9320059,0.030000,0.029976,4.586000,128,64,1,0
webbase-2001,118142143,1709619522,16,2,9338147,0.030000,0.029973,9.279000,128,64,1,0
webbase-2001,118142143,1709619522,16,3,9345515,0.030000,0.029997,9.415000,128,64,1,0
webbase-2001,118142143,1709619522,16,1,9323116,0.030000,0.029867,3.521000,16,64,1,0
webbase-2001,118142143,1709619522,16,2,9393115,0.030000,0.029971,3.839000,16,64,1,0
webbase-2001,118142143,1709619522,16,3,9367492,0.030000,0.029981,3.908000,16,64,1,0
webbase-2001,118142143,1709619522,16,1,9427501,0.030000,0.029996,9.489000,1,64,1,0
webbase-2001,118142143,1709619522,16,2,9539490,0.030000,0.030000,10.498000,1,64,1,0
webbase-2001,118142143,1709619522,16,3,9674233,0.030000,0.030000,9.363000,1,64,1,0
webbase-2001,118142143,1709619522,16,1,9429446,0.030000,0.029994,7.279000,2,64,1,0
webbase-2001,118142143,1709619522,16,2,9416017,0.030000,0.029948,7.361000,2,64,1,0
webbase-2001,118142143,1709619522,16,3,9392777,0.030000,0.029917,7.349000,2,64,1,0
webbase-2001,118142143,1709619522,16,1,9409013,0.030000,0.030000,3.103000,32,64,1,0
webbase-2001,118142143,1709619522,16,2,9371655,0.030000,0.029994,3.877000,32,64,1,0
webbase-2001,118142143,1709619522,16,3,9360055,0.030000,0.030000,4.037000,32,64,1,0
webbase-2001,118142143,1709619522,16,1,9387585,0.030000,0.029984,8.822000,4,64,1,0
webbase-2001,118142143,1709619522,16,2,9391096,0.030000,0.029976,8.735000,4,64,1,0
webbase-2001,118142143,1709619522,16,3,9346403,0.030000,0.029960,8.691000,4,64,1,0
webbase-2001,118142143,1709619522,16,1,9341077,0.030000,0.029999,3.650000,64,64,1,0
webbase-2001,118142143,1709619522,16,2,9298383,0.030000,0.029964,5.943000,64,64,1,0
webbase-2001,118142143,1709619522,16,3,9409640,0.030000,0.029330,5.068000,64,64,1,0
webbase-2001,118142143,1709619522,16,1,9298273,0.030000,0.029931,3.337000,8,64,1,0
webbase-2001,118142143,1709619522,16,2,9379527,0.030000,0.030000,3.438000,8,64,1,0
webbase-2001,118142143,1709619522,16,3,9355491,0.030000,0.029999,3.480000,8,64,1,0


==> experiments/ws/EuroPar-Fast.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
rgg2d-n=26-m=29-ws=1,8589934592,137438862164,16,5,2429249,0.030000,0.029328,5.634000,128,64,1,0
rgg2d-n=26-m=29-ws=1,1073741824,17180007300,16,5,831482,0.030000,0.027653,2.462000,16,64,1,0
rgg2d-n=26-m=29-ws=1,67108864,1073772266,16,5,193771,0.030000,0.025751,1.943000,1,64,1,0
rgg2d-n=26-m=29-ws=1,134217728,2147588904,16,5,280161,0.030000,0.029894,2.932000,2,64,1,0
rgg2d-n=26-m=29-ws=1,2147483648,34360012950,16,5,1180458,0.030000,0.029785,2.820000,32,64,1,0
rgg2d-n=26-m=29-ws=1,268435456,4295162536,16,5,399093,0.030000,0.028995,6.425000,4,64,1,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787092,16,5,1691573,0.030000,0.029477,3.785000,64,64,1,0
rgg2d-n=26-m=29-ws=1,536870912,8589931196,16,5,572933,0.030000,0.029697,2.311000,8,64,1,0
rgg2d-n=26-m=31-ws=1,8589934592,549763701316,16,5,36022288,0.030000,0.029305,9.601000,128,64,1,0
rgg2d-n=26-m=31-ws=1,1073741824,68720882688,16,5,12261606,0.030000,0.029687,4.940000,16,64,1,0
rgg2d-n=26-m=31-ws=1,67108864,4295068444,16,5,2890885,0.030000,0.028396,4.001000,1,64,1,0
rgg2d-n=26-m=31-ws=1,134217728,8590300776,16,5,4156310,0.030000,0.025036,4.923000,2,64,1,0
rgg2d-n=26-m=31-ws=1,2147483648,137442246532,16,5,17551189,0.030000,0.029942,5.021000,32,64,1,0
rgg2d-n=26-m=31-ws=1,268435456,17180509464,16,5,5873451,0.030000,0.029869,8.404000,4,64,1,0
rgg2d-n=26-m=31-ws=1,4294967296,274882907458,16,5,25213637,0.030000,0.028240,7.612000,64,64,1,0
rgg2d-n=26-m=31-ws=1,536870912,34360575304,16,5,8486042,0.030000,0.029173,4.584000,8,64,1,0
rgg3d-n=26-m=29-ws=1,8589934592,137438768950,16,5,81281889,0.030000,0.028479,7.292000,128,64,1,0
rgg3d-n=26-m=29-ws=1,1073741824,17179740592,16,5,19431183,0.030000,0.029879,3.027000,16,64,1,0
rgg3d-n=26-m=29-ws=1,67108864,1073811346,16,5,2880683,0.030000,0.029961,2.487000,1,64,1,0
rgg3d-n=26-m=29-ws=1,134217728,2147491912,16,5,4692008,0.030000,0.029832,3.334000,2,64,1,0
rgg3d-n=26-m=29-ws=1,2147483648,34359511592,16,5,31629094,0.030000,0.027379,3.414000,32,64,1,0
rgg3d-n=26-m=29-ws=1,268435456,4295007856,16,5,7535676,0.030000,0.029887,6.810000,4,64,1,0
rgg3d-n=26-m=29-ws=1,4294967296,68719958944,16,5,50530588,0.030000,0.028482,4.077000,64,64,1,0
rgg3d-n=26-m=29-ws=1,536870912,8589854234,16,5,12065148,0.030000,0.027679,2.901000,8,64,1,0
rgg3d-n=26-m=31-ws=1,8589934592,549765996150,16,5,703207555,0.030000,0.029743,8.895000,128,64,1,0
rgg3d-n=26-m=31-ws=1,1073741824,68720828280,16,5,166996532,0.030000,0.029957,6.026000,16,64,1,0
rgg3d-n=26-m=31-ws=1,67108864,4295137002,16,5,24912333,0.030000,0.029935,5.133000,1,64,1,0
rgg3d-n=26-m=31-ws=1,134217728,8590152354,16,5,40671573,0.030000,0.029977,6.250000,2,64,1,0
rgg3d-n=26-m=31-ws=1,2147483648,137442108914,16,5,268498534,0.030000,0.028646,6.387000,32,64,1,0
rgg3d-n=26-m=31-ws=1,268435456,17180370544,16,5,64610780,0.030000,0.028739,9.660000,4,64,1,0
rgg3d-n=26-m=31-ws=1,4294967296,274882793698,16,5,436818658,0.030000,0.028090,7.360000,64,64,1,0
rgg3d-n=26-m=31-ws=1,536870912,34360192582,16,5,103873461,0.030000,0.029920,5.805000,8,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,8589934592,136403408592,16,5,3140,0.030000,0.026710,7.119000,128,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,5,2782,0.030000,0.027413,2.854000,16,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,5,2886,0.030000,0.028019,2.031000,1,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,5,3107,0.030000,0.029749,2.067000,2,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,5,6393,0.030000,0.029931,4.321000,32,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,5,1163,0.030000,0.029026,2.233000,4,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,5,2667,0.030000,0.027387,4.996000,64,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,5,11382,0.030000,0.029978,3.410000,8,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534137370184,16,5,90482,0.030000,0.029947,11.160000,128,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66752744256,16,5,75625,0.030000,0.029505,5.451000,16,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169967158,16,5,62260,0.030000,0.029535,4.084000,1,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345154646,16,5,75714,0.030000,0.029619,4.569000,2,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133505732468,16,5,69170,0.030000,0.029947,7.346000,32,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16692409044,16,5,67171,0.030000,0.029838,4.254000,4,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008841404,16,5,70207,0.030000,0.027969,7.322000,64,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446265526,16,5,66320,0.030000,0.028016,4.595000,8,64,1,0
rgg2d-n=26-m=29-ws=1,8589934592,137438862164,16,1,2425340,0.030000,0.029888,5.587000,128,64,1,0
rgg2d-n=26-m=29-ws=1,8589934592,137438862164,16,2,2423339,0.030000,0.028835,6.749000,128,64,1,0
rgg2d-n=26-m=29-ws=1,8589934592,137438862164,16,3,2430843,0.030000,0.029725,6.535000,128,64,1,0
rgg2d-n=26-m=29-ws=1,8589934592,137438862164,16,4,2430917,0.030000,0.029682,8.682000,128,64,1,0
rgg2d-n=26-m=29-ws=1,1073741824,17180007300,16,1,831791,0.030000,0.028934,2.491000,16,64,1,0
rgg2d-n=26-m=29-ws=1,1073741824,17180007300,16,2,824832,0.030000,0.028232,2.625000,16,64,1,0
rgg2d-n=26-m=29-ws=1,1073741824,17180007300,16,3,828784,0.030000,0.029333,3.022000,16,64,1,0
rgg2d-n=26-m=29-ws=1,1073741824,17180007300,16,4,827978,0.030000,0.028565,2.585000,16,64,1,0
rgg2d-n=26-m=29-ws=1,67108864,1073772266,16,1,194752,0.030000,0.029283,2.307000,1,64,1,0
rgg2d-n=26-m=29-ws=1,67108864,1073772266,16,2,194242,0.030000,0.028475,2.314000,1,64,1,0
rgg2d-n=26-m=29-ws=1,67108864,1073772266,16,3,193591,0.030000,0.028928,2.299000,1,64,1,0
rgg2d-n=26-m=29-ws=1,67108864,1073772266,16,4,195005,0.030000,0.027163,2.296000,1,64,1,0
rgg2d-n=26-m=29-ws=1,134217728,2147588904,16,1,278915,0.030000,0.029669,2.893000,2,64,1,0
rgg2d-n=26-m=29-ws=1,134217728,2147588904,16,2,280352,0.030000,0.029688,2.893000,2,64,1,0
rgg2d-n=26-m=29-ws=1,134217728,2147588904,16,3,278258,0.030000,0.029229,2.950000,2,64,1,0
rgg2d-n=26-m=29-ws=1,134217728,2147588904,16,4,280321,0.030000,0.029463,2.912000,2,64,1,0
rgg2d-n=26-m=29-ws=1,2147483648,34360012950,16,1,1175901,0.030000,0.028445,2.932000,32,64,1,0
rgg2d-n=26-m=29-ws=1,2147483648,34360012950,16,2,1179595,0.030000,0.029340,2.876000,32,64,1,0
rgg2d-n=26-m=29-ws=1,2147483648,34360012950,16,3,1173698,0.030000,0.029453,3.061000,32,64,1,0
rgg2d-n=26-m=29-ws=1,2147483648,34360012950,16,4,1177657,0.030000,0.025630,2.971000,32,64,1,0
rgg2d-n=26-m=29-ws=1,268435456,4295162536,16,1,402333,0.030000,0.027731,6.270000,4,64,1,0
rgg2d-n=26-m=29-ws=1,268435456,4295162536,16,2,401028,0.030000,0.026468,6.258000,4,64,1,0
rgg2d-n=26-m=29-ws=1,268435456,4295162536,16,3,395735,0.030000,0.029362,6.298000,4,64,1,0
rgg2d-n=26-m=29-ws=1,268435456,4295162536,16,4,400514,0.030000,0.021734,6.310000,4,64,1,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787092,16,1,1692930,0.030000,0.029485,3.810000,64,64,1,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787092,16,2,1691442,0.030000,0.029768,4.217000,64,64,1,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787092,16,3,1698934,0.030000,0.028594,3.989000,64,64,1,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787092,16,4,1691978,0.030000,0.024419,3.730000,64,64,1,0
rgg2d-n=26-m=29-ws=1,536870912,8589931196,16,1,567825,0.030000,0.029311,2.377000,8,64,1,0
rgg2d-n=26-m=29-ws=1,536870912,8589931196,16,2,572724,0.030000,0.027316,2.270000,8,64,1,0
rgg2d-n=26-m=29-ws=1,536870912,8589931196,16,3,573446,0.030000,0.029365,2.186000,8,64,1,0
rgg2d-n=26-m=29-ws=1,536870912,8589931196,16,4,573144,0.030000,0.029271,2.304000,8,64,1,0
rgg2d-n=26-m=31-ws=1,8589934592,549763701316,16,1,36000393,0.030000,0.029575,8.797000,128,64,1,0
rgg2d-n=26-m=31-ws=1,8589934592,549763701316,16,2,36172118,0.030000,0.029339,8.940000,128,64,1,0
rgg2d-n=26-m=31-ws=1,8589934592,549763701316,16,3,36126773,0.030000,0.028955,11.679000,128,64,1,0
rgg2d-n=26-m=31-ws=1,8589934592,549763701316,16,4,35928953,0.030000,0.028500,12.516000,128,64,1,0
rgg2d-n=26-m=31-ws=1,1073741824,68720882688,16,1,12273191,0.030000,0.028452,4.686000,16,64,1,0
rgg2d-n=26-m=31-ws=1,1073741824,68720882688,16,2,12159147,0.030000,0.027546,5.008000,16,64,1,0
rgg2d-n=26-m=31-ws=1,1073741824,68720882688,16,3,12143279,0.030000,0.026969,4.940000,16,64,1,0
rgg2d-n=26-m=31-ws=1,1073741824,68720882688,16,4,12178979,0.030000,0.029548,4.373000,16,64,1,0
rgg2d-n=26-m=31-ws=1,67108864,4295068444,16,1,2935190,0.030000,0.029497,4.779000,1,64,1,0
rgg2d-n=26-m=31-ws=1,67108864,4295068444,16,2,2906786,0.030000,0.029455,4.827000,1,64,1,0
rgg2d-n=26-m=31-ws=1,67108864,4295068444,16,3,2921410,0.030000,0.028211,4.764000,1,64,1,0
rgg2d-n=26-m=31-ws=1,67108864,4295068444,16,4,2903193,0.030000,0.028465,4.782000,1,64,1,0
rgg2d-n=26-m=31-ws=1,134217728,8590300776,16,1,4163134,0.030000,0.027876,5.000000,2,64,1,0
rgg2d-n=26-m=31-ws=1,134217728,8590300776,16,2,4169811,0.030000,0.026873,4.975000,2,64,1,0
rgg2d-n=26-m=31-ws=1,134217728,8590300776,16,3,4139506,0.030000,0.028150,4.999000,2,64,1,0
rgg2d-n=26-m=31-ws=1,134217728,8590300776,16,4,4149349,0.030000,0.029545,4.996000,2,64,1,0
rgg2d-n=26-m=31-ws=1,2147483648,137442246532,16,1,17625964,0.030000,0.029659,4.949000,32,64,1,0
rgg2d-n=26-m=31-ws=1,2147483648,137442246532,16,2,17453666,0.030000,0.029354,5.551000,32,64,1,0
rgg2d-n=26-m=31-ws=1,2147483648,137442246532,16,3,17512960,0.030000,0.029060,5.080000,32,64,1,0
rgg2d-n=26-m=31-ws=1,2147483648,137442246532,16,4,17397946,0.030000,0.029049,4.724000,32,64,1,0
rgg2d-n=26-m=31-ws=1,268435456,17180509464,16,1,5909163,0.030000,0.029557,8.444000,4,64,1,0
rgg2d-n=26-m=31-ws=1,268435456,17180509464,16,2,5925007,0.030000,0.029975,8.502000,4,64,1,0
rgg2d-n=26-m=31-ws=1,268435456,17180509464,16,3,5878834,0.030000,0.029992,8.417000,4,64,1,0
rgg2d-n=26-m=31-ws=1,268435456,17180509464,16,4,5923284,0.030000,0.029842,8.616000,4,64,1,0
rgg2d-n=26-m=31-ws=1,4294967296,274882907458,16,1,25238952,0.030000,0.028185,9.165000,64,64,1,0
rgg2d-n=26-m=31-ws=1,4294967296,274882907458,16,2,25305774,0.030000,0.029537,5.703000,64,64,1,0
rgg2d-n=26-m=31-ws=1,4294967296,274882907458,16,3,25187215,0.030000,0.028532,9.937000,64,64,1,0
rgg2d-n=26-m=31-ws=1,4294967296,274882907458,16,4,25363495,0.030000,0.028091,6.176000,64,64,1,0
rgg2d-n=26-m=31-ws=1,536870912,34360575304,16,1,8622191,0.030000,0.029484,4.329000,8,64,1,0
rgg2d-n=26-m=31-ws=1,536870912,34360575304,16,2,8541173,0.030000,0.022781,4.299000,8,64,1,0
rgg2d-n=26-m=31-ws=1,536870912,34360575304,16,3,8566853,0.030000,0.027599,4.304000,8,64,1,0
rgg2d-n=26-m=31-ws=1,536870912,34360575304,16,4,8504880,0.030000,0.029042,4.699000,8,64,1,0
rgg3d-n=26-m=29-ws=1,8589934592,137438768950,16,1,81464955,0.030000,0.028667,5.683000,128,64,1,0
rgg3d-n=26-m=29-ws=1,8589934592,137438768950,16,2,80866935,0.030000,0.029912,6.772000,128,64,1,0
rgg3d-n=26-m=29-ws=1,8589934592,137438768950,16,3,80870335,0.030000,0.025811,6.551000,128,64,1,0
rgg3d-n=26-m=29-ws=1,8589934592,137438768950,16,4,81516231,0.030000,0.029757,6.904000,128,64,1,0
rgg3d-n=26-m=29-ws=1,1073741824,17179740592,16,1,19436747,0.030000,0.029610,3.132000,16,64,1,0
rgg3d-n=26-m=29-ws=1,1073741824,17179740592,16,2,19423077,0.030000,0.027913,3.018000,16,64,1,0
rgg3d-n=26-m=29-ws=1,1073741824,17179740592,16,3,19276873,0.030000,0.029102,4.599000,16,64,1,0
rgg3d-n=26-m=29-ws=1,1073741824,17179740592,16,4,19481403,0.030000,0.028896,3.086000,16,64,1,0
rgg3d-n=26-m=29-ws=1,67108864,1073811346,16,1,2873399,0.030000,0.029150,2.940000,1,64,1,0
rgg3d-n=26-m=29-ws=1,67108864,1073811346,16,2,2847319,0.030000,0.029927,2.940000,1,64,1,0
rgg3d-n=26-m=29-ws=1,67108864,1073811346,16,3,2852703,0.030000,0.029714,2.929000,1,64,1,0
rgg3d-n=26-m=29-ws=1,67108864,1073811346,16,4,2883809,0.030000,0.028746,2.927000,1,64,1,0
rgg3d-n=26-m=29-ws=1,134217728,2147491912,16,1,4625968,0.030000,0.027964,3.451000,2,64,1,0
rgg3d-n=26-m=29-ws=1,134217728,2147491912,16,2,4674768,0.030000,0.029942,3.354000,2,64,1,0
rgg3d-n=26-m=29-ws=1,134217728,2147491912,16,3,4687691,0.030000,0.029702,3.390000,2,64,1,0
rgg3d-n=26-m=29-ws=1,134217728,2147491912,16,4,4661203,0.030000,0.029798,3.350000,2,64,1,0
rgg3d-n=26-m=29-ws=1,2147483648,34359511592,16,1,31388895,0.030000,0.029458,3.330000,32,64,1,0
rgg3d-n=26-m=29-ws=1,2147483648,34359511592,16,2,31618322,0.030000,0.029687,3.350000,32,64,1,0
rgg3d-n=26-m=29-ws=1,2147483648,34359511592,16,3,31573244,0.030000,0.027981,3.405000,32,64,1,0
rgg3d-n=26-m=29-ws=1,2147483648,34359511592,16,4,31420801,0.030000,0.027774,3.859000,32,64,1,0
rgg3d-n=26-m=29-ws=1,268435456,4295007856,16,1,7564041,0.030000,0.029985,6.774000,4,64,1,0
rgg3d-n=26-m=29-ws=1,268435456,4295007856,16,2,7534125,0.030000,0.029922,6.826000,4,64,1,0
rgg3d-n=26-m=29-ws=1,268435456,4295007856,16,3,7474858,0.030000,0.026618,6.824000,4,64,1,0
rgg3d-n=26-m=29-ws=1,268435456,4295007856,16,4,7524898,0.030000,0.029696,6.840000,4,64,1,0
rgg3d-n=26-m=29-ws=1,4294967296,68719958944,16,1,50695010,0.030000,0.029565,5.846000,64,64,1,0
rgg3d-n=26-m=29-ws=1,4294967296,68719958944,16,2,50474647,0.030000,0.027525,5.781000,64,64,1,0
rgg3d-n=26-m=29-ws=1,4294967296,68719958944,16,3,50266428,0.030000,0.029290,4.105000,64,64,1,0
rgg3d-n=26-m=29-ws=1,4294967296,68719958944,16,4,50634508,0.030000,0.029325,3.942000,64,64,1,0
rgg3d-n=26-m=29-ws=1,536870912,8589854234,16,1,12027166,0.030000,0.029906,2.813000,8,64,1,0
rgg3d-n=26-m=29-ws=1,536870912,8589854234,16,2,12052727,0.030000,0.028344,2.820000,8,64,1,0
rgg3d-n=26-m=29-ws=1,536870912,8589854234,16,3,12042223,0.030000,0.029150,2.899000,8,64,1,0
rgg3d-n=26-m=29-ws=1,536870912,8589854234,16,4,11998227,0.030000,0.029963,2.854000,8,64,1,0
rgg3d-n=26-m=31-ws=1,8589934592,549765996150,16,1,704461778,0.030000,0.029267,9.295000,128,64,1,0
rgg3d-n=26-m=31-ws=1,8589934592,549765996150,16,2,701785695,0.030000,0.029979,9.536000,128,64,1,0
rgg3d-n=26-m=31-ws=1,8589934592,549765996150,16,3,694342980,0.030000,0.026993,10.092000,128,64,1,0
rgg3d-n=26-m=31-ws=1,8589934592,549765996150,16,4,705526490,0.030000,0.029365,10.007000,128,64,1,0
rgg3d-n=26-m=31-ws=1,1073741824,68720828280,16,1,167280991,0.030000,0.029758,6.001000,16,64,1,0
rgg3d-n=26-m=31-ws=1,1073741824,68720828280,16,2,166537746,0.030000,0.029568,5.988000,16,64,1,0
rgg3d-n=26-m=31-ws=1,1073741824,68720828280,16,3,167324913,0.030000,0.028518,6.325000,16,64,1,0
rgg3d-n=26-m=31-ws=1,1073741824,68720828280,16,4,166730795,0.030000,0.029748,6.072000,16,64,1,0
rgg3d-n=26-m=31-ws=1,67108864,4295137002,16,1,24772228,0.030000,0.029379,6.237000,1,64,1,0
rgg3d-n=26-m=31-ws=1,67108864,4295137002,16,2,24803472,0.030000,0.029939,6.350000,1,64,1,0
rgg3d-n=26-m=31-ws=1,67108864,4295137002,16,3,24790512,0.030000,0.027148,6.696000,1,64,1,0
rgg3d-n=26-m=31-ws=1,67108864,4295137002,16,4,24688088,0.030000,0.027917,6.232000,1,64,1,0
rgg3d-n=26-m=31-ws=1,134217728,8590152354,16,1,40266546,0.030000,0.029570,6.290000,2,64,1,0
rgg3d-n=26-m=31-ws=1,134217728,8590152354,16,2,40103014,0.030000,0.029756,6.182000,2,64,1,0
rgg3d-n=26-m=31-ws=1,134217728,8590152354,16,3,40869880,0.030000,0.029265,6.263000,2,64,1,0
rgg3d-n=26-m=31-ws=1,134217728,8590152354,16,4,40142667,0.030000,0.029652,6.268000,2,64,1,0
rgg3d-n=26-m=31-ws=1,2147483648,137442108914,16,1,266730299,0.030000,0.029321,6.228000,32,64,1,0
rgg3d-n=26-m=31-ws=1,2147483648,137442108914,16,2,269303408,0.030000,0.027776,6.534000,32,64,1,0
rgg3d-n=26-m=31-ws=1,2147483648,137442108914,16,3,266799008,0.030000,0.029694,6.789000,32,64,1,0
rgg3d-n=26-m=31-ws=1,2147483648,137442108914,16,4,268091499,0.030000,0.029993,6.641000,32,64,1,0
rgg3d-n=26-m=31-ws=1,268435456,17180370544,16,1,64967260,0.030000,0.028315,9.567000,4,64,1,0
rgg3d-n=26-m=31-ws=1,268435456,17180370544,16,2,65114969,0.030000,0.029941,9.995000,4,64,1,0
rgg3d-n=26-m=31-ws=1,268435456,17180370544,16,3,64662438,0.030000,0.028092,9.644000,4,64,1,0
rgg3d-n=26-m=31-ws=1,268435456,17180370544,16,4,64637235,0.030000,0.029848,9.675000,4,64,1,0
rgg3d-n=26-m=31-ws=1,4294967296,274882793698,16,1,433855444,0.030000,0.029040,9.231000,64,64,1,0
rgg3d-n=26-m=31-ws=1,4294967296,274882793698,16,2,436155463,0.030000,0.028583,7.094000,64,64,1,0
rgg3d-n=26-m=31-ws=1,4294967296,274882793698,16,3,431504456,0.030000,0.029388,7.306000,64,64,1,0
rgg3d-n=26-m=31-ws=1,4294967296,274882793698,16,4,435141477,0.030000,0.024472,7.204000,64,64,1,0
rgg3d-n=26-m=31-ws=1,536870912,34360192582,16,1,103273256,0.030000,0.029776,6.435000,8,64,1,0
rgg3d-n=26-m=31-ws=1,536870912,34360192582,16,2,103653964,0.030000,0.029904,5.510000,8,64,1,0
rgg3d-n=26-m=31-ws=1,536870912,34360192582,16,3,103883679,0.030000,0.029324,6.427000,8,64,1,0
rgg3d-n=26-m=31-ws=1,536870912,34360192582,16,4,102768566,0.030000,0.027949,6.865000,8,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,8589934592,136403408592,16,1,3127,0.030000,0.028198,6.881000,128,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,8589934592,136403408592,16,2,3169,0.030000,0.026710,6.430000,128,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,8589934592,136403408592,16,3,3129,0.030000,0.029320,6.977000,128,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,8589934592,136403408592,16,4,3136,0.030000,0.028987,7.441000,128,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,1,2717,0.030000,0.029261,2.751000,16,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,2,2702,0.030000,0.026164,2.760000,16,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,3,2845,0.030000,0.025491,2.816000,16,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,4,2742,0.030000,0.029259,2.772000,16,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,1,2926,0.030000,0.029378,2.354000,1,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,2,2887,0.030000,0.029869,2.337000,1,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,3,2833,0.030000,0.028019,2.352000,1,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,4,2826,0.030000,0.028590,2.322000,1,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,1,3186,0.030000,0.027319,2.069000,2,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,2,2989,0.030000,0.027314,2.087000,2,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,3,3139,0.030000,0.026277,2.085000,2,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,4,3159,0.030000,0.023515,2.098000,2,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,1,6428,0.030000,0.029583,4.168000,32,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,2,6409,0.030000,0.028883,4.229000,32,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,3,6439,0.030000,0.029931,4.314000,32,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,4,6415,0.030000,0.028955,4.246000,32,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,1,1158,0.030000,0.029026,2.287000,4,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,2,1156,0.030000,0.029026,2.227000,4,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,3,1157,0.030000,0.029026,2.256000,4,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,4,1161,0.030000,0.027391,2.275000,4,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,1,2695,0.030000,0.027356,4.025000,64,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,2,2645,0.030000,0.028243,4.603000,64,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,3,2626,0.030000,0.028655,4.068000,64,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,4,2627,0.030000,0.028855,4.117000,64,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,1,11357,0.030000,0.029966,3.337000,8,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,2,11423,0.030000,0.029706,3.333000,8,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,3,11358,0.030000,0.029964,3.384000,8,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,4,11467,0.030000,0.029964,3.357000,8,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534137370184,16,1,89724,0.030000,0.028286,11.938000,128,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534137370184,16,2,89188,0.030000,0.029692,11.735000,128,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534137370184,16,3,89738,0.030000,0.029541,13.783000,128,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534137370184,16,4,89770,0.030000,0.028286,12.346000,128,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66752744256,16,1,73147,0.030000,0.028133,5.446000,16,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66752744256,16,2,74125,0.030000,0.027855,5.421000,16,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66752744256,16,3,74198,0.030000,0.027849,5.853000,16,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66752744256,16,4,74808,0.030000,0.027849,5.462000,16,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169967158,16,1,62616,0.030000,0.024953,4.723000,1,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169967158,16,2,64300,0.030000,0.029543,4.871000,1,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169967158,16,3,66109,0.030000,0.029662,5.148000,1,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169967158,16,4,63613,0.030000,0.029565,5.248000,1,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345154646,16,1,75364,0.030000,0.029013,4.271000,2,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345154646,16,2,75505,0.030000,0.029238,4.188000,2,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345154646,16,3,75164,0.030000,0.026238,4.246000,2,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345154646,16,4,78637,0.030000,0.029125,4.241000,2,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133505732468,16,1,69117,0.030000,0.029946,6.324000,32,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133505732468,16,2,69926,0.030000,0.029947,6.129000,32,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133505732468,16,3,68974,0.030000,0.029947,6.228000,32,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133505732468,16,4,71200,0.030000,0.029764,5.788000,32,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16692409044,16,1,69338,0.030000,0.029601,4.251000,4,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16692409044,16,2,65987,0.030000,0.028504,4.189000,4,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16692409044,16,3,65530,0.030000,0.028500,4.399000,4,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16692409044,16,4,66091,0.030000,0.028504,4.174000,4,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008841404,16,1,70241,0.030000,0.029775,7.359000,64,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008841404,16,2,69330,0.030000,0.028606,9.021000,64,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008841404,16,3,70185,0.030000,0.029617,9.233000,64,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008841404,16,4,70356,0.030000,0.025299,7.231000,64,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446265526,16,1,65691,0.030000,0.029147,4.659000,8,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446265526,16,2,66183,0.030000,0.028007,4.755000,8,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446265526,16,3,65682,0.030000,0.029772,5.140000,8,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446265526,16,4,65306,0.030000,0.029363,4.839000,8,64,1,0


==> experiments/ws/JET.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
rgg2d-N=26-M=29,67108864,1073775912,16,1,194857,0.030000,0.029781,3.538000,1,64,1,0
rgg2d-N=26-M=31,67108864,4295074024,16,1,2783600,0.030000,0.029993,17.615000,1,64,1,0
rgg2d-N=27-M=30,134217728,2147489366,16,1,278212,0.030000,0.028663,7.105000,1,64,1,0
rgg2d-N=27-M=32,134217728,8590178384,16,1,3952653,0.030000,0.029885,21.639000,1,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,1,392574,0.030000,0.029996,8.642000,2,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,1,387834,0.030000,0.029438,8.262000,4,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,1,5624559,0.030000,0.029783,22.821000,2,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,1,5645384,0.030000,0.029002,15.342000,4,64,1,0
rgg2d-N=29-M=32,536870912,8589941718,16,1,566611,0.030000,0.029909,12.619000,4,64,1,0
rgg2d-N=29-M=34,536870912,34360156020,16,1,7898725,0.030000,0.029629,28.602000,4,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,1,791762,0.030000,0.029213,6.859000,16,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,1,800619,0.030000,0.029998,14.836000,8,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,1,11323209,0.030000,0.026969,12.968000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,1,11316107,0.030000,0.029575,22.995000,8,64,1,0
rgg2d-N=31-M=34,2147483648,34359882722,16,1,1138929,0.030000,0.029612,14.314000,16,64,1,0
rgg2d-N=31-M=36,2147483648,137441681282,16,1,16348724,0.030000,0.029452,29.767000,16,64,1,0
rgg2d-N=32-M=35,4294967296,68719787708,16,1,1623148,0.030000,0.028073,11.728000,32,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,1,22861055,0.030000,0.029890,36.390000,32,64,1,0
rgg2d-N=33-M=36,8589934592,137438618912,16,1,2321812,0.030000,0.029030,19.350000,64,64,1,0
rgg2d-N=33-M=38,8589934592,549764503322,16,1,32623059,0.030000,0.029353,54.439000,64,64,1,0
rgg2d-N=34-M=37,17179869184,274877653904,16,1,3263349,0.030000,0.028225,22.960000,128,64,1,0
rgg2d-N=34-M=39,17179869184,1099532204620,16,1,47057585,0.030000,0.027637,72.715000,128,64,1,0
rgg3d-N=26-M=29,67108864,1073794966,16,1,2570725,0.030000,0.029836,5.479000,1,64,1,0
rgg3d-N=26-M=31,67108864,4295111202,16,1,21439366,0.030000,0.029997,33.715000,1,64,1,0
rgg3d-N=27-M=30,134217728,2147527720,16,1,3952684,0.030000,0.029979,14.930000,1,64,1,0
rgg3d-N=27-M=32,134217728,8590056242,16,1,33809000,0.030000,0.030000,60.865000,1,64,1,0
rgg3d-N=28-M=31,268435456,4295028776,16,1,6348868,0.030000,0.029833,16.854000,2,64,1,0
rgg3d-N=28-M=31,268435456,4295028776,16,1,6317413,0.030000,0.029911,11.750000,4,64,1,0
rgg3d-N=28-M=33,268435456,17180273656,16,1,53331212,0.030000,0.030000,66.826000,2,64,1,0
rgg3d-N=28-M=33,268435456,17180273656,16,1,53061275,0.030000,0.030000,37.722000,4,64,1,0
rgg3d-N=29-M=32,536870912,8589839026,16,1,10162513,0.030000,0.029987,17.700000,4,64,1,0
rgg3d-N=29-M=34,536870912,34360305220,16,1,84733322,0.030000,0.030000,63.188000,4,64,1,0
rgg3d-N=30-M=33,1073741824,17179687618,16,1,15990725,0.030000,0.029915,6.697000,16,64,1,0
rgg3d-N=30-M=33,1073741824,17179763318,16,1,15829093,0.030000,0.029950,15.703000,8,64,1,0
rgg3d-N=30-M=35,1073741824,68720618288,16,1,134592272,0.030000,0.029996,26.470000,16,64,1,0
rgg3d-N=30-M=35,1073741824,68720725756,16,1,135649984,0.030000,0.029998,76.541000,8,64,1,0
rgg3d-N=31-M=34,2147483648,34359563780,16,1,25312806,0.030000,0.029996,16.428000,16,64,1,0
rgg3d-N=31-M=36,2147483648,137441752850,16,1,216016172,0.030000,0.029999,68.106000,16,64,1,0
rgg3d-N=32-M=35,4294967296,68720068304,16,1,40143098,0.030000,0.029994,20.651000,32,64,1,0
rgg3d-N=32-M=37,4294967296,274882874416,16,1,335703300,0.030000,0.030000,79.135000,32,64,1,0
rgg3d-N=33-M=36,8589934592,137438937486,16,1,64163160,0.030000,0.029998,26.309000,64,64,1,0
rgg3d-N=33-M=38,0,0,16,1,0,0.030000,0.000000,0.000000,64,64,1,1
rgg3d-N=34-M=37,17179869184,274876954040,16,1,102712838,0.030000,0.029987,37.172000,128,64,1,0
rgg3d-N=34-M=39,17179869184,1099530509032,16,1,0,0.030000,0.000000,0.000000,128,64,1,1
rhg-N=26-M=31-gamma=3.0,67108864,4169556852,16,1,61660,0.030000,0.029605,6.980000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8346393766,16,1,99105,0.030000,0.028624,13.028000,1,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16699578284,16,1,73396,0.030000,0.028108,13.998000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16695462370,16,1,71701,0.030000,0.029872,7.016000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33447541970,16,1,87814,0.030000,0.029823,13.963000,4,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66757694672,16,1,92441,0.030000,0.029792,11.287000,16,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66754975294,16,1,91433,0.030000,0.028146,15.479000,8,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133489377580,16,1,84186,0.030000,0.028512,19.404000,16,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267023917396,16,1,90393,0.030000,0.024317,28.225000,32,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534065853068,16,1,94098,0.030000,0.029870,37.213000,64,64,1,0
rhg-N=34-M=39-gamma=3.0,17179869184,1069000849860,16,1,125242,0.030000,0.029722,64.468000,128,64,1,0


==> experiments/ws/JETdyn.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
rgg2d-N=26-M=29,67108864,1073775912,16,1,189371,0.030000,0.025963,9.569000,1,64,1,0
rgg2d-N=26-M=31,67108864,4295074024,16,1,2688041,0.030000,0.021552,18.850000,1,64,1,0
rgg2d-N=27-M=30,134217728,2147489366,16,1,269949,0.030000,0.028863,17.348000,1,64,1,0
rgg2d-N=27-M=32,134217728,8590178384,16,1,3834306,0.030000,0.029844,37.551000,1,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,1,380388,0.030000,0.029764,19.337000,2,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,1,376110,0.030000,0.029425,14.335000,4,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,1,5449560,0.030000,0.029694,38.353000,2,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,1,5494334,0.030000,0.029453,23.052000,4,64,1,0
rgg2d-N=29-M=32,536870912,8589941718,16,1,550196,0.030000,0.029852,23.383000,4,64,1,0
rgg2d-N=29-M=34,536870912,34360156020,16,1,7622571,0.030000,0.028908,46.473000,4,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,1,762809,0.030000,0.029781,12.635000,16,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,1,777392,0.030000,0.029922,23.347000,8,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,1,10954835,0.030000,0.026292,27.371000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,1,10916887,0.030000,0.028285,44.099000,8,64,1,0
rgg2d-N=31-M=34,2147483648,34359882722,16,1,1099254,0.030000,0.025306,30.354000,16,64,1,0
rgg2d-N=31-M=36,2147483648,137441681282,16,1,15747319,0.030000,0.029455,49.242000,16,64,1,0
rgg2d-N=32-M=35,4294967296,68719787708,16,1,1567167,0.030000,0.029237,42.250000,32,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,1,22023154,0.030000,0.029507,61.174000,32,64,1,0
rgg2d-N=33-M=36,8589934592,137438618912,16,1,2246321,0.030000,0.029959,52.046000,64,64,1,0
rgg2d-N=33-M=38,8589934592,549764503322,16,1,31545147,0.030000,0.028434,93.614000,64,64,1,0
rgg2d-N=34-M=37,17179869184,274877653904,16,1,3144705,0.030000,0.026132,81.124000,128,64,1,0
rgg2d-N=34-M=39,17179869184,1099532204620,16,1,45374129,0.030000,0.028128,138.725000,128,64,1,0
rgg3d-N=26-M=29,67108864,1073794966,16,1,2452809,0.030000,0.029936,14.541000,1,64,1,0
rgg3d-N=26-M=31,67108864,4295111202,16,1,20901704,0.030000,0.029997,46.452000,1,64,1,0
rgg3d-N=27-M=30,134217728,2147527720,16,1,3783749,0.030000,0.030000,45.086000,1,64,1,0
rgg3d-N=27-M=32,134217728,8590056242,16,1,32946740,0.030000,0.029963,55.677000,1,64,1,0
rgg3d-N=28-M=31,268435456,4295028776,16,1,6059590,0.030000,0.029991,33.301000,2,64,1,0
rgg3d-N=28-M=31,268435456,4295028776,16,1,6074141,0.030000,0.030000,24.978000,4,64,1,0
rgg3d-N=28-M=33,268435456,17180273656,16,1,51864132,0.030000,0.030000,86.140000,2,64,1,0
rgg3d-N=28-M=33,268435456,17180273656,16,1,51669341,0.030000,0.030000,55.711000,4,64,1,0
rgg3d-N=29-M=32,536870912,8589839026,16,1,9700035,0.030000,0.029980,33.216000,4,64,1,0
rgg3d-N=29-M=34,536870912,34360305220,16,1,82831254,0.030000,0.029989,83.228000,4,64,1,0
rgg3d-N=30-M=33,1073741824,17179687618,16,1,15256504,0.030000,0.029984,17.753000,16,64,1,0
rgg3d-N=30-M=33,1073741824,17179763318,16,1,15069280,0.030000,0.029921,35.248000,8,64,1,0
rgg3d-N=30-M=35,1073741824,68720618288,16,1,130909823,0.030000,0.029930,34.834000,16,64,1,0
rgg3d-N=30-M=35,1073741824,68720725756,16,1,132259330,0.030000,0.029999,89.578000,8,64,1,0
rgg3d-N=31-M=34,2147483648,34359563780,16,1,24025403,0.030000,0.029995,40.027000,16,64,1,0
rgg3d-N=31-M=36,2147483648,137441752850,16,1,210359549,0.030000,0.029799,62.426000,16,64,1,0
rgg3d-N=32-M=35,4294967296,68720068304,16,1,38171392,0.030000,0.029955,53.722000,32,64,1,0
rgg3d-N=32-M=37,4294967296,274882874416,16,1,325685329,0.030000,0.030000,117.973000,32,64,1,0
rgg3d-N=33-M=36,8589934592,137438937486,16,1,61298056,0.030000,0.030000,87.741000,64,64,1,0
rgg3d-N=33-M=38,0,0,16,1,0,0.030000,0.000000,0.000000,64,64,1,1
rgg3d-N=34-M=37,17179869184,274876954040,16,1,97703221,0.030000,0.029960,95.310000,128,64,1,0
rgg3d-N=34-M=39,17179869184,1099530509032,16,1,0,0.030000,0.000000,0.000000,128,64,1,1
rhg-N=26-M=31-gamma=3.0,67108864,4169556852,16,1,61641,0.030000,0.029599,15.358000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8346393766,16,1,99034,0.030000,0.028625,29.759000,1,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16699578284,16,1,73332,0.030000,0.028108,33.309000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16695462370,16,1,71614,0.030000,0.029872,17.207000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33447541970,16,1,87814,0.030000,0.029823,35.805000,4,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66757694672,16,1,92442,0.030000,0.029792,24.062000,16,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66754975294,16,1,91371,0.030000,0.028146,38.344000,8,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133489377580,16,1,84181,0.030000,0.028512,42.193000,16,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267023917396,16,1,90346,0.030000,0.024317,67.786000,32,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534065853068,16,1,94063,0.030000,0.029870,86.767000,64,64,1,0
rhg-N=34-M=39-gamma=3.0,17179869184,1069000849860,16,1,125242,0.030000,0.029722,125.247000,128,64,1,0


==> experiments/ws/LP.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
rgg2d-N=26-M=29,67108864,1073775912,16,1,196871,0.030000,0.028027,1.916000,1,64,1,0
rgg2d-N=26-M=31,67108864,4295074024,16,1,2930440,0.030000,0.027564,3.946000,1,64,1,0
rgg2d-N=27-M=30,134217728,2147489366,16,1,279078,0.030000,0.028710,3.579000,1,64,1,0
rgg2d-N=27-M=32,134217728,8590178384,16,1,4203907,0.030000,0.029238,7.492000,1,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,1,400941,0.030000,0.029747,4.705000,2,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,1,399951,0.030000,0.029776,7.134000,4,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,1,5949732,0.030000,0.029675,9.308000,2,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,1,5925685,0.030000,0.029098,8.926000,4,64,1,0
rgg2d-N=29-M=32,536870912,8589941718,16,1,579231,0.030000,0.027268,8.216000,4,64,1,0
rgg2d-N=29-M=34,536870912,34360156020,16,1,8546949,0.030000,0.028149,12.743000,4,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,1,823983,0.030000,0.027860,2.719000,16,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,1,820281,0.030000,0.029812,4.292000,8,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,1,12181359,0.030000,0.029877,4.986000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,1,12188644,0.030000,0.027695,9.262000,8,64,1,0
rgg2d-N=31-M=34,2147483648,34359882722,16,1,1186355,0.030000,0.025389,5.156000,16,64,1,0
rgg2d-N=31-M=36,2147483648,137441681282,16,1,17555088,0.030000,0.029723,10.851000,16,64,1,0
rgg2d-N=32-M=35,4294967296,68719787708,16,1,1697327,0.030000,0.029720,7.285000,32,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,1,25227266,0.030000,0.029934,12.190000,32,64,1,0
rgg2d-N=33-M=36,8589934592,137438618912,16,1,2421179,0.030000,0.028234,9.658000,64,64,1,0
rgg2d-N=33-M=38,8589934592,549764503322,16,1,36070951,0.030000,0.028033,13.109000,64,64,1,0
rgg2d-N=34-M=37,17179869184,274877653904,16,1,3496823,0.030000,0.028278,12.416000,128,64,1,0
rgg2d-N=34-M=39,17179869184,1099532204620,16,1,51976885,0.030000,0.029417,27.911000,128,64,1,0
rgg3d-N=26-M=29,67108864,1073794966,16,1,2882569,0.030000,0.029906,2.537000,1,64,1,0
rgg3d-N=26-M=31,67108864,4295111202,16,1,24711216,0.030000,0.028477,5.435000,1,64,1,0
rgg3d-N=27-M=30,134217728,2147527720,16,1,4688924,0.030000,0.029919,4.554000,1,64,1,0
rgg3d-N=27-M=32,134217728,8590056242,16,1,40241919,0.030000,0.028249,9.933000,1,64,1,0
rgg3d-N=28-M=31,268435456,4295028776,16,1,7381191,0.030000,0.028695,5.856000,2,64,1,0
rgg3d-N=28-M=31,268435456,4295028776,16,1,7456386,0.030000,0.029825,7.209000,4,64,1,0
rgg3d-N=28-M=33,268435456,17180273656,16,1,63710977,0.030000,0.029871,13.734000,2,64,1,0
rgg3d-N=28-M=33,268435456,17180273656,16,1,64472081,0.030000,0.029974,10.064000,4,64,1,0
rgg3d-N=29-M=32,536870912,8589839026,16,1,12004722,0.030000,0.029893,9.138000,4,64,1,0
rgg3d-N=29-M=34,536870912,34360305220,16,1,102521439,0.030000,0.029806,14.985000,4,64,1,0
rgg3d-N=30-M=33,1073741824,17179687618,16,1,19121012,0.030000,0.029244,4.055000,16,64,1,0
rgg3d-N=30-M=33,1073741824,17179763318,16,1,19426756,0.030000,0.029932,7.146000,8,64,1,0
rgg3d-N=30-M=35,1073741824,68720618288,16,1,166330332,0.030000,0.029637,8.006000,16,64,1,0
rgg3d-N=30-M=35,1073741824,68720725756,16,1,163049388,0.030000,0.029632,12.080000,8,64,1,0
rgg3d-N=31-M=34,2147483648,34359563780,16,1,31217378,0.030000,0.029904,6.333000,16,64,1,0
rgg3d-N=31-M=36,2147483648,137441752850,16,1,267021299,0.030000,0.029594,15.674000,16,64,1,0
rgg3d-N=32-M=35,4294967296,68720068304,16,1,49557896,0.030000,0.029097,7.193000,32,64,1,0
rgg3d-N=32-M=37,4294967296,274882874416,16,1,427749933,0.030000,0.029886,14.095000,32,64,1,0
rgg3d-N=33-M=36,8589934592,137438937486,16,1,80503483,0.030000,0.029086,9.777000,64,64,1,0
rgg3d-N=33-M=38,0,0,16,1,0,0.030000,0.000000,0.000000,64,64,1,1
rgg3d-N=34-M=37,17179869184,274876954040,16,1,128858239,0.030000,0.029984,13.844000,128,64,1,0
rgg3d-N=34-M=39,0,0,16,1,0,0.030000,0.000000,0.000000,128,64,1,1
rhg-N=26-M=31-gamma=3.0,67108864,4169556852,16,1,61683,0.030000,0.029597,4.143000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8346393766,16,1,99110,0.030000,0.028624,7.853000,1,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16699578284,16,1,73397,0.030000,0.028108,7.818000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16695462370,16,1,71702,0.030000,0.029872,4.928000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33447541970,16,1,87984,0.030000,0.029826,9.677000,4,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66757694672,16,1,92443,0.030000,0.029792,6.423000,16,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66754975294,16,1,91465,0.030000,0.028146,10.742000,8,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133489377580,16,1,84187,0.030000,0.028512,11.282000,16,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267023917396,16,1,90388,0.030000,0.024317,15.068000,32,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534065853068,16,1,94103,0.030000,0.029870,19.756000,64,64,1,0
rhg-N=34-M=39-gamma=3.0,17179869184,1069000849860,16,1,125242,0.030000,0.029722,39.422000,128,64,1,0


==> experiments/ws/ParHIP-Fast.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Timeout,Failed
rgg2d-n=26-m=29-ws=1,8589934592,137438819846,16,0,1482778,0.030000,7.977000,112.335000,128,64,1,0,0
rgg2d-n=26-m=29-ws=1,8589934592,137438819846,16,1,1521427,0.030000,7.970000,110.953000,128,64,1,0,0
rgg2d-n=26-m=29-ws=1,8589934592,137438819846,16,2,1456306,0.030000,7.998000,111.323000,128,64,1,0,0
rgg2d-n=26-m=29-ws=1,8589934592,137438819846,16,3,1456587,0.030000,7.964000,111.273000,128,64,1,0,0
rgg2d-n=26-m=29-ws=1,8589934592,137438819846,16,4,1509112,0.030000,7.985000,111.597000,128,64,1,0,0
rgg2d-n=26-m=29-ws=1,1073741824,17180032788,16,0,919068,0.030000,0.030000,12.658000,16,64,1,0,0
rgg2d-n=26-m=29-ws=1,1073741824,17180032788,16,1,905501,0.030000,0.027000,12.163000,16,64,1,0,0
rgg2d-n=26-m=29-ws=1,1073741824,17180032788,16,2,918767,0.030000,0.027000,12.170000,16,64,1,0,0
rgg2d-n=26-m=29-ws=1,1073741824,17180032788,16,3,913931,0.030000,0.030000,12.353000,16,64,1,0,0
rgg2d-n=26-m=29-ws=1,1073741824,17180032788,16,4,912744,0.030000,0.029000,12.623000,16,64,1,0,0
rgg2d-n=26-m=29-ws=1,67108864,1073775912,16,0,219773,0.030000,0.030000,10.944000,1,64,1,0,0
rgg2d-n=26-m=29-ws=1,67108864,1073775912,16,1,214535,0.030000,0.030000,10.692000,1,64,1,0,0
rgg2d-n=26-m=29-ws=1,67108864,1073775912,16,2,213506,0.030000,0.029000,10.738000,1,64,1,0,0
rgg2d-n=26-m=29-ws=1,67108864,1073775912,16,3,220628,0.030000,0.030000,10.722000,1,64,1,0,0
rgg2d-n=26-m=29-ws=1,67108864,1073775912,16,4,214711,0.030000,0.030000,10.696000,1,64,1,0,0
rgg2d-n=26-m=29-ws=1,134217728,2147585394,16,0,313596,0.030000,0.024000,10.968000,2,64,1,0,0
rgg2d-n=26-m=29-ws=1,134217728,2147585394,16,1,308732,0.030000,0.028000,9.900000,2,64,1,0,0
rgg2d-n=26-m=29-ws=1,134217728,2147585394,16,2,305018,0.030000,0.025000,9.782000,2,64,1,0,0
rgg2d-n=26-m=29-ws=1,134217728,2147585394,16,3,306442,0.030000,0.030000,9.783000,2,64,1,0,0
rgg2d-n=26-m=29-ws=1,134217728,2147585394,16,4,304037,0.030000,0.028000,9.925000,2,64,1,0,0
rgg2d-n=26-m=29-ws=1,2147483648,34360040400,16,0,1335591,0.030000,0.026000,14.503000,32,64,1,0,0
rgg2d-n=26-m=29-ws=1,2147483648,34360040400,16,1,1337778,0.030000,0.030000,14.026000,32,64,1,0,0
rgg2d-n=26-m=29-ws=1,2147483648,34360040400,16,2,1308666,0.030000,0.026000,14.475000,32,64,1,0,0
rgg2d-n=26-m=29-ws=1,2147483648,34360040400,16,3,1357757,0.030000,0.029000,15.420000,32,64,1,0,0
rgg2d-n=26-m=29-ws=1,2147483648,34360040400,16,4,1356433,0.030000,0.029000,14.775000,32,64,1,0,0
rgg2d-n=26-m=29-ws=1,268435456,4295162510,16,0,436504,0.030000,0.025000,14.829000,4,64,1,0,0
rgg2d-n=26-m=29-ws=1,268435456,4295162510,16,1,430635,0.030000,0.028000,10.335000,4,64,1,0,0
rgg2d-n=26-m=29-ws=1,268435456,4295162510,16,2,426092,0.030000,0.029000,10.394000,4,64,1,0,0
rgg2d-n=26-m=29-ws=1,268435456,4295162510,16,3,432896,0.030000,0.028000,10.162000,4,64,1,0,0
rgg2d-n=26-m=29-ws=1,268435456,4295162510,16,4,430791,0.030000,0.028000,10.145000,4,64,1,0,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787708,16,0,1772324,0.030000,1.029000,81.206000,64,64,1,0,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787708,16,1,1753713,0.030000,1.032000,83.684000,64,64,1,0,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787708,16,2,1796408,0.030000,1.032000,72.192000,64,64,1,0,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787708,16,3,1783381,0.030000,1.036000,69.967000,64,64,1,0,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787708,16,4,1786089,0.030000,1.026000,73.514000,64,64,1,0,0
rgg2d-n=26-m=29-ws=1,536870912,8589940876,16,0,653929,0.030000,0.026000,10.599000,8,64,1,0,0
rgg2d-n=26-m=29-ws=1,536870912,8589940876,16,1,655826,0.030000,0.030000,10.387000,8,64,1,0,0
rgg2d-n=26-m=29-ws=1,536870912,8589940876,16,2,640335,0.030000,0.027000,10.388000,8,64,1,0,0
rgg2d-n=26-m=29-ws=1,536870912,8589940876,16,3,645378,0.030000,0.030000,10.471000,8,64,1,0,0
rgg2d-n=26-m=29-ws=1,536870912,8589940876,16,4,625843,0.030000,0.026000,10.314000,8,64,1,0,0
rgg2d-n=26-m=31-ws=1,8589934592,549763720364,16,0,22345247,0.030000,7.976000,91.257000,128,64,1,0,0
rgg2d-n=26-m=31-ws=1,8589934592,549763720364,16,1,22290606,0.030000,7.970000,91.356000,128,64,1,0,0
rgg2d-n=26-m=31-ws=1,8589934592,549763720364,16,2,22315862,0.030000,7.994000,92.262000,128,64,1,0,0
rgg2d-n=26-m=31-ws=1,8589934592,549763720364,16,3,30333748,0.030000,3.031000,92.609000,128,64,1,0,0
rgg2d-n=26-m=31-ws=1,8589934592,549763720364,16,4,22816948,0.030000,7.969000,91.306000,128,64,1,0,0
rgg2d-n=26-m=31-ws=1,1073741824,68720950574,16,0,13730471,0.030000,0.026000,22.799000,16,64,1,0,0
rgg2d-n=26-m=31-ws=1,1073741824,68720950574,16,1,13846388,0.030000,0.029000,22.879000,16,64,1,0,0
rgg2d-n=26-m=31-ws=1,1073741824,68720950574,16,2,13715687,0.030000,0.028000,22.521000,16,64,1,0,0
rgg2d-n=26-m=31-ws=1,1073741824,68720950574,16,3,14186019,0.030000,0.028000,22.490000,16,64,1,0,0
rgg2d-n=26-m=31-ws=1,1073741824,68720950574,16,4,13892712,0.030000,0.027000,22.747000,16,64,1,0,0
rgg2d-n=26-m=31-ws=1,67108864,4295074024,16,0,3379552,0.030000,0.030000,22.566000,1,64,1,0,0
rgg2d-n=26-m=31-ws=1,67108864,4295074024,16,1,3300381,0.030000,0.029000,22.266000,1,64,1,0,0
rgg2d-n=26-m=31-ws=1,67108864,4295074024,16,2,3475102,0.030000,0.027000,22.227000,1,64,1,0,0
rgg2d-n=26-m=31-ws=1,67108864,4295074024,16,3,3306551,0.030000,0.030000,22.217000,1,64,1,0,0
rgg2d-n=26-m=31-ws=1,67108864,4295074024,16,4,3301880,0.030000,0.028000,22.187000,1,64,1,0,0
rgg2d-n=26-m=31-ws=1,134217728,8590295974,16,0,4728328,0.030000,0.029000,21.545000,2,64,1,0,0
rgg2d-n=26-m=31-ws=1,134217728,8590295974,16,1,4656200,0.030000,0.025000,20.231000,2,64,1,0,0
rgg2d-n=26-m=31-ws=1,134217728,8590295974,16,2,4644564,0.030000,0.027000,20.318000,2,64,1,0,0
rgg2d-n=26-m=31-ws=1,134217728,8590295974,16,3,4656254,0.030000,0.029000,21.242000,2,64,1,0,0
rgg2d-n=26-m=31-ws=1,134217728,8590295974,16,4,4659519,0.030000,0.018000,19.868000,2,64,1,0,0
rgg2d-n=26-m=31-ws=1,2147483648,137442261146,16,0,20096489,0.030000,0.023000,28.003000,32,64,1,0,0
rgg2d-n=26-m=31-ws=1,2147483648,137442261146,16,1,20369084,0.030000,0.030000,25.464000,32,64,1,0,0
rgg2d-n=26-m=31-ws=1,2147483648,137442261146,16,2,20380221,0.030000,0.030000,27.152000,32,64,1,0,0
rgg2d-n=26-m=31-ws=1,2147483648,137442261146,16,3,20242050,0.030000,0.030000,28.693000,32,64,1,0,0
rgg2d-n=26-m=31-ws=1,2147483648,137442261146,16,4,20372625,0.030000,0.029000,25.984000,32,64,1,0,0
rgg2d-n=26-m=31-ws=1,268435456,17180480052,16,0,6983556,0.030000,0.027000,25.981000,4,64,1,0,0
rgg2d-n=26-m=31-ws=1,268435456,17180480052,16,1,6890227,0.030000,0.030000,21.121000,4,64,1,0,0
rgg2d-n=26-m=31-ws=1,268435456,17180480052,16,2,7017657,0.030000,0.028000,21.098000,4,64,1,0,0
rgg2d-n=26-m=31-ws=1,268435456,17180480052,16,3,7102452,0.030000,0.030000,20.948000,4,64,1,0,0
rgg2d-n=26-m=31-ws=1,268435456,17180480052,16,4,6920335,0.030000,0.030000,20.991000,4,64,1,0,0
rgg2d-n=26-m=31-ws=1,4294967296,274883058586,16,0,25063261,0.030000,1.028000,60.081000,64,64,1,0,0
rgg2d-n=26-m=31-ws=1,4294967296,274883058586,16,1,24879444,0.030000,1.024000,58.577000,64,64,1,0,0
rgg2d-n=26-m=31-ws=1,4294967296,274883058586,16,2,24776568,0.030000,1.038000,49.934000,64,64,1,0,0
rgg2d-n=26-m=31-ws=1,4294967296,274883058586,16,3,24580916,0.030000,1.030000,51.762000,64,64,1,0,0
rgg2d-n=26-m=31-ws=1,4294967296,274883058586,16,4,24470215,0.030000,1.050000,58.413000,64,64,1,0,0
rgg2d-n=26-m=31-ws=1,536870912,34360595384,16,0,9703868,0.030000,0.028000,22.138000,8,64,1,0,0
rgg2d-n=26-m=31-ws=1,536870912,34360595384,16,1,9587115,0.030000,0.030000,23.850000,8,64,1,0,0
rgg2d-n=26-m=31-ws=1,536870912,34360595384,16,2,10107549,0.030000,0.030000,21.348000,8,64,1,0,0
rgg2d-n=26-m=31-ws=1,536870912,34360595384,16,3,9622332,0.030000,0.029000,21.894000,8,64,1,0,0
rgg2d-n=26-m=31-ws=1,536870912,34360595384,16,4,9602151,0.030000,0.030000,22.828000,8,64,1,0,0
rgg3d-n=26-m=29-ws=1,8589934592,137438701432,16,0,0,0.030000,0.000000,0.000000,128,64,1,1,0
rgg3d-n=26-m=29-ws=1,8589934592,137438701432,16,1,0,0.030000,0.000000,0.000000,128,64,1,1,0
rgg3d-n=26-m=29-ws=1,8589934592,137438701432,16,2,0,0.030000,0.000000,0.000000,128,64,1,1,0
rgg3d-n=26-m=29-ws=1,8589934592,137438701432,16,3,0,0.030000,0.000000,0.000000,128,64,1,1,0
rgg3d-n=26-m=29-ws=1,8589934592,137438701432,16,4,0,0.030000,0.000000,0.000000,128,64,1,1,0
rgg3d-n=26-m=29-ws=1,1073741824,17179687618,16,0,19487229,0.030000,0.029000,16.483000,16,64,1,0,0
rgg3d-n=26-m=29-ws=1,1073741824,17179687618,16,1,19764883,0.030000,0.029000,16.276000,16,64,1,0,0
rgg3d-n=26-m=29-ws=1,1073741824,17179687618,16,2,19359686,0.030000,0.030000,17.083000,16,64,1,0,0
rgg3d-n=26-m=29-ws=1,1073741824,17179687618,16,3,19414067,0.030000,0.030000,16.595000,16,64,1,0,0
rgg3d-n=26-m=29-ws=1,1073741824,17179687618,16,4,19316101,0.030000,0.030000,16.926000,16,64,1,0,0
rgg3d-n=26-m=29-ws=1,67108864,1073794966,16,0,2944926,0.030000,0.030000,15.293000,1,64,1,0,0
rgg3d-n=26-m=29-ws=1,67108864,1073794966,16,1,2943576,0.030000,0.030000,15.235000,1,64,1,0,0
rgg3d-n=26-m=29-ws=1,67108864,1073794966,16,2,2911291,0.030000,0.030000,15.264000,1,64,1,0,0
rgg3d-n=26-m=29-ws=1,67108864,1073794966,16,3,2890135,0.030000,0.030000,15.249000,1,64,1,0,0
rgg3d-n=26-m=29-ws=1,67108864,1073794966,16,4,2920525,0.030000,0.030000,15.290000,1,64,1,0,0
rgg3d-n=26-m=29-ws=1,134217728,2147466096,16,0,4646243,0.030000,0.029000,15.383000,2,64,1,0,0
rgg3d-n=26-m=29-ws=1,134217728,2147466096,16,1,4709705,0.030000,0.030000,14.315000,2,64,1,0,0
rgg3d-n=26-m=29-ws=1,134217728,2147466096,16,2,4737847,0.030000,0.030000,14.217000,2,64,1,0,0
rgg3d-n=26-m=29-ws=1,134217728,2147466096,16,3,4701670,0.030000,0.029000,14.230000,2,64,1,0,0
rgg3d-n=26-m=29-ws=1,134217728,2147466096,16,4,4683530,0.030000,0.030000,14.293000,2,64,1,0,0
rgg3d-n=26-m=29-ws=1,2147483648,34359563780,16,0,31639102,0.030000,0.030000,18.678000,32,64,1,0,0
rgg3d-n=26-m=29-ws=1,2147483648,34359563780,16,1,32339964,0.030000,0.030000,19.449000,32,64,1,0,0
rgg3d-n=26-m=29-ws=1,2147483648,34359563780,16,2,31189828,0.030000,0.030000,19.648000,32,64,1,0,0
rgg3d-n=26-m=29-ws=1,2147483648,34359563780,16,3,31152514,0.030000,0.030000,20.116000,32,64,1,0,0
rgg3d-n=26-m=29-ws=1,2147483648,34359563780,16,4,31296908,0.030000,0.030000,19.708000,32,64,1,0,0
rgg3d-n=26-m=29-ws=1,268435456,4295028776,16,0,7551105,0.030000,0.030000,19.562000,4,64,1,0,0
rgg3d-n=26-m=29-ws=1,268435456,4295028776,16,1,7556783,0.030000,0.030000,15.011000,4,64,1,0,0
rgg3d-n=26-m=29-ws=1,268435456,4295028776,16,2,7564855,0.030000,0.029000,15.352000,4,64,1,0,0
rgg3d-n=26-m=29-ws=1,268435456,4295028776,16,3,7639627,0.030000,0.030000,14.979000,4,64,1,0,0
rgg3d-n=26-m=29-ws=1,268435456,4295028776,16,4,7469836,0.030000,0.026000,15.064000,4,64,1,0,0
rgg3d-n=26-m=29-ws=1,4294967296,68720068304,16,0,61,0.030000,15.000000,52.847000,64,64,1,0,0
rgg3d-n=26-m=29-ws=1,4294967296,68720068304,16,1,39,0.030000,15.000000,60.212000,64,64,1,0,0
rgg3d-n=26-m=29-ws=1,4294967296,68720068304,16,2,4,0.030000,15.000000,63.854000,64,64,1,0,0
rgg3d-n=26-m=29-ws=1,4294967296,68720068304,16,3,9,0.030000,15.000000,62.902000,64,64,1,0,0
rgg3d-n=26-m=29-ws=1,4294967296,68720068304,16,4,36,0.030000,15.000000,68.927000,64,64,1,0,0
rgg3d-n=26-m=29-ws=1,536870912,8589839026,16,0,12183442,0.030000,0.029000,15.826000,8,64,1,0,0
rgg3d-n=26-m=29-ws=1,536870912,8589839026,16,1,12336557,0.030000,0.030000,15.635000,8,64,1,0,0
rgg3d-n=26-m=29-ws=1,536870912,8589839026,16,2,12183174,0.030000,0.030000,16.037000,8,64,1,0,0
rgg3d-n=26-m=29-ws=1,536870912,8589839026,16,3,12124732,0.030000,0.030000,16.088000,8,64,1,0,0
rgg3d-n=26-m=29-ws=1,536870912,8589839026,16,4,12155688,0.030000,0.030000,15.439000,8,64,1,0,0
rgg3d-n=26-m=31-ws=1,8589934592,549765949188,16,0,778476582,0.030000,7.790000,88.486000,128,64,1,0,0
rgg3d-n=26-m=31-ws=1,8589934592,549765949188,16,1,600162019,0.030000,7.797000,85.713000,128,64,1,0,0
rgg3d-n=26-m=31-ws=1,8589934592,549765949188,16,2,828023621,0.030000,7.786000,87.037000,128,64,1,0,0
rgg3d-n=26-m=31-ws=1,8589934592,549765949188,16,3,805470437,0.030000,7.785000,86.715000,128,64,1,0,0
rgg3d-n=26-m=31-ws=1,8589934592,549765949188,16,4,770832108,0.030000,7.800000,88.141000,128,64,1,0,0
rgg3d-n=26-m=31-ws=1,1073741824,68720618288,16,0,171005110,0.030000,0.030000,31.117000,16,64,1,0,0
rgg3d-n=26-m=31-ws=1,1073741824,68720618288,16,1,168577351,0.030000,0.030000,31.225000,16,64,1,0,0
rgg3d-n=26-m=31-ws=1,1073741824,68720618288,16,2,167180236,0.030000,0.030000,30.447000,16,64,1,0,0
rgg3d-n=26-m=31-ws=1,1073741824,68720618288,16,3,167588628,0.030000,0.030000,31.062000,16,64,1,0,0
rgg3d-n=26-m=31-ws=1,1073741824,68720618288,16,4,170803728,0.030000,0.030000,30.587000,16,64,1,0,0
rgg3d-n=26-m=31-ws=1,67108864,4295111202,16,0,26035217,0.030000,0.030000,30.453000,1,64,1,0,0
rgg3d-n=26-m=31-ws=1,67108864,4295111202,16,1,25973063,0.030000,0.028000,30.595000,1,64,1,0,0
rgg3d-n=26-m=31-ws=1,67108864,4295111202,16,2,25622591,0.030000,0.030000,30.419000,1,64,1,0,0
rgg3d-n=26-m=31-ws=1,67108864,4295111202,16,3,25384490,0.030000,0.030000,30.413000,1,64,1,0,0
rgg3d-n=26-m=31-ws=1,67108864,4295111202,16,4,25666141,0.030000,0.030000,30.345000,1,64,1,0,0
rgg3d-n=26-m=31-ws=1,134217728,8590196668,16,0,41494974,0.030000,0.030000,29.136000,2,64,1,0,0
rgg3d-n=26-m=31-ws=1,134217728,8590196668,16,1,41400535,0.030000,0.030000,27.673000,2,64,1,0,0
rgg3d-n=26-m=31-ws=1,134217728,8590196668,16,2,41408808,0.030000,0.030000,27.440000,2,64,1,0,0
rgg3d-n=26-m=31-ws=1,134217728,8590196668,16,3,40994232,0.030000,0.030000,27.657000,2,64,1,0,0
rgg3d-n=26-m=31-ws=1,134217728,8590196668,16,4,41403293,0.030000,0.030000,27.638000,2,64,1,0,0
rgg3d-n=26-m=31-ws=1,2147483648,137441752850,16,0,273299311,0.030000,0.030000,34.685000,32,64,1,0,0
rgg3d-n=26-m=31-ws=1,2147483648,137441752850,16,1,272276788,0.030000,0.030000,35.715000,32,64,1,0,0
rgg3d-n=26-m=31-ws=1,2147483648,137441752850,16,2,265621550,0.030000,0.030000,34.392000,32,64,1,0,0
rgg3d-n=26-m=31-ws=1,2147483648,137441752850,16,3,270845959,0.030000,0.030000,35.361000,32,64,1,0,0
rgg3d-n=26-m=31-ws=1,2147483648,137441752850,16,4,270121468,0.030000,0.029000,36.673000,32,64,1,0,0
rgg3d-n=26-m=31-ws=1,268435456,17180273656,16,0,65584445,0.030000,0.029000,34.000000,4,64,1,0,0
rgg3d-n=26-m=31-ws=1,268435456,17180273656,16,1,65339832,0.030000,0.030000,29.437000,4,64,1,0,0
rgg3d-n=26-m=31-ws=1,268435456,17180273656,16,2,65150413,0.030000,0.030000,29.522000,4,64,1,0,0
rgg3d-n=26-m=31-ws=1,268435456,17180273656,16,3,65233892,0.030000,0.030000,29.941000,4,64,1,0,0
rgg3d-n=26-m=31-ws=1,268435456,17180273656,16,4,66517946,0.030000,0.030000,29.891000,4,64,1,0,0
rgg3d-n=26-m=31-ws=1,4294967296,274882874416,16,0,3058,0.030000,15.000000,63.847000,64,64,1,0,0
rgg3d-n=26-m=31-ws=1,4294967296,274882874416,16,1,3739,0.030000,15.000000,72.338000,64,64,1,0,0
rgg3d-n=26-m=31-ws=1,4294967296,274882874416,16,2,91,0.030000,15.000000,70.057000,64,64,1,0,0
rgg3d-n=26-m=31-ws=1,4294967296,274882874416,16,3,629,0.030000,15.000000,69.861000,64,64,1,0,0
rgg3d-n=26-m=31-ws=1,4294967296,274882874416,16,4,412,0.030000,15.000000,67.011000,64,64,1,0,0
rgg3d-n=26-m=31-ws=1,536870912,34360305220,16,0,105225565,0.030000,0.030000,30.145000,8,64,1,0,0
rgg3d-n=26-m=31-ws=1,536870912,34360305220,16,1,105728092,0.030000,0.030000,29.608000,8,64,1,0,0
rgg3d-n=26-m=31-ws=1,536870912,34360305220,16,2,106424890,0.030000,0.029000,30.586000,8,64,1,0,0
rgg3d-n=26-m=31-ws=1,536870912,34360305220,16,3,106028398,0.030000,0.030000,29.657000,8,64,1,0,0
rgg3d-n=26-m=31-ws=1,536870912,34360305220,16,4,105948487,0.030000,0.029000,30.031000,8,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,8589934592,136403408592,16,1,0,0.030000,0.000000,0.000000,128,64,1,1,1
rhg-n=26-m=29-gamma=3.0-ws=1,8589934592,136403408592,16,2,1298,0.030000,8.000000,204.128000,128,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,8589934592,136403408592,16,3,1304,0.030000,8.001000,216.003000,128,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,8589934592,136403408592,16,4,1325,0.030000,7.973000,205.488000,128,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,1,4240,0.030000,0.029000,17.694000,16,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,2,4512,0.030000,0.027000,17.806000,16,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,3,3894,0.030000,0.030000,17.891000,16,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,4,3098,0.030000,0.025000,17.635000,16,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,5,3842,0.030000,0.024000,17.806000,16,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,1,3169,0.030000,0.023000,14.352000,1,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,2,3075,0.030000,0.030000,14.260000,1,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,3,3226,0.030000,0.021000,14.289000,1,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,4,3138,0.030000,0.029000,14.352000,1,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,5,3099,0.030000,0.020000,14.380000,1,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,1,3178,0.030000,0.023000,13.659000,2,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,2,3190,0.030000,0.020000,14.014000,2,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,3,3219,0.030000,0.020000,13.836000,2,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,4,3328,0.030000,0.019000,13.713000,2,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,5,3240,0.030000,0.028000,13.921000,2,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,1,10080,0.030000,0.029000,24.682000,32,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,2,8082,0.030000,0.030000,24.581000,32,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,3,7843,0.030000,0.026000,25.604000,32,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,4,8959,0.030000,0.023000,24.520000,32,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,5,8151,0.030000,0.029000,25.048000,32,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,1,1397,0.030000,0.027000,14.242000,4,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,2,1472,0.030000,0.027000,14.314000,4,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,3,1500,0.030000,0.027000,14.210000,4,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,4,1479,0.030000,0.021000,14.186000,4,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,5,1567,0.030000,0.020000,13.932000,4,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,1,1837,0.030000,1.048000,132.668000,64,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,2,1576,0.030000,1.050000,149.777000,64,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,3,1561,0.030000,1.030000,144.734000,64,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,4,1710,0.030000,1.023000,130.295000,64,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,5,0,0.030000,0.000000,0.000000,64,64,1,1,1
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,1,12013,0.030000,0.023000,20.661000,8,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,2,11798,0.030000,0.030000,19.995000,8,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,3,12236,0.030000,0.029000,20.069000,8,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,4,12121,0.030000,0.030000,20.028000,8,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,5,11959,0.030000,0.022000,19.862000,8,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534163711476,16,0,0,0.030000,0.000000,0.000000,128,64,1,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534163711476,16,1,0,0.030000,0.000000,0.000000,128,64,1,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534163711476,16,2,0,0.030000,0.000000,0.000000,128,64,1,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534163711476,16,3,0,0.030000,0.000000,0.000000,128,64,1,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534163711476,16,4,0,0.030000,0.000000,0.000000,128,64,1,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66757694672,16,0,93484,0.030000,0.028000,39.339000,16,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66757694672,16,1,95116,0.030000,0.030000,43.888000,16,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66757694672,16,2,95671,0.030000,0.028000,45.732000,16,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66757694672,16,3,98113,0.030000,0.023000,43.797000,16,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66757694672,16,4,95726,0.030000,0.027000,43.790000,16,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169556852,16,0,63912,0.030000,0.020000,29.515000,1,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169556852,16,1,63263,0.030000,0.027000,28.642000,1,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169556852,16,2,61833,0.030000,0.015000,28.827000,1,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169556852,16,3,64412,0.030000,0.021000,28.868000,1,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169556852,16,4,63803,0.030000,0.020000,28.656000,1,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345981520,16,0,80014,0.030000,0.025000,29.495000,2,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345981520,16,1,79260,0.030000,0.026000,27.443000,2,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345981520,16,2,82113,0.030000,0.028000,28.010000,2,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345981520,16,3,80083,0.030000,0.026000,26.059000,2,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345981520,16,4,83164,0.030000,0.024000,27.688000,2,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133507044954,16,0,80210,0.030000,0.027000,39.641000,32,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133507044954,16,1,85035,0.030000,0.026000,39.577000,32,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133507044954,16,2,83487,0.030000,0.019000,39.896000,32,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133507044954,16,3,79715,0.030000,0.023000,40.583000,32,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133507044954,16,4,81507,0.030000,0.020000,40.659000,32,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16695462370,16,0,76367,0.030000,0.019000,31.374000,4,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16695462370,16,1,73845,0.030000,0.021000,29.219000,4,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16695462370,16,2,74188,0.030000,0.023000,29.504000,4,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16695462370,16,3,75658,0.030000,0.023000,28.792000,4,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16695462370,16,4,74954,0.030000,0.015000,28.807000,4,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008676788,16,0,40080,0.030000,1.043000,96.945000,64,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008676788,16,1,42561,0.030000,1.024000,111.637000,64,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008676788,16,2,41804,0.030000,1.032000,111.828000,64,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008676788,16,3,41827,0.030000,1.050000,113.321000,64,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008676788,16,4,41745,0.030000,1.025000,117.042000,64,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446228648,16,0,73415,0.030000,0.023000,32.736000,8,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446228648,16,1,69246,0.030000,0.028000,29.082000,8,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446228648,16,2,74655,0.030000,0.027000,28.634000,8,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446228648,16,3,78402,0.030000,0.030000,28.547000,8,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446228648,16,4,75620,0.030000,0.027000,29.225000,8,64,1,0,0



==> experiments/ws/ParMETIS-Fast.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Timeout,Failed
rgg2d-n=26-m=29-ws=1,8589934592,137438819846,16,0,2855782,0.030000,0.001000,3.793000,128,64,1,0,0
rgg2d-n=26-m=29-ws=1,8589934592,137438819846,16,1,2853690,0.030000,0.001000,3.948000,128,64,1,0,0
rgg2d-n=26-m=29-ws=1,8589934592,137438819846,16,2,2823616,0.030000,0.001000,3.835000,128,64,1,0,0
rgg2d-n=26-m=29-ws=1,8589934592,137438819846,16,3,2848487,0.030000,0.000000,3.884000,128,64,1,0,0
rgg2d-n=26-m=29-ws=1,8589934592,137438819846,16,4,2822503,0.030000,0.001000,3.646000,128,64,1,0,0
rgg2d-n=26-m=29-ws=1,1073741824,17180032788,16,0,971519,0.030000,0.003000,2.739000,16,64,1,0,0
rgg2d-n=26-m=29-ws=1,1073741824,17180032788,16,1,971153,0.030000,0.002000,2.711000,16,64,1,0,0
rgg2d-n=26-m=29-ws=1,1073741824,17180032788,16,2,960419,0.030000,0.003000,2.663000,16,64,1,0,0
rgg2d-n=26-m=29-ws=1,1073741824,17180032788,16,3,991020,0.030000,0.006000,2.662000,16,64,1,0,0
rgg2d-n=26-m=29-ws=1,1073741824,17180032788,16,4,972064,0.030000,0.004000,2.637000,16,64,1,0,0
rgg2d-n=26-m=29-ws=1,67108864,1073775912,16,0,228873,0.030000,0.028000,2.768000,1,64,1,0,0
rgg2d-n=26-m=29-ws=1,67108864,1073775912,16,1,232020,0.030000,0.028000,2.713000,1,64,1,0,0
rgg2d-n=26-m=29-ws=1,67108864,1073775912,16,2,240967,0.030000,0.029000,2.693000,1,64,1,0,0
rgg2d-n=26-m=29-ws=1,67108864,1073775912,16,3,236784,0.030000,0.028000,2.693000,1,64,1,0,0
rgg2d-n=26-m=29-ws=1,67108864,1073775912,16,4,237317,0.030000,0.028000,2.655000,1,64,1,0,0
rgg2d-n=26-m=29-ws=1,134217728,2147585394,16,0,339055,0.030000,0.028000,2.680000,2,64,1,0,0
rgg2d-n=26-m=29-ws=1,134217728,2147585394,16,1,342540,0.030000,0.028000,2.553000,2,64,1,0,0
rgg2d-n=26-m=29-ws=1,134217728,2147585394,16,2,338714,0.030000,0.029000,2.536000,2,64,1,0,0
rgg2d-n=26-m=29-ws=1,134217728,2147585394,16,3,339992,0.030000,0.023000,2.537000,2,64,1,0,0
rgg2d-n=26-m=29-ws=1,134217728,2147585394,16,4,343908,0.030000,0.022000,2.501000,2,64,1,0,0
rgg2d-n=26-m=29-ws=1,2147483648,34360040400,16,0,1380646,0.030000,0.002000,3.036000,32,64,1,0,0
rgg2d-n=26-m=29-ws=1,2147483648,34360040400,16,1,1381750,0.030000,0.002000,2.967000,32,64,1,0,0
rgg2d-n=26-m=29-ws=1,2147483648,34360040400,16,2,1405335,0.030000,0.002000,2.960000,32,64,1,0,0
rgg2d-n=26-m=29-ws=1,2147483648,34360040400,16,3,1386886,0.030000,0.003000,2.916000,32,64,1,0,0
rgg2d-n=26-m=29-ws=1,2147483648,34360040400,16,4,1416387,0.030000,0.003000,2.919000,32,64,1,0,0
rgg2d-n=26-m=29-ws=1,268435456,4295162510,16,0,478004,0.030000,0.009000,2.726000,4,64,1,0,0
rgg2d-n=26-m=29-ws=1,268435456,4295162510,16,1,478709,0.030000,0.010000,2.585000,4,64,1,0,0
rgg2d-n=26-m=29-ws=1,268435456,4295162510,16,2,481461,0.030000,0.019000,2.573000,4,64,1,0,0
rgg2d-n=26-m=29-ws=1,268435456,4295162510,16,3,482680,0.030000,0.013000,2.647000,4,64,1,0,0
rgg2d-n=26-m=29-ws=1,268435456,4295162510,16,4,473969,0.030000,0.017000,2.575000,4,64,1,0,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787708,16,0,1978451,0.030000,0.002000,3.211000,64,64,1,0,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787708,16,1,2001033,0.030000,0.001000,3.292000,64,64,1,0,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787708,16,2,2011379,0.030000,0.001000,3.173000,64,64,1,0,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787708,16,3,1998005,0.030000,0.002000,3.131000,64,64,1,0,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787708,16,4,2011797,0.030000,0.001000,3.157000,64,64,1,0,0
rgg2d-n=26-m=29-ws=1,536870912,8589940876,16,0,687543,0.030000,0.007000,2.674000,8,64,1,0,0
rgg2d-n=26-m=29-ws=1,536870912,8589940876,16,1,686112,0.030000,0.006000,2.612000,8,64,1,0,0
rgg2d-n=26-m=29-ws=1,536870912,8589940876,16,2,687991,0.030000,0.004000,2.583000,8,64,1,0,0
rgg2d-n=26-m=29-ws=1,536870912,8589940876,16,3,678845,0.030000,0.007000,2.578000,8,64,1,0,0
rgg2d-n=26-m=29-ws=1,536870912,8589940876,16,4,669366,0.030000,0.006000,2.575000,8,64,1,0,0
rgg2d-n=26-m=31-ws=1,8589934592,549763720364,16,0,33853941,0.030000,0.001000,7.129000,128,64,1,0,0
rgg2d-n=26-m=31-ws=1,8589934592,549763720364,16,1,33857597,0.030000,0.000000,7.115000,128,64,1,0,0
rgg2d-n=26-m=31-ws=1,8589934592,549763720364,16,2,33744397,0.030000,0.001000,7.245000,128,64,1,0,0
rgg2d-n=26-m=31-ws=1,8589934592,549763720364,16,3,33311030,0.030000,0.001000,7.183000,128,64,1,0,0
rgg2d-n=26-m=31-ws=1,8589934592,549763720364,16,4,33792261,0.030000,0.001000,7.150000,128,64,1,0,0
rgg2d-n=26-m=31-ws=1,1073741824,68720950574,16,0,11640750,0.030000,0.004000,6.241000,16,64,1,0,0
rgg2d-n=26-m=31-ws=1,1073741824,68720950574,16,1,11633117,0.030000,0.006000,6.303000,16,64,1,0,0
rgg2d-n=26-m=31-ws=1,1073741824,68720950574,16,2,11705737,0.030000,0.004000,6.210000,16,64,1,0,0
rgg2d-n=26-m=31-ws=1,1073741824,68720950574,16,3,11455184,0.030000,0.005000,6.202000,16,64,1,0,0
rgg2d-n=26-m=31-ws=1,1073741824,68720950574,16,4,11550524,0.030000,0.004000,6.208000,16,64,1,0,0
rgg2d-n=26-m=31-ws=1,67108864,4295074024,16,0,2754443,0.030000,0.030000,6.478000,1,64,1,0,0
rgg2d-n=26-m=31-ws=1,67108864,4295074024,16,1,2759603,0.030000,0.030000,6.485000,1,64,1,0,0
rgg2d-n=26-m=31-ws=1,67108864,4295074024,16,2,2750961,0.030000,0.028000,6.481000,1,64,1,0,0
rgg2d-n=26-m=31-ws=1,67108864,4295074024,16,3,2843646,0.030000,0.029000,6.480000,1,64,1,0,0
rgg2d-n=26-m=31-ws=1,67108864,4295074024,16,4,2742823,0.030000,0.030000,6.476000,1,64,1,0,0
rgg2d-n=26-m=31-ws=1,134217728,8590295974,16,0,4007604,0.030000,0.021000,6.059000,2,64,1,0,0
rgg2d-n=26-m=31-ws=1,134217728,8590295974,16,1,4024368,0.030000,0.021000,6.001000,2,64,1,0,0
rgg2d-n=26-m=31-ws=1,134217728,8590295974,16,2,3916066,0.030000,0.022000,6.013000,2,64,1,0,0
rgg2d-n=26-m=31-ws=1,134217728,8590295974,16,3,3936816,0.030000,0.023000,6.008000,2,64,1,0,0
rgg2d-n=26-m=31-ws=1,134217728,8590295974,16,4,3941075,0.030000,0.029000,6.063000,2,64,1,0,0
rgg2d-n=26-m=31-ws=1,2147483648,137442261146,16,0,16524991,0.030000,0.003000,6.570000,32,64,1,0,0
rgg2d-n=26-m=31-ws=1,2147483648,137442261146,16,1,16552872,0.030000,0.003000,6.564000,32,64,1,0,0
rgg2d-n=26-m=31-ws=1,2147483648,137442261146,16,2,16715125,0.030000,0.003000,6.627000,32,64,1,0,0
rgg2d-n=26-m=31-ws=1,2147483648,137442261146,16,3,16360793,0.030000,0.003000,6.629000,32,64,1,0,0
rgg2d-n=26-m=31-ws=1,2147483648,137442261146,16,4,16133074,0.030000,0.001000,6.559000,32,64,1,0,0
rgg2d-n=26-m=31-ws=1,268435456,17180480052,16,0,5597474,0.030000,0.011000,6.203000,4,64,1,0,0
rgg2d-n=26-m=31-ws=1,268435456,17180480052,16,1,5579203,0.030000,0.014000,6.141000,4,64,1,0,0
rgg2d-n=26-m=31-ws=1,268435456,17180480052,16,2,5650461,0.030000,0.018000,6.153000,4,64,1,0,0
rgg2d-n=26-m=31-ws=1,268435456,17180480052,16,3,5634043,0.030000,0.010000,6.153000,4,64,1,0,0
rgg2d-n=26-m=31-ws=1,268435456,17180480052,16,4,5607824,0.030000,0.014000,6.149000,4,64,1,0,0
rgg2d-n=26-m=31-ws=1,4294967296,274883058586,16,0,23561622,0.030000,0.001000,6.903000,64,64,1,0,0
rgg2d-n=26-m=31-ws=1,4294967296,274883058586,16,1,23599414,0.030000,0.002000,6.864000,64,64,1,0,0
rgg2d-n=26-m=31-ws=1,4294967296,274883058586,16,2,23845656,0.030000,0.001000,6.857000,64,64,1,0,0
rgg2d-n=26-m=31-ws=1,4294967296,274883058586,16,3,23310104,0.030000,0.001000,6.940000,64,64,1,0,0
rgg2d-n=26-m=31-ws=1,4294967296,274883058586,16,4,23199208,0.030000,0.002000,6.907000,64,64,1,0,0
rgg2d-n=26-m=31-ws=1,536870912,34360595384,16,0,7979974,0.030000,0.008000,6.106000,8,64,1,0,0
rgg2d-n=26-m=31-ws=1,536870912,34360595384,16,1,7962663,0.030000,0.007000,6.077000,8,64,1,0,0
rgg2d-n=26-m=31-ws=1,536870912,34360595384,16,2,8081615,0.030000,0.005000,6.082000,8,64,1,0,0
rgg2d-n=26-m=31-ws=1,536870912,34360595384,16,3,8138136,0.030000,0.010000,6.059000,8,64,1,0,0
rgg2d-n=26-m=31-ws=1,536870912,34360595384,16,4,8117231,0.030000,0.007000,6.114000,8,64,1,0,0
rgg3d-n=26-m=29-ws=1,8589934592,137438701432,16,0,74798182,0.030000,0.006000,4.846000,128,64,1,0,0
rgg3d-n=26-m=29-ws=1,8589934592,137438701432,16,1,74839166,0.030000,0.009000,4.849000,128,64,1,0,0
rgg3d-n=26-m=29-ws=1,8589934592,137438701432,16,2,74262637,0.030000,0.004000,4.794000,128,64,1,0,0
rgg3d-n=26-m=29-ws=1,8589934592,137438701432,16,3,74410721,0.030000,0.005000,4.694000,128,64,1,0,0
rgg3d-n=26-m=29-ws=1,8589934592,137438701432,16,4,74258198,0.030000,0.006000,4.760000,128,64,1,0,0
rgg3d-n=26-m=29-ws=1,1073741824,17179687618,16,0,18166512,0.030000,0.023000,3.353000,16,64,1,0,0
rgg3d-n=26-m=29-ws=1,1073741824,17179687618,16,1,18159770,0.030000,0.023000,3.361000,16,64,1,0,0
rgg3d-n=26-m=29-ws=1,1073741824,17179687618,16,2,18085452,0.030000,0.028000,3.345000,16,64,1,0,0
rgg3d-n=26-m=29-ws=1,1073741824,17179687618,16,3,18388856,0.030000,0.026000,3.311000,16,64,1,0,0
rgg3d-n=26-m=29-ws=1,1073741824,17179687618,16,4,17861908,0.030000,0.024000,3.257000,16,64,1,0,0
rgg3d-n=26-m=29-ws=1,67108864,1073794966,16,0,2768416,0.030000,0.019000,3.417000,1,64,1,0,0
rgg3d-n=26-m=29-ws=1,67108864,1073794966,16,1,2770792,0.030000,0.023000,3.389000,1,64,1,0,0
rgg3d-n=26-m=29-ws=1,67108864,1073794966,16,2,2786892,0.030000,0.021000,3.384000,1,64,1,0,0
rgg3d-n=26-m=29-ws=1,67108864,1073794966,16,3,2783451,0.030000,0.026000,3.378000,1,64,1,0,0
rgg3d-n=26-m=29-ws=1,67108864,1073794966,16,4,2783350,0.030000,0.024000,3.377000,1,64,1,0,0
rgg3d-n=26-m=29-ws=1,134217728,2147466096,16,0,4459141,0.030000,0.028000,3.305000,2,64,1,0,0
rgg3d-n=26-m=29-ws=1,134217728,2147466096,16,1,4453810,0.030000,0.027000,3.200000,2,64,1,0,0
rgg3d-n=26-m=29-ws=1,134217728,2147466096,16,2,4488753,0.030000,0.025000,3.205000,2,64,1,0,0
rgg3d-n=26-m=29-ws=1,134217728,2147466096,16,3,4444564,0.030000,0.022000,3.181000,2,64,1,0,0
rgg3d-n=26-m=29-ws=1,134217728,2147466096,16,4,4429922,0.030000,0.025000,3.146000,2,64,1,0,0
rgg3d-n=26-m=29-ws=1,2147483648,34359563780,16,0,28588049,0.030000,0.012000,3.781000,32,64,1,0,0
rgg3d-n=26-m=29-ws=1,2147483648,34359563780,16,1,28559868,0.030000,0.016000,3.777000,32,64,1,0,0
rgg3d-n=26-m=29-ws=1,2147483648,34359563780,16,2,29390604,0.030000,0.011000,3.657000,32,64,1,0,0
rgg3d-n=26-m=29-ws=1,2147483648,34359563780,16,3,29285390,0.030000,0.020000,3.663000,32,64,1,0,0
rgg3d-n=26-m=29-ws=1,2147483648,34359563780,16,4,28966363,0.030000,0.016000,3.626000,32,64,1,0,0
rgg3d-n=26-m=29-ws=1,268435456,4295028776,16,0,7187863,0.030000,0.027000,3.386000,4,64,1,0,0
rgg3d-n=26-m=29-ws=1,268435456,4295028776,16,1,7173689,0.030000,0.028000,3.236000,4,64,1,0,0
rgg3d-n=26-m=29-ws=1,268435456,4295028776,16,2,7052770,0.030000,0.028000,3.221000,4,64,1,0,0
rgg3d-n=26-m=29-ws=1,268435456,4295028776,16,3,7205097,0.030000,0.021000,3.218000,4,64,1,0,0
rgg3d-n=26-m=29-ws=1,268435456,4295028776,16,4,7159710,0.030000,0.029000,3.227000,4,64,1,0,0
rgg3d-n=26-m=29-ws=1,4294967296,68720068304,16,0,46625316,0.030000,0.008000,4.041000,64,64,1,0,0
rgg3d-n=26-m=29-ws=1,4294967296,68720068304,16,1,46686540,0.030000,0.006000,3.971000,64,64,1,0,0
rgg3d-n=26-m=29-ws=1,4294967296,68720068304,16,2,46704708,0.030000,0.006000,4.064000,64,64,1,0,0
rgg3d-n=26-m=29-ws=1,4294967296,68720068304,16,3,46886163,0.030000,0.011000,3.945000,64,64,1,0,0
rgg3d-n=26-m=29-ws=1,4294967296,68720068304,16,4,46598935,0.030000,0.009000,3.931000,64,64,1,0,0
rgg3d-n=26-m=29-ws=1,536870912,8589839026,16,0,11629205,0.030000,0.018000,3.304000,8,64,1,0,0
rgg3d-n=26-m=29-ws=1,536870912,8589839026,16,1,11636950,0.030000,0.023000,3.274000,8,64,1,0,0
rgg3d-n=26-m=29-ws=1,536870912,8589839026,16,2,11419119,0.030000,0.026000,3.257000,8,64,1,0,0
rgg3d-n=26-m=29-ws=1,536870912,8589839026,16,3,11450230,0.030000,0.015000,3.261000,8,64,1,0,0
rgg3d-n=26-m=29-ws=1,536870912,8589839026,16,4,11398294,0.030000,0.020000,3.261000,8,64,1,0,0
rgg3d-n=26-m=31-ws=1,8589934592,549765949188,16,0,593393380,0.030000,0.005000,9.963000,128,64,1,0,0
rgg3d-n=26-m=31-ws=1,8589934592,549765949188,16,1,597671619,0.030000,0.005000,10.085000,128,64,1,0,0
rgg3d-n=26-m=31-ws=1,8589934592,549765949188,16,2,589555999,0.030000,0.009000,10.094000,128,64,1,0,0
rgg3d-n=26-m=31-ws=1,8589934592,549765949188,16,3,590345370,0.030000,0.007000,10.201000,128,64,1,0,0
rgg3d-n=26-m=31-ws=1,8589934592,549765949188,16,4,581803286,0.030000,0.009000,10.433000,128,64,1,0,0
rgg3d-n=26-m=31-ws=1,1073741824,68720618288,16,0,145739421,0.030000,0.022000,8.476000,16,64,1,0,0
rgg3d-n=26-m=31-ws=1,1073741824,68720618288,16,1,145707547,0.030000,0.018000,8.465000,16,64,1,0,0
rgg3d-n=26-m=31-ws=1,1073741824,68720618288,16,2,144202568,0.030000,0.028000,8.440000,16,64,1,0,0
rgg3d-n=26-m=31-ws=1,1073741824,68720618288,16,3,144526131,0.030000,0.019000,8.422000,16,64,1,0,0
rgg3d-n=26-m=31-ws=1,1073741824,68720618288,16,4,145834654,0.030000,0.023000,8.461000,16,64,1,0,0
rgg3d-n=26-m=31-ws=1,67108864,4295111202,16,0,22430154,0.030000,0.020000,8.838000,1,64,1,0,0
rgg3d-n=26-m=31-ws=1,67108864,4295111202,16,1,22459861,0.030000,0.016000,8.855000,1,64,1,0,0
rgg3d-n=26-m=31-ws=1,67108864,4295111202,16,2,22331663,0.030000,0.020000,8.866000,1,64,1,0,0
rgg3d-n=26-m=31-ws=1,67108864,4295111202,16,3,22358175,0.030000,0.024000,8.845000,1,64,1,0,0
rgg3d-n=26-m=31-ws=1,67108864,4295111202,16,4,22398690,0.030000,0.021000,8.783000,1,64,1,0,0
rgg3d-n=26-m=31-ws=1,134217728,8590196668,16,0,35602066,0.030000,0.015000,8.327000,2,64,1,0,0
rgg3d-n=26-m=31-ws=1,134217728,8590196668,16,1,35576409,0.030000,0.014000,8.267000,2,64,1,0,0
rgg3d-n=26-m=31-ws=1,134217728,8590196668,16,2,35468151,0.030000,0.011000,8.290000,2,64,1,0,0
rgg3d-n=26-m=31-ws=1,134217728,8590196668,16,3,35375295,0.030000,0.025000,8.291000,2,64,1,0,0
rgg3d-n=26-m=31-ws=1,134217728,8590196668,16,4,35574509,0.030000,0.019000,8.201000,2,64,1,0,0
rgg3d-n=26-m=31-ws=1,2147483648,137441752850,16,0,230666758,0.030000,0.008000,9.445000,32,64,1,0,0
rgg3d-n=26-m=31-ws=1,2147483648,137441752850,16,1,230951918,0.030000,0.009000,9.566000,32,64,1,0,0
rgg3d-n=26-m=31-ws=1,2147483648,137441752850,16,2,231182110,0.030000,0.012000,9.481000,32,64,1,0,0
rgg3d-n=26-m=31-ws=1,2147483648,137441752850,16,3,230524756,0.030000,0.013000,9.561000,32,64,1,0,0
rgg3d-n=26-m=31-ws=1,2147483648,137441752850,16,4,230320792,0.030000,0.009000,9.486000,32,64,1,0,0
rgg3d-n=26-m=31-ws=1,268435456,17180273656,16,0,56567882,0.030000,0.012000,8.531000,4,64,1,0,0
rgg3d-n=26-m=31-ws=1,268435456,17180273656,16,1,57965102,0.030000,0.026000,8.571000,4,64,1,0,0
rgg3d-n=26-m=31-ws=1,268435456,17180273656,16,2,57388076,0.030000,0.020000,8.495000,4,64,1,0,0
rgg3d-n=26-m=31-ws=1,268435456,17180273656,16,3,57213741,0.030000,0.016000,8.475000,4,64,1,0,0
rgg3d-n=26-m=31-ws=1,268435456,17180273656,16,4,56597268,0.030000,0.016000,8.491000,4,64,1,0,0
rgg3d-n=26-m=31-ws=1,4294967296,274882874416,16,0,364451873,0.030000,0.006000,9.280000,64,64,1,0,0
rgg3d-n=26-m=31-ws=1,4294967296,274882874416,16,1,364763367,0.030000,0.008000,9.410000,64,64,1,0,0
rgg3d-n=26-m=31-ws=1,4294967296,274882874416,16,2,372749918,0.030000,0.008000,9.334000,64,64,1,0,0
rgg3d-n=26-m=31-ws=1,4294967296,274882874416,16,3,370630226,0.030000,0.008000,9.382000,64,64,1,0,0
rgg3d-n=26-m=31-ws=1,4294967296,274882874416,16,4,367937671,0.030000,0.011000,9.525000,64,64,1,0,0
rgg3d-n=26-m=31-ws=1,536870912,34360305220,16,0,90296074,0.030000,0.017000,8.268000,8,64,1,0,0
rgg3d-n=26-m=31-ws=1,536870912,34360305220,16,1,90319507,0.030000,0.024000,8.293000,8,64,1,0,0
rgg3d-n=26-m=31-ws=1,536870912,34360305220,16,2,90876363,0.030000,0.016000,8.181000,8,64,1,0,0
rgg3d-n=26-m=31-ws=1,536870912,34360305220,16,3,88818538,0.030000,0.027000,8.229000,8,64,1,0,0
rgg3d-n=26-m=31-ws=1,536870912,34360305220,16,4,91222346,0.030000,0.025000,8.219000,8,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,1,0,0.030000,0.000000,0.000000,128,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,2,0,0.030000,0.000000,0.000000,128,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,3,0,0.030000,0.000000,0.000000,128,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,4,0,0.030000,0.000000,0.000000,128,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,1,0,0.030000,0.000000,0.000000,16,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,2,0,0.030000,0.000000,0.000000,16,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,3,0,0.030000,0.000000,0.000000,16,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,4,0,0.030000,0.000000,0.000000,16,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,5,0,0.030000,0.000000,0.000000,16,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,1,10015,0.030000,0.029000,5.486000,1,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,2,8923,0.030000,0.028000,5.442000,1,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,3,9042,0.030000,0.029000,5.571000,1,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,4,10496,0.030000,0.028000,5.604000,1,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,5,11077,0.030000,0.030000,5.718000,1,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,1,14837,0.030000,0.001000,9.001000,2,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,2,13655,0.030000,0.001000,9.040000,2,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,3,16438,0.030000,0.001000,8.947000,2,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,4,16700,0.030000,0.001000,8.980000,2,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,5,13886,0.030000,0.001000,8.946000,2,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,1,0,0.030000,0.000000,0.000000,32,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,2,0,0.030000,0.000000,0.000000,32,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,3,0,0.030000,0.000000,0.000000,32,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,4,0,0.030000,0.000000,0.000000,32,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,5,0,0.030000,0.000000,0.000000,32,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,1,11712,0.030000,0.002000,14.920000,4,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,2,11734,0.030000,0.001000,14.821000,4,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,3,11554,0.030000,0.001000,14.796000,4,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,4,11596,0.030000,0.001000,14.910000,4,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,5,11496,0.030000,0.001000,14.909000,4,64,1,0,0
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,1,0,0.030000,0.000000,0.000000,64,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,2,0,0.030000,0.000000,0.000000,64,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,3,0,0.030000,0.000000,0.000000,64,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,4,0,0.030000,0.000000,0.000000,64,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,5,0,0.030000,0.000000,0.000000,64,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,1,0,0.030000,0.000000,0.000000,8,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,2,0,0.030000,0.000000,0.000000,8,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,3,0,0.030000,0.000000,0.000000,8,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,4,0,0.030000,0.000000,0.000000,8,64,1,0,1
rhg-n=26-m=29-gamma=3.0-ws=1,-1,-1,16,5,0,0.030000,0.000000,0.000000,8,64,1,0,1
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534163711476,16,0,0,0.030000,0.000000,0.000000,128,64,1,0,1
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534163711476,16,1,0,0.030000,0.000000,0.000000,128,64,1,0,1
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534163711476,16,2,0,0.030000,0.000000,0.000000,128,64,1,0,1
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534163711476,16,3,0,0.030000,0.000000,0.000000,128,64,1,0,1
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534163711476,16,4,0,0.030000,0.000000,0.000000,128,64,1,0,1
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66757694672,16,0,621062,0.030000,0.001000,9.115000,16,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66757694672,16,1,622211,0.030000,0.001000,9.060000,16,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66757694672,16,2,625583,0.030000,0.001000,9.525000,16,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66757694672,16,3,536969,0.030000,0.000000,8.855000,16,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66757694672,16,4,654002,0.030000,0.000000,9.041000,16,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169556852,16,0,182953,0.030000,0.026000,6.817000,1,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169556852,16,1,182890,0.030000,0.026000,6.985000,1,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169556852,16,2,221930,0.030000,0.028000,7.150000,1,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169556852,16,3,227732,0.030000,0.028000,6.682000,1,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169556852,16,4,187621,0.030000,0.028000,6.624000,1,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345981520,16,0,306563,0.030000,0.002000,6.656000,2,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345981520,16,1,306910,0.030000,0.002000,6.613000,2,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345981520,16,2,307284,0.030000,0.004000,6.550000,2,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345981520,16,3,373818,0.030000,0.004000,6.429000,2,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345981520,16,4,311690,0.030000,0.004000,7.521000,2,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133507044954,16,0,542336,0.030000,0.000000,11.287000,32,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133507044954,16,1,542743,0.030000,0.000000,11.163000,32,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133507044954,16,2,694430,0.030000,0.001000,10.954000,32,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133507044954,16,3,712226,0.030000,0.001000,11.033000,32,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133507044954,16,4,625766,0.030000,0.001000,10.830000,32,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16695462370,16,0,347318,0.030000,0.003000,7.005000,4,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16695462370,16,1,347277,0.030000,0.003000,6.985000,4,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16695462370,16,2,343676,0.030000,0.003000,6.900000,4,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16695462370,16,3,353026,0.030000,0.003000,6.895000,4,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16695462370,16,4,392732,0.030000,0.003000,7.380000,4,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008676788,16,0,614104,0.030000,0.001000,19.107000,64,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008676788,16,1,612414,0.030000,0.001000,18.688000,64,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008676788,16,2,706482,0.030000,0.001000,18.830000,64,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008676788,16,3,626912,0.030000,0.001000,18.394000,64,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008676788,16,4,788134,0.030000,0.000000,18.954000,64,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446228648,16,0,454886,0.030000,0.001000,7.121000,8,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446228648,16,1,454843,0.030000,0.001000,7.394000,8,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446228648,16,2,377690,0.030000,0.001000,7.072000,8,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446228648,16,3,372640,0.030000,0.001000,6.868000,8,64,1,0,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446228648,16,4,351632,0.030000,0.001000,6.943000,8,64,1,0,0



==> experiments/ws/XtraPuLP.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
rgg2d-n=26-m=29-ws=1,8589934592,137438862164,16,1,1826211501,0.030000,0.009000,685.795611,128,64,1,0
rgg2d-n=26-m=29-ws=1,8589934592,137438862164,16,2,1158858755,0.030000,0.005000,814.635275,128,64,1,0
rgg2d-n=26-m=29-ws=1,8589934592,137438862164,16,3,1659057198,0.030000,0.006000,609.856117,128,64,1,0
rgg2d-n=26-m=29-ws=1,8589934592,137438862164,16,4,0,0.030000,0.000000,0.000000,128,64,1,1
rgg2d-n=26-m=29-ws=1,1073741824,17180007300,16,1,284306976,0.030000,0.008000,36.106569,16,64,1,0
rgg2d-n=26-m=29-ws=1,1073741824,17180007300,16,2,145745003,0.030000,0.006000,141.546604,16,64,1,0
rgg2d-n=26-m=29-ws=1,1073741824,17180007300,16,3,251905514,0.030000,0.011000,103.225718,16,64,1,0
rgg2d-n=26-m=29-ws=1,1073741824,17180007300,16,4,242394191,0.030000,0.007000,88.615619,16,64,1,0
rgg2d-n=26-m=29-ws=1,1073741824,17180007300,16,5,232972143,0.030000,0.011000,120.462217,16,64,1,0
rgg2d-n=26-m=29-ws=1,67108864,1073772266,16,1,6662179,0.030000,0.007000,18.127608,1,64,1,0
rgg2d-n=26-m=29-ws=1,67108864,1073772266,16,2,9826163,0.030000,0.007000,12.681032,1,64,1,0
rgg2d-n=26-m=29-ws=1,67108864,1073772266,16,3,12427811,0.030000,0.010000,13.303542,1,64,1,0
rgg2d-n=26-m=29-ws=1,67108864,1073772266,16,4,10740552,0.030000,0.010000,10.110294,1,64,1,0
rgg2d-n=26-m=29-ws=1,67108864,1073772266,16,5,12879065,0.030000,0.010000,11.936304,1,64,1,0
rgg2d-n=26-m=29-ws=1,134217728,2147588904,16,1,28028286,0.030000,0.009000,18.743496,2,64,1,0
rgg2d-n=26-m=29-ws=1,134217728,2147588904,16,2,16343732,0.030000,0.008000,12.299508,2,64,1,0
rgg2d-n=26-m=29-ws=1,134217728,2147588904,16,3,24233190,0.030000,0.009000,24.760099,2,64,1,0
rgg2d-n=26-m=29-ws=1,134217728,2147588904,16,4,22018669,0.030000,0.009000,9.862510,2,64,1,0
rgg2d-n=26-m=29-ws=1,134217728,2147588904,16,5,31175044,0.030000,0.008000,9.489348,2,64,1,0
rgg2d-n=26-m=29-ws=1,2147483648,34360012950,16,1,417269928,0.030000,0.006000,213.858280,32,64,1,0
rgg2d-n=26-m=29-ws=1,2147483648,34360012950,16,2,260882835,0.030000,0.005000,162.297880,32,64,1,0
rgg2d-n=26-m=29-ws=1,2147483648,34360012950,16,3,404934976,0.030000,0.007000,360.442650,32,64,1,0
rgg2d-n=26-m=29-ws=1,2147483648,34360012950,16,4,495224572,0.030000,0.011000,58.198641,32,64,1,0
rgg2d-n=26-m=29-ws=1,2147483648,34360012950,16,5,383396322,0.030000,0.007000,321.657086,32,64,1,0
rgg2d-n=26-m=29-ws=1,268435456,4295162536,16,1,19176854,0.030000,0.005000,14.253273,4,64,1,0
rgg2d-n=26-m=29-ws=1,268435456,4295162536,16,2,42401783,0.030000,0.009000,39.295475,4,64,1,0
rgg2d-n=26-m=29-ws=1,268435456,4295162536,16,3,51066814,0.030000,0.007000,31.366478,4,64,1,0
rgg2d-n=26-m=29-ws=1,268435456,4295162536,16,4,32478252,0.030000,0.006000,62.355768,4,64,1,0
rgg2d-n=26-m=29-ws=1,268435456,4295162536,16,5,64039299,0.030000,0.011000,34.546107,4,64,1,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787092,16,1,1113495471,0.030000,0.007000,238.088644,64,64,1,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787092,16,2,299308087,0.030000,0.006000,1123.438883,64,64,1,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787092,16,3,635004085,0.030000,0.004000,157.509887,64,64,1,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787092,16,4,862268558,0.030000,0.006000,550.771833,64,64,1,0
rgg2d-n=26-m=29-ws=1,4294967296,68719787092,16,5,872481517,0.030000,0.009000,634.195847,64,64,1,0
rgg2d-n=26-m=29-ws=1,536870912,8589931196,16,1,68122699,0.030000,0.006000,22.930026,8,64,1,0
rgg2d-n=26-m=29-ws=1,536870912,8589931196,16,2,73881135,0.030000,0.006000,29.372008,8,64,1,0
rgg2d-n=26-m=29-ws=1,536870912,8589931196,16,3,57827944,0.030000,0.009000,52.104240,8,64,1,0
rgg2d-n=26-m=29-ws=1,536870912,8589931196,16,4,100314678,0.030000,0.009000,68.337403,8,64,1,0
rgg2d-n=26-m=29-ws=1,536870912,8589931196,16,5,76020425,0.030000,0.010000,45.967472,8,64,1,0
rgg2d-n=26-m=31-ws=1,8589934592,549763701316,16,1,6676832827,0.030000,0.005000,518.226101,128,64,1,0
rgg2d-n=26-m=31-ws=1,8589934592,549763701316,16,2,0,0.030000,0.000000,0.000000,128,64,1,1
rgg2d-n=26-m=31-ws=1,8589934592,549763701316,16,3,5883100043,0.030000,0.009000,553.422675,128,64,1,0
rgg2d-n=26-m=31-ws=1,8589934592,549763701316,16,4,6325170376,0.030000,0.001000,887.243505,128,64,1,0
rgg2d-n=26-m=31-ws=1,1073741824,68720882688,16,1,1020847186,0.030000,0.002000,36.447489,16,64,1,0
rgg2d-n=26-m=31-ws=1,1073741824,68720882688,16,2,639971920,0.030000,0.002000,275.206544,16,64,1,0
rgg2d-n=26-m=31-ws=1,1073741824,68720882688,16,3,1009049236,0.030000,0.001000,109.323120,16,64,1,0
rgg2d-n=26-m=31-ws=1,1073741824,68720882688,16,4,617660922,0.030000,0.005000,287.653895,16,64,1,0
rgg2d-n=26-m=31-ws=1,1073741824,68720882688,16,5,983030852,0.030000,0.005000,145.772169,16,64,1,0
rgg2d-n=26-m=31-ws=1,67108864,4295068444,16,1,43034450,0.030000,0.002000,32.162841,1,64,1,0
rgg2d-n=26-m=31-ws=1,67108864,4295068444,16,2,57815132,0.030000,0.003000,31.666297,1,64,1,0
rgg2d-n=26-m=31-ws=1,67108864,4295068444,16,3,65791339,0.030000,0.002000,19.400677,1,64,1,0
rgg2d-n=26-m=31-ws=1,67108864,4295068444,16,4,56500440,0.030000,0.003000,19.809429,1,64,1,0
rgg2d-n=26-m=31-ws=1,67108864,4295068444,16,5,59997078,0.030000,0.003000,24.667148,1,64,1,0
rgg2d-n=26-m=31-ws=1,134217728,8590300776,16,1,119383389,0.030000,0.003000,25.444311,2,64,1,0
rgg2d-n=26-m=31-ws=1,134217728,8590300776,16,2,81153894,0.030000,0.004000,11.951660,2,64,1,0
rgg2d-n=26-m=31-ws=1,134217728,8590300776,16,3,90201592,0.030000,0.004000,40.019919,2,64,1,0
rgg2d-n=26-m=31-ws=1,134217728,8590300776,16,4,100411914,0.030000,0.005000,58.887033,2,64,1,0
rgg2d-n=26-m=31-ws=1,134217728,8590300776,16,5,115575265,0.030000,0.007000,17.585392,2,64,1,0
rgg2d-n=26-m=31-ws=1,2147483648,137442246532,16,1,1320338107,0.030000,0.002000,192.814466,32,64,1,0
rgg2d-n=26-m=31-ws=1,2147483648,137442246532,16,2,928276163,0.030000,0.002000,277.820684,32,64,1,0
rgg2d-n=26-m=31-ws=1,2147483648,137442246532,16,3,1563752109,0.030000,0.007000,457.047824,32,64,1,0
rgg2d-n=26-m=31-ws=1,2147483648,137442246532,16,4,1656742620,0.030000,0.002000,125.514248,32,64,1,0
rgg2d-n=26-m=31-ws=1,2147483648,137442246532,16,5,1363161283,0.030000,0.002000,117.042188,32,64,1,0
rgg2d-n=26-m=31-ws=1,268435456,17180509464,16,1,159294133,0.030000,0.002000,38.609399,4,64,1,0
rgg2d-n=26-m=31-ws=1,268435456,17180509464,16,2,205616621,0.030000,0.003000,50.105960,4,64,1,0
rgg2d-n=26-m=31-ws=1,268435456,17180509464,16,3,174274746,0.030000,0.002000,67.613478,4,64,1,0
rgg2d-n=26-m=31-ws=1,268435456,17180509464,16,4,172624392,0.030000,0.003000,51.814580,4,64,1,0
rgg2d-n=26-m=31-ws=1,268435456,17180509464,16,5,265810454,0.030000,0.003000,56.390249,4,64,1,0
rgg2d-n=26-m=31-ws=1,4294967296,274882907458,16,1,3721325261,0.030000,0.003000,327.790341,64,64,1,0
rgg2d-n=26-m=31-ws=1,4294967296,274882907458,16,2,2642228888,0.030000,0.002000,241.135087,64,64,1,0
rgg2d-n=26-m=31-ws=1,4294967296,274882907458,16,3,1669539901,0.030000,0.002000,574.936735,64,64,1,0
rgg2d-n=26-m=31-ws=1,4294967296,274882907458,16,4,2741666679,0.030000,0.002000,669.808878,64,64,1,0
rgg2d-n=26-m=31-ws=1,4294967296,274882907458,16,5,3157846500,0.030000,0.002000,344.280405,64,64,1,0
rgg2d-n=26-m=31-ws=1,536870912,34360575304,16,1,348160497,0.030000,0.002000,15.774231,8,64,1,0
rgg2d-n=26-m=31-ws=1,536870912,34360575304,16,2,234473761,0.030000,0.004000,97.840031,8,64,1,0
rgg2d-n=26-m=31-ws=1,536870912,34360575304,16,3,353528603,0.030000,0.003000,36.687190,8,64,1,0
rgg2d-n=26-m=31-ws=1,536870912,34360575304,16,4,429357899,0.030000,0.003000,80.281365,8,64,1,0
rgg2d-n=26-m=31-ws=1,536870912,34360575304,16,5,427878543,0.030000,0.002000,53.374803,8,64,1,0
rgg3d-n=26-m=29-ws=1,8589934592,137438768950,16,1,2790870062,0.030000,0.007000,71.270226,128,64,1,0
rgg3d-n=26-m=29-ws=1,8589934592,137438768950,16,2,2234474981,0.030000,0.014000,48.815571,128,64,1,0
rgg3d-n=26-m=29-ws=1,8589934592,137438768950,16,3,3070637841,0.030000,0.006000,60.026701,128,64,1,0
rgg3d-n=26-m=29-ws=1,8589934592,137438768950,16,4,4073011333,0.030000,0.008000,65.572760,128,64,1,0
rgg3d-n=26-m=29-ws=1,1073741824,17179740592,16,1,443706052,0.030000,0.010000,9.164000,16,64,1,0
rgg3d-n=26-m=29-ws=1,1073741824,17179740592,16,2,302934473,0.030000,0.006000,10.586747,16,64,1,0
rgg3d-n=26-m=29-ws=1,1073741824,17179740592,16,3,486000957,0.030000,0.005000,10.894456,16,64,1,0
rgg3d-n=26-m=29-ws=1,1073741824,17179740592,16,4,421276932,0.030000,0.008000,7.840407,16,64,1,0
rgg3d-n=26-m=29-ws=1,1073741824,17179740592,16,5,557013195,0.030000,0.005000,6.843871,16,64,1,0
rgg3d-n=26-m=29-ws=1,67108864,1073811346,16,1,30183772,0.030000,0.007000,5.425610,1,64,1,0
rgg3d-n=26-m=29-ws=1,67108864,1073811346,16,2,31077554,0.030000,0.006000,6.639571,1,64,1,0
rgg3d-n=26-m=29-ws=1,67108864,1073811346,16,3,33142264,0.030000,0.005000,6.974982,1,64,1,0
rgg3d-n=26-m=29-ws=1,67108864,1073811346,16,4,39278250,0.030000,0.006000,7.237446,1,64,1,0
rgg3d-n=26-m=29-ws=1,67108864,1073811346,16,5,42038181,0.030000,0.006000,5.680488,1,64,1,0
rgg3d-n=26-m=29-ws=1,134217728,2147491912,16,1,74484133,0.030000,0.006000,4.066381,2,64,1,0
rgg3d-n=26-m=29-ws=1,134217728,2147491912,16,2,41729084,0.030000,0.007000,5.987832,2,64,1,0
rgg3d-n=26-m=29-ws=1,134217728,2147491912,16,3,59707019,0.030000,0.006000,5.173066,2,64,1,0
rgg3d-n=26-m=29-ws=1,134217728,2147491912,16,4,51973377,0.030000,0.007000,5.361678,2,64,1,0
rgg3d-n=26-m=29-ws=1,134217728,2147491912,16,5,63338073,0.030000,0.006000,4.195296,2,64,1,0
rgg3d-n=26-m=29-ws=1,2147483648,34359511592,16,1,786935274,0.030000,0.009000,23.423993,32,64,1,0
rgg3d-n=26-m=29-ws=1,2147483648,34359511592,16,2,680225493,0.030000,0.008000,12.446221,32,64,1,0
rgg3d-n=26-m=29-ws=1,2147483648,34359511592,16,3,827778244,0.030000,0.005000,13.629433,32,64,1,0
rgg3d-n=26-m=29-ws=1,2147483648,34359511592,16,4,865006113,0.030000,0.007000,27.263955,32,64,1,0
rgg3d-n=26-m=29-ws=1,2147483648,34359511592,16,5,830099204,0.030000,0.007000,16.169517,32,64,1,0
rgg3d-n=26-m=29-ws=1,268435456,4295007856,16,1,81157954,0.030000,0.009000,5.005965,4,64,1,0
rgg3d-n=26-m=29-ws=1,268435456,4295007856,16,2,96194758,0.030000,0.008000,5.217672,4,64,1,0
rgg3d-n=26-m=29-ws=1,268435456,4295007856,16,3,112474319,0.030000,0.008000,5.944180,4,64,1,0
rgg3d-n=26-m=29-ws=1,268435456,4295007856,16,4,101980948,0.030000,0.006000,8.794493,4,64,1,0
rgg3d-n=26-m=29-ws=1,268435456,4295007856,16,5,146045821,0.030000,0.005000,5.745489,4,64,1,0
rgg3d-n=26-m=29-ws=1,4294967296,68719958944,16,1,1942015480,0.030000,0.004000,30.769686,64,64,1,0
rgg3d-n=26-m=29-ws=1,4294967296,68719958944,16,2,1378962830,0.030000,0.007000,30.773620,64,64,1,0
rgg3d-n=26-m=29-ws=1,4294967296,68719958944,16,3,2121486993,0.030000,0.007000,42.792705,64,64,1,0
rgg3d-n=26-m=29-ws=1,4294967296,68719958944,16,4,2260425644,0.030000,0.008000,32.005665,64,64,1,0
rgg3d-n=26-m=29-ws=1,4294967296,68719958944,16,5,2974523375,0.030000,0.008000,16.944230,64,64,1,0
rgg3d-n=26-m=29-ws=1,536870912,8589854234,16,1,195339886,0.030000,0.006000,10.971552,8,64,1,0
rgg3d-n=26-m=29-ws=1,536870912,8589854234,16,2,192676434,0.030000,0.008000,8.013212,8,64,1,0
rgg3d-n=26-m=29-ws=1,536870912,8589854234,16,3,230938350,0.030000,0.007000,12.325031,8,64,1,0
rgg3d-n=26-m=29-ws=1,536870912,8589854234,16,4,247967137,0.030000,0.005000,13.949618,8,64,1,0
rgg3d-n=26-m=29-ws=1,536870912,8589854234,16,5,332235935,0.030000,0.008000,9.796266,8,64,1,0
rgg3d-n=26-m=31-ws=1,8589934592,549765996150,16,1,12110361424,0.030000,0.029000,91.539341,128,64,1,0
rgg3d-n=26-m=31-ws=1,8589934592,549765996150,16,2,7020206139,0.030000,0.007000,43.138357,128,64,1,0
rgg3d-n=26-m=31-ws=1,8589934592,549765996150,16,3,10513396128,0.030000,0.029000,46.098830,128,64,1,0
rgg3d-n=26-m=31-ws=1,8589934592,549765996150,16,4,14454788462,0.030000,0.015000,49.003391,128,64,1,0
rgg3d-n=26-m=31-ws=1,1073741824,68720828280,16,1,1574078309,0.030000,0.029000,19.541379,16,64,1,0
rgg3d-n=26-m=31-ws=1,1073741824,68720828280,16,2,1284588576,0.030000,0.015000,12.739111,16,64,1,0
rgg3d-n=26-m=31-ws=1,1073741824,68720828280,16,3,1653837050,0.030000,0.015000,14.776323,16,64,1,0
rgg3d-n=26-m=31-ws=1,1073741824,68720828280,16,4,1656095089,0.030000,0.012000,13.513733,16,64,1,0
rgg3d-n=26-m=31-ws=1,1073741824,68720828280,16,5,2064204256,0.030000,0.011000,14.551710,16,64,1,0
rgg3d-n=26-m=31-ws=1,67108864,4295137002,16,1,123992025,0.030000,0.021000,13.659089,1,64,1,0
rgg3d-n=26-m=31-ws=1,67108864,4295137002,16,2,198400610,0.030000,0.027000,14.212366,1,64,1,0
rgg3d-n=26-m=31-ws=1,67108864,4295137002,16,3,152845049,0.030000,0.020000,14.384006,1,64,1,0
rgg3d-n=26-m=31-ws=1,67108864,4295137002,16,4,155042243,0.030000,0.022000,15.482680,1,64,1,0
rgg3d-n=26-m=31-ws=1,67108864,4295137002,16,5,161435143,0.030000,0.020000,17.496002,1,64,1,0
rgg3d-n=26-m=31-ws=1,134217728,8590152354,16,1,282067840,0.030000,0.012000,10.276364,2,64,1,0
rgg3d-n=26-m=31-ws=1,134217728,8590152354,16,2,214291479,0.030000,0.009000,11.042507,2,64,1,0
rgg3d-n=26-m=31-ws=1,134217728,8590152354,16,3,280048965,0.030000,0.011000,13.798568,2,64,1,0
rgg3d-n=26-m=31-ws=1,134217728,8590152354,16,4,230691453,0.030000,0.007000,10.821955,2,64,1,0
rgg3d-n=26-m=31-ws=1,134217728,8590152354,16,5,256381686,0.030000,0.017000,15.020479,2,64,1,0
rgg3d-n=26-m=31-ws=1,2147483648,137442108914,16,1,3263259176,0.030000,0.019000,58.620071,32,64,1,0
rgg3d-n=26-m=31-ws=1,2147483648,137442108914,16,2,2372304956,0.030000,0.009000,25.643129,32,64,1,0
rgg3d-n=26-m=31-ws=1,2147483648,137442108914,16,3,2634604763,0.030000,0.007000,30.353787,32,64,1,0
rgg3d-n=26-m=31-ws=1,2147483648,137442108914,16,4,3957211794,0.030000,0.007000,45.284639,32,64,1,0
rgg3d-n=26-m=31-ws=1,2147483648,137442108914,16,5,3056673695,0.030000,0.010000,28.469078,32,64,1,0
rgg3d-n=26-m=31-ws=1,268435456,17180370544,16,1,433826045,0.030000,0.014000,11.990961,4,64,1,0
rgg3d-n=26-m=31-ws=1,268435456,17180370544,16,2,428251015,0.030000,0.014000,12.936742,4,64,1,0
rgg3d-n=26-m=31-ws=1,268435456,17180370544,16,3,500309412,0.030000,0.012000,13.991934,4,64,1,0
rgg3d-n=26-m=31-ws=1,268435456,17180370544,16,4,459038097,0.030000,0.013000,15.205107,4,64,1,0
rgg3d-n=26-m=31-ws=1,268435456,17180370544,16,5,467455037,0.030000,0.010000,20.910620,4,64,1,0
rgg3d-n=26-m=31-ws=1,4294967296,274882793698,16,1,7188480639,0.030000,0.020000,51.877657,64,64,1,0
rgg3d-n=26-m=31-ws=1,4294967296,274882793698,16,2,5819755283,0.030000,0.015000,68.325815,64,64,1,0
rgg3d-n=26-m=31-ws=1,4294967296,274882793698,16,3,8492095341,0.030000,0.026000,37.083996,64,64,1,0
rgg3d-n=26-m=31-ws=1,4294967296,274882793698,16,4,8639072019,0.030000,0.015000,51.973737,64,64,1,0
rgg3d-n=26-m=31-ws=1,4294967296,274882793698,16,5,11331495120,0.030000,0.016000,49.998198,64,64,1,0
rgg3d-n=26-m=31-ws=1,536870912,34360192582,16,1,1097170935,0.030000,0.017000,22.774745,8,64,1,0
rgg3d-n=26-m=31-ws=1,536870912,34360192582,16,2,754989201,0.030000,0.019000,19.167036,8,64,1,0
rgg3d-n=26-m=31-ws=1,536870912,34360192582,16,3,920465121,0.030000,0.013000,20.483538,8,64,1,0
rgg3d-n=26-m=31-ws=1,536870912,34360192582,16,4,1066535732,0.030000,0.015000,21.300549,8,64,1,0
rgg3d-n=26-m=31-ws=1,536870912,34360192582,16,5,1351121930,0.030000,0.020000,23.242775,8,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,8589934592,136403408592,16,1,2097327401,0.030000,0.015000,25.602222,128,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,8589934592,136403408592,16,2,1472975865,0.030000,0.011000,17.129017,128,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,8589934592,136403408592,16,3,2015955310,0.030000,0.010000,19.669124,128,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,8589934592,136403408592,16,4,2053967650,0.030000,0.011000,23.401958,128,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,1,256848114,0.030000,0.013000,5.777245,16,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,2,151999068,0.030000,0.008000,5.714943,16,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,3,265512046,0.030000,0.014000,5.394753,16,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,4,180657808,0.030000,0.018000,7.259674,16,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,1073741824,16982191442,16,5,249367882,0.030000,0.017000,5.732174,16,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,1,14020652,0.030000,0.016000,5.358597,1,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,2,11532883,0.030000,0.009000,5.113619,1,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,3,14038481,0.030000,0.010000,5.155972,1,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,4,15912195,0.030000,0.013000,5.383046,1,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,67108864,1061925402,16,5,14919416,0.030000,0.020000,5.084312,1,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,1,29813327,0.030000,0.016000,4.827251,2,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,2,31147440,0.030000,0.011000,4.568237,2,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,3,32268104,0.030000,0.010000,4.605523,2,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,4,26031184,0.030000,0.012000,4.628733,2,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,134217728,2126937364,16,5,33897812,0.030000,0.011000,4.826620,2,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,1,529035883,0.030000,0.017000,6.825458,32,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,2,494663757,0.030000,0.012000,6.753826,32,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,3,401019686,0.030000,0.014000,7.436160,32,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,4,508377343,0.030000,0.015000,7.068574,32,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,2147483648,33971896680,16,5,552872357,0.030000,0.012000,7.156149,32,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,1,49962336,0.030000,0.011000,5.219157,4,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,2,46216618,0.030000,0.011000,5.032193,4,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,3,53613835,0.030000,0.010000,4.856304,4,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,4,31421746,0.030000,0.008000,4.593106,4,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,268435456,4280524666,16,5,57826518,0.030000,0.015000,5.107643,4,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,1,855906301,0.030000,0.010000,12.164958,64,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,2,819164336,0.030000,0.008000,13.772318,64,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,3,1068482406,0.030000,0.019000,10.244875,64,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,4,921332104,0.030000,0.016000,10.410979,64,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,4294967296,67987089852,16,5,956054959,0.030000,0.013000,12.448082,64,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,1,144547476,0.030000,0.013000,5.938604,8,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,2,148168493,0.030000,0.027000,5.958207,8,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,3,137652495,0.030000,0.019000,5.821946,8,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,4,137937116,0.030000,0.015000,5.808028,8,64,1,0
rhg-n=26-m=29-gamma=3.0-ws=1,536870912,8776441632,16,5,142942630,0.030000,0.017000,5.953761,8,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534137370184,16,1,4902044421,0.030000,0.025000,71.393925,128,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534137370184,16,2,5779275565,0.030000,0.019000,57.748401,128,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534137370184,16,3,6201580250,0.030000,0.016000,52.286363,128,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,8589934592,534137370184,16,4,4492005200,0.030000,0.018000,39.985244,128,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66752744256,16,1,557542693,0.030000,0.019000,18.605052,16,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66752744256,16,2,490882708,0.030000,0.006000,13.710592,16,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66752744256,16,3,715598232,0.030000,0.014000,18.371747,16,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66752744256,16,4,542299041,0.030000,0.015000,17.239039,16,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,1073741824,66752744256,16,5,651553962,0.030000,0.009000,15.980152,16,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169967158,16,1,34699179,0.030000,0.025000,12.839476,1,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169967158,16,2,35274001,0.030000,0.026000,12.369327,1,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169967158,16,3,42894503,0.030000,0.018000,12.496967,1,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169967158,16,4,43311448,0.030000,0.015000,12.839233,1,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,67108864,4169967158,16,5,37390251,0.030000,0.021000,12.437891,1,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345154646,16,1,90520154,0.030000,0.019000,11.209964,2,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345154646,16,2,76710788,0.030000,0.010000,10.805850,2,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345154646,16,3,88090430,0.030000,0.022000,10.823744,2,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345154646,16,4,70132004,0.030000,0.013000,10.646234,2,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,134217728,8345154646,16,5,83265518,0.030000,0.012000,11.038282,2,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133505732468,16,1,1588932248,0.030000,0.021000,18.012686,32,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133505732468,16,2,980008820,0.030000,0.016000,19.141248,32,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133505732468,16,3,1310906181,0.030000,0.021000,19.605550,32,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133505732468,16,4,1036778642,0.030000,0.015000,17.405177,32,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,2147483648,133505732468,16,5,1118270430,0.030000,0.018000,20.482427,32,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16692409044,16,1,137097992,0.030000,0.015000,13.485399,4,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16692409044,16,2,161010729,0.030000,0.020000,36.397281,4,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16692409044,16,3,184995253,0.030000,0.017000,12.486369,4,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16692409044,16,4,141134312,0.030000,0.009000,10.977102,4,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,268435456,16692409044,16,5,178068358,0.030000,0.012000,11.367503,4,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008841404,16,1,2182205078,0.030000,0.008000,48.020054,64,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008841404,16,2,2252386250,0.030000,0.011000,34.267371,64,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008841404,16,3,2681958151,0.030000,0.018000,33.304572,64,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008841404,16,4,2149744692,0.030000,0.015000,26.208819,64,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,4294967296,267008841404,16,5,2449322860,0.030000,0.009000,33.067105,64,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446265526,16,1,397659097,0.030000,0.018000,25.280635,8,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446265526,16,2,151543541,0.030000,0.011000,16.753922,8,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446265526,16,3,330917553,0.030000,0.017000,19.250737,8,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446265526,16,4,313180806,0.030000,0.018000,22.152740,8,64,1,0
rhg-n=26-m=31-gamma=3.0-ws=1,536870912,33446265526,16,5,325523726,0.030000,0.012000,16.238819,8,64,1,0


==> experiments/ws/d4xJet.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
rgg2d-N=26-M=29,67108864,1073775912,16,1,189371,0.030000,0.025963,11.495000,1,64,1,0
rgg2d-N=26-M=29,67108864,1073775912,16,2,186361,0.030000,0.029962,11.622000,1,64,1,0
rgg2d-N=26-M=29,67108864,1073775912,16,3,190498,0.030000,0.028617,11.843000,1,64,1,0
rgg2d-N=26-M=31,67108864,4295074024,16,1,2688041,0.030000,0.021552,26.794000,1,64,1,0
rgg2d-N=26-M=31,67108864,4295074024,16,2,2662231,0.030000,0.027170,23.840000,1,64,1,0
rgg2d-N=26-M=31,67108864,4295074024,16,3,2655907,0.030000,0.029864,26.241000,1,64,1,0
rgg2d-N=27-M=30,134217728,2147585394,16,1,272125,0.030000,0.029954,11.976000,2,64,1,0
rgg2d-N=27-M=30,134217728,2147585394,16,2,269101,0.030000,0.025690,11.392000,2,64,1,0
rgg2d-N=27-M=30,134217728,2147585394,16,3,267562,0.030000,0.028545,11.714000,2,64,1,0
rgg2d-N=27-M=32,134217728,8590178384,16,1,3834306,0.030000,0.029844,51.001000,1,64,1,0
rgg2d-N=27-M=32,134217728,8590178384,16,2,3850570,0.030000,0.028813,56.092000,1,64,1,0
rgg2d-N=27-M=32,134217728,8590178384,16,3,3840702,0.030000,0.029983,73.808000,1,64,1,0
rgg2d-N=27-M=32,134217728,8590295974,16,1,3854861,0.030000,0.020124,27.875000,2,64,1,0
rgg2d-N=27-M=32,134217728,8590295974,16,2,3733323,0.030000,0.027809,29.449000,2,64,1,0
rgg2d-N=27-M=32,134217728,8590295974,16,3,3830906,0.030000,0.028594,26.155000,2,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,1,376110,0.030000,0.029425,17.534000,4,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,2,381584,0.030000,0.029665,16.071000,4,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,3,381793,0.030000,0.026259,17.243000,4,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,1,5449560,0.030000,0.029694,55.131000,2,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,2,5473622,0.030000,0.027157,49.725000,2,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,3,5407240,0.030000,0.026644,49.429000,2,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,1,5494334,0.030000,0.029453,31.887000,4,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,2,5392386,0.030000,0.028853,32.935000,4,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,3,5437078,0.030000,0.028495,34.574000,4,64,1,0
rgg2d-N=29-M=32,536870912,8589940876,16,1,546359,0.030000,0.029817,11.870000,8,64,1,0
rgg2d-N=29-M=32,536870912,8589940876,16,2,547987,0.030000,0.028610,18.053000,8,64,1,0
rgg2d-N=29-M=32,536870912,8589940876,16,3,542491,0.030000,0.028148,14.208000,8,64,1,0
rgg2d-N=29-M=34,536870912,34360156020,16,1,7622571,0.030000,0.028908,58.691000,4,64,1,0
rgg2d-N=29-M=34,536870912,34360156020,16,2,7663464,0.030000,0.023374,56.786000,4,64,1,0
rgg2d-N=29-M=34,536870912,34360156020,16,3,7639199,0.030000,0.029998,79.352000,4,64,1,0
rgg2d-N=29-M=34,536870912,34360595384,16,1,7713564,0.030000,0.029999,42.828000,8,64,1,0
rgg2d-N=29-M=34,536870912,34360595384,16,2,7749143,0.030000,0.029106,32.355000,8,64,1,0
rgg2d-N=29-M=34,536870912,34360595384,16,3,7679227,0.030000,0.030000,46.032000,8,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,1,762809,0.030000,0.029781,15.374000,16,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,2,765363,0.030000,0.029650,13.098000,16,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,3,766474,0.030000,0.029864,18.575000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,1,10954835,0.030000,0.026292,36.433000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,2,10952443,0.030000,0.029829,41.710000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,3,10953629,0.030000,0.025366,36.390000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,1,10916887,0.030000,0.028285,58.839000,8,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,2,11015519,0.030000,0.029648,59.293000,8,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,3,11051983,0.030000,0.028414,54.174000,8,64,1,0
rgg2d-N=31-M=34,2147483648,34360040400,16,1,1085528,0.030000,0.029937,18.687000,32,64,1,0
rgg2d-N=31-M=34,2147483648,34360040400,16,2,1092259,0.030000,0.025892,18.850000,32,64,1,0
rgg2d-N=31-M=34,2147483648,34360040400,16,3,1096269,0.030000,0.029967,20.276000,32,64,1,0
rgg2d-N=31-M=36,2147483648,137441681282,16,1,15747319,0.030000,0.029455,62.315000,16,64,1,0
rgg2d-N=31-M=36,2147483648,137441681282,16,2,15663698,0.030000,0.028449,63.724000,16,64,1,0
rgg2d-N=31-M=36,2147483648,137441681282,16,3,15703121,0.030000,0.027199,68.674000,16,64,1,0
rgg2d-N=31-M=36,2147483648,137442261146,16,1,15761506,0.030000,0.029477,38.346000,32,64,1,0
rgg2d-N=31-M=36,2147483648,137442261146,16,2,15717571,0.030000,0.018917,36.911000,32,64,1,0
rgg2d-N=31-M=36,2147483648,137442261146,16,3,15770078,0.030000,0.029985,51.197000,32,64,1,0
rgg2d-N=32-M=35,4294967296,68719787708,16,1,1571529,0.030000,0.029805,30.868000,64,64,1,0
rgg2d-N=32-M=35,4294967296,68719787708,16,2,1566563,0.030000,0.026635,34.774000,64,64,1,0
rgg2d-N=32-M=35,4294967296,68719787708,16,3,1571838,0.030000,0.029573,30.334000,64,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,1,22023154,0.030000,0.029507,75.901000,32,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,2,22038089,0.030000,0.029992,87.765000,32,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,3,22221264,0.030000,0.028232,73.146000,32,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,1,22047387,0.030000,0.029017,47.468000,64,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,2,21865031,0.030000,0.029909,66.411000,64,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,3,22029227,0.030000,0.029994,70.174000,64,64,1,0
rgg2d-N=33-M=36,8589934592,137438819846,16,1,2221199,0.030000,0.029942,37.600000,128,64,1,0
rgg2d-N=33-M=36,8589934592,137438819846,16,2,2234666,0.030000,0.027387,35.701000,128,64,1,0
rgg2d-N=33-M=36,8589934592,137438819846,16,3,2243392,0.030000,0.023092,36.649000,128,64,1,0
rgg2d-N=33-M=38,8589934592,549763720364,16,1,31761871,0.030000,0.029668,71.695000,128,64,1,0
rgg2d-N=33-M=38,8589934592,549763720364,16,2,31454836,0.030000,0.029945,81.622000,128,64,1,0
rgg2d-N=33-M=38,8589934592,549763720364,16,3,31636437,0.030000,0.029711,99.329000,128,64,1,0
rgg2d-N=33-M=38,8589934592,549764503322,16,1,31545147,0.030000,0.028434,103.329000,64,64,1,0
rgg2d-N=33-M=38,8589934592,549764503322,16,2,31541171,0.030000,0.029873,103.732000,64,64,1,0
rgg2d-N=33-M=38,8589934592,549764503322,16,3,31810005,0.030000,0.028858,101.166000,64,64,1,0
rgg2d-N=34-M=39,17179869184,1099532204620,16,1,45374129,0.030000,0.028128,144.862000,128,64,1,0
rgg2d-N=34-M=39,17179869184,1099532204620,16,2,45466946,0.030000,0.028285,142.456000,128,64,1,0
rgg2d-N=34-M=39,17179869184,1099532204620,16,3,45630760,0.030000,0.028869,144.285000,128,64,1,0
rhg-N=26-M=31-gamma=3.0,67108864,4169556852,16,1,61641,0.030000,0.029599,19.277000,1,64,1,0
rhg-N=26-M=31-gamma=3.0,67108864,4169556852,16,2,60441,0.030000,0.025154,19.992000,1,64,1,0
rhg-N=26-M=31-gamma=3.0,67108864,4169556852,16,3,63691,0.030000,0.025140,20.124000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8346393766,16,1,99034,0.030000,0.028625,37.862000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8346393766,16,2,96283,0.030000,0.028586,40.150000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8346393766,16,3,96100,0.030000,0.029951,38.130000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8345981520,16,1,75039,0.030000,0.029875,20.262000,2,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8345981520,16,2,80920,0.030000,0.029127,22.197000,2,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8345981520,16,3,77655,0.030000,0.028281,19.174000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16699578284,16,1,73332,0.030000,0.028108,42.687000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16699578284,16,2,73666,0.030000,0.029064,42.034000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16699578284,16,3,71801,0.030000,0.025652,38.735000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16695462370,16,1,71614,0.030000,0.029872,23.659000,4,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16695462370,16,2,71388,0.030000,0.029444,21.808000,4,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16695462370,16,3,71374,0.030000,0.028656,21.762000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33447541970,16,1,87814,0.030000,0.029823,42.538000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33447541970,16,2,84355,0.030000,0.028568,43.961000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33447541970,16,3,88792,0.030000,0.028432,41.410000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33446228648,16,1,66152,0.030000,0.029856,30.351000,8,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33446228648,16,2,66280,0.030000,0.029717,24.454000,8,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33446228648,16,3,66381,0.030000,0.029717,23.619000,8,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66757694672,16,1,92442,0.030000,0.029792,27.087000,16,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66757694672,16,2,94107,0.030000,0.025954,28.726000,16,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66757694672,16,3,94790,0.030000,0.025954,29.604000,16,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66754975294,16,1,91371,0.030000,0.028146,51.656000,8,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66754975294,16,2,93639,0.030000,0.028886,45.201000,8,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66754975294,16,3,94257,0.030000,0.029099,42.103000,8,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133489377580,16,1,84181,0.030000,0.028512,48.318000,16,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133489377580,16,2,86200,0.030000,0.028628,54.247000,16,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133489377580,16,3,86857,0.030000,0.020875,54.116000,16,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133507044954,16,1,76288,0.030000,0.027942,40.121000,32,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133507044954,16,2,76282,0.030000,0.026263,29.718000,32,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133507044954,16,3,76660,0.030000,0.029941,44.042000,32,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267023917396,16,1,90346,0.030000,0.024317,58.443000,32,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267023917396,16,2,91590,0.030000,0.028392,73.944000,32,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267023917396,16,3,90765,0.030000,0.029215,60.845000,32,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267008676788,16,1,79267,0.030000,0.029417,52.323000,64,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267008676788,16,2,81819,0.030000,0.022478,51.371000,64,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267008676788,16,3,81641,0.030000,0.028195,42.795000,64,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534163711476,16,1,80223,0.030000,0.029999,70.833000,128,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534163711476,16,2,80676,0.030000,0.028617,68.757000,128,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534163711476,16,3,79341,0.030000,0.029992,74.110000,128,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534065853068,16,1,94063,0.030000,0.029870,89.464000,64,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534065853068,16,2,90852,0.030000,0.029176,94.613000,64,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534065853068,16,3,95035,0.030000,0.029481,83.031000,64,64,1,0
rhg-N=34-M=39-gamma=3.0,17179869184,1069000849860,16,1,125242,0.030000,0.029722,155.228000,128,64,1,0
rhg-N=34-M=39-gamma=3.0,17179869184,1069000849860,16,2,126084,0.030000,0.029722,148.023000,128,64,1,0
rhg-N=34-M=39-gamma=3.0,17179869184,1069000849860,16,3,127589,0.030000,0.030000,136.077000,128,64,1,0


==> experiments/ws/dJet.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
rgg2d-N=26-M=29,67108864,1073775912,16,1,194857,0.030000,0.029781,4.116000,1,64,1,0
rgg2d-N=26-M=29,67108864,1073775912,16,2,190827,0.030000,0.029980,4.466000,1,64,1,0
rgg2d-N=26-M=29,67108864,1073775912,16,3,195066,0.030000,0.027946,4.034000,1,64,1,0
rgg2d-N=26-M=31,67108864,4295074024,16,1,2783600,0.030000,0.029993,21.872000,1,64,1,0
rgg2d-N=26-M=31,67108864,4295074024,16,2,2762485,0.030000,0.028189,14.753000,1,64,1,0
rgg2d-N=26-M=31,67108864,4295074024,16,3,2731539,0.030000,0.029975,19.292000,1,64,1,0
rgg2d-N=27-M=30,134217728,2147585394,16,1,279063,0.030000,0.029970,5.454000,2,64,1,0
rgg2d-N=27-M=30,134217728,2147585394,16,2,276860,0.030000,0.025167,5.283000,2,64,1,0
rgg2d-N=27-M=30,134217728,2147585394,16,3,275954,0.030000,0.028974,5.071000,2,64,1,0
rgg2d-N=27-M=32,134217728,8590178384,16,1,3952653,0.030000,0.029885,30.169000,1,64,1,0
rgg2d-N=27-M=32,134217728,8590178384,16,2,3972461,0.030000,0.029965,29.650000,1,64,1,0
rgg2d-N=27-M=32,134217728,8590178384,16,3,3959548,0.030000,0.029998,39.175000,1,64,1,0
rgg2d-N=27-M=32,134217728,8590295974,16,1,3994108,0.030000,0.020241,15.158000,2,64,1,0
rgg2d-N=27-M=32,134217728,8590295974,16,2,3852717,0.030000,0.027683,17.768000,2,64,1,0
rgg2d-N=27-M=32,134217728,8590295974,16,3,3952101,0.030000,0.028085,17.046000,2,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,1,387834,0.030000,0.029438,8.433000,4,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,2,394884,0.030000,0.029288,8.644000,4,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,3,393356,0.030000,0.026762,9.007000,4,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,1,5624559,0.030000,0.029783,28.551000,2,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,2,5625123,0.030000,0.027951,27.876000,2,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,3,5556970,0.030000,0.026298,32.400000,2,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,1,5645384,0.030000,0.029002,18.353000,4,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,2,5579578,0.030000,0.029536,19.298000,4,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,3,5622560,0.030000,0.029909,18.051000,4,64,1,0
rgg2d-N=29-M=32,536870912,8589940876,16,1,562754,0.030000,0.029953,5.205000,8,64,1,0
rgg2d-N=29-M=32,536870912,8589940876,16,2,563604,0.030000,0.029726,6.155000,8,64,1,0
rgg2d-N=29-M=32,536870912,8589940876,16,3,565790,0.030000,0.029379,4.598000,8,64,1,0
rgg2d-N=29-M=34,536870912,34360156020,16,1,7898725,0.030000,0.029629,35.073000,4,64,1,0
rgg2d-N=29-M=34,536870912,34360156020,16,2,7911725,0.030000,0.029595,31.635000,4,64,1,0
rgg2d-N=29-M=34,536870912,34360156020,16,3,7967200,0.030000,0.029938,33.879000,4,64,1,0
rgg2d-N=29-M=34,536870912,34360595384,16,1,8026678,0.030000,0.029984,16.500000,8,64,1,0
rgg2d-N=29-M=34,536870912,34360595384,16,2,8050018,0.030000,0.029989,16.911000,8,64,1,0
rgg2d-N=29-M=34,536870912,34360595384,16,3,7936325,0.030000,0.029975,19.208000,8,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,1,791762,0.030000,0.029213,6.661000,16,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,2,797811,0.030000,0.029966,5.044000,16,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,3,798143,0.030000,0.029379,6.416000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,1,11323209,0.030000,0.026969,18.436000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,2,11316454,0.030000,0.030000,24.127000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,3,11362487,0.030000,0.024741,21.214000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,1,11316107,0.030000,0.029575,36.325000,8,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,2,11361076,0.030000,0.029992,42.018000,8,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,3,11430770,0.030000,0.029963,32.262000,8,64,1,0
rgg2d-N=31-M=34,2147483648,34360040400,16,1,1128427,0.030000,0.029999,7.369000,32,64,1,0
rgg2d-N=31-M=34,2147483648,34360040400,16,2,1137038,0.030000,0.029990,8.162000,32,64,1,0
rgg2d-N=31-M=34,2147483648,34360040400,16,3,1136963,0.030000,0.029996,7.885000,32,64,1,0
rgg2d-N=31-M=36,2147483648,137441681282,16,1,16348724,0.030000,0.029452,33.130000,16,64,1,0
rgg2d-N=31-M=36,2147483648,137441681282,16,2,16207832,0.030000,0.028649,31.829000,16,64,1,0
rgg2d-N=31-M=36,2147483648,137441681282,16,3,16197533,0.030000,0.027005,37.129000,16,64,1,0
rgg2d-N=31-M=36,2147483648,137442261146,16,1,16295415,0.030000,0.029341,19.713000,32,64,1,0
rgg2d-N=31-M=36,2147483648,137442261146,16,2,16214236,0.030000,0.019453,21.440000,32,64,1,0
rgg2d-N=31-M=36,2147483648,137442261146,16,3,16275167,0.030000,0.029968,24.690000,32,64,1,0
rgg2d-N=32-M=35,4294967296,68719787708,16,1,1625456,0.030000,0.029999,12.485000,64,64,1,0
rgg2d-N=32-M=35,4294967296,68719787708,16,2,1622622,0.030000,0.029978,10.229000,64,64,1,0
rgg2d-N=32-M=35,4294967296,68719787708,16,3,1627328,0.030000,0.025372,12.019000,64,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,1,22861055,0.030000,0.029890,42.916000,32,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,2,23072613,0.030000,0.030000,46.931000,32,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,3,22906367,0.030000,0.029743,43.866000,32,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,1,22955459,0.030000,0.029862,26.966000,64,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,2,22755925,0.030000,0.029584,28.315000,64,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,3,22854066,0.030000,0.029978,30.190000,64,64,1,0
rgg2d-N=33-M=36,8589934592,137438819846,16,1,2307019,0.030000,0.029817,15.257000,128,64,1,0
rgg2d-N=33-M=36,8589934592,137438819846,16,2,2324473,0.030000,0.029929,18.374000,128,64,1,0
rgg2d-N=33-M=36,8589934592,137438819846,16,3,2321735,0.030000,0.023431,14.669000,128,64,1,0
rgg2d-N=33-M=38,8589934592,549763720364,16,1,32748026,0.030000,0.028246,48.686000,128,64,1,0
rgg2d-N=33-M=38,8589934592,549763720364,16,2,32834085,0.030000,0.029870,38.689000,128,64,1,0
rgg2d-N=33-M=38,8589934592,549763720364,16,3,32834706,0.030000,0.021284,49.380000,128,64,1,0
rgg2d-N=33-M=38,8589934592,549764503322,16,1,32623059,0.030000,0.029353,59.074000,64,64,1,0
rgg2d-N=33-M=38,8589934592,549764503322,16,2,32667731,0.030000,0.029959,59.238000,64,64,1,0
rgg2d-N=33-M=38,8589934592,549764503322,16,3,32920775,0.030000,0.029024,59.861000,64,64,1,0
rgg2d-N=34-M=39,17179869184,1099532204620,16,1,47057585,0.030000,0.027637,80.974000,128,64,1,0
rgg2d-N=34-M=39,17179869184,1099532204620,16,2,47304413,0.030000,0.029920,74.051000,128,64,1,0
rgg2d-N=34-M=39,17179869184,1099532204620,16,3,47075815,0.030000,0.029278,82.233000,128,64,1,0
rhg-N=26-M=31-gamma=3.0,67108864,4169556852,16,1,61660,0.030000,0.029605,8.574000,1,64,1,0
rhg-N=26-M=31-gamma=3.0,67108864,4169556852,16,2,60488,0.030000,0.025154,7.808000,1,64,1,0
rhg-N=26-M=31-gamma=3.0,67108864,4169556852,16,3,63804,0.030000,0.025140,7.949000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8346393766,16,1,99105,0.030000,0.028624,15.340000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8346393766,16,2,96391,0.030000,0.028586,15.333000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8346393766,16,3,96100,0.030000,0.029951,15.258000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8345981520,16,1,75127,0.030000,0.029875,9.124000,2,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8345981520,16,2,80918,0.030000,0.029127,9.448000,2,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8345981520,16,3,77660,0.030000,0.028280,7.703000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16699578284,16,1,73396,0.030000,0.028108,16.272000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16699578284,16,2,73760,0.030000,0.029065,17.957000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16699578284,16,3,71801,0.030000,0.025652,16.041000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16695462370,16,1,71701,0.030000,0.029872,8.282000,4,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16695462370,16,2,71432,0.030000,0.029444,8.415000,4,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16695462370,16,3,71428,0.030000,0.028656,11.391000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33447541970,16,1,87814,0.030000,0.029823,16.706000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33447541970,16,2,84387,0.030000,0.028568,20.058000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33447541970,16,3,88792,0.030000,0.028432,16.615000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33446228648,16,1,66172,0.030000,0.029856,8.865000,8,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33446228648,16,2,66355,0.030000,0.029717,11.523000,8,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33446228648,16,3,66416,0.030000,0.029716,9.156000,8,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66757694672,16,1,92441,0.030000,0.029792,10.712000,16,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66757694672,16,2,94129,0.030000,0.025954,12.206000,16,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66757694672,16,3,94793,0.030000,0.025954,11.810000,16,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66754975294,16,1,91433,0.030000,0.028146,20.070000,8,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66754975294,16,2,93644,0.030000,0.028886,18.414000,8,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66754975294,16,3,94257,0.030000,0.029099,21.525000,8,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133489377580,16,1,84186,0.030000,0.028512,21.941000,16,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133489377580,16,2,86234,0.030000,0.028628,24.711000,16,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133489377580,16,3,86880,0.030000,0.020875,23.000000,16,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133507044954,16,1,76288,0.030000,0.027942,14.842000,32,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133507044954,16,2,76282,0.030000,0.026263,18.238000,32,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133507044954,16,3,76714,0.030000,0.029941,16.443000,32,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267023917396,16,1,90393,0.030000,0.024317,23.085000,32,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267023917396,16,2,91611,0.030000,0.028392,29.926000,32,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267023917396,16,3,90787,0.030000,0.029215,31.001000,32,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267008676788,16,1,79370,0.030000,0.029416,19.797000,64,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267008676788,16,2,81849,0.030000,0.022478,15.287000,64,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267008676788,16,3,81641,0.030000,0.028195,23.560000,64,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534163711476,16,1,80240,0.030000,0.029999,23.385000,128,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534163711476,16,2,80684,0.030000,0.028617,24.592000,128,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534163711476,16,3,79341,0.030000,0.029992,22.265000,128,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534065853068,16,1,94098,0.030000,0.029870,35.905000,64,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534065853068,16,2,90885,0.030000,0.029176,40.995000,64,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534065853068,16,3,95035,0.030000,0.029481,31.012000,64,64,1,0
rhg-N=34-M=39-gamma=3.0,17179869184,1069000849860,16,1,125242,0.030000,0.029722,65.594000,128,64,1,0
rhg-N=34-M=39-gamma=3.0,17179869184,1069000849860,16,2,126108,0.030000,0.029722,56.757000,128,64,1,0
rhg-N=34-M=39-gamma=3.0,17179869184,1069000849860,16,3,127591,0.030000,0.030000,85.646000,128,64,1,0


==> experiments/ws/dLP.csv <==
Graph,N,M,K,Seed,Cut,Epsilon,Balance,Time,NumNodes,NumMPIsPerNode,NumThreadsPerMPI,Failed
rgg2d-N=26-M=29,67108864,1073775912,16,1,196871,0.030000,0.028027,1.929000,1,64,1,0
rgg2d-N=26-M=29,67108864,1073775912,16,2,195844,0.030000,0.029508,1.960000,1,64,1,0
rgg2d-N=26-M=29,67108864,1073775912,16,3,197417,0.030000,0.027670,1.960000,1,64,1,0
rgg2d-N=26-M=31,67108864,4295074024,16,1,2930440,0.030000,0.027564,4.049000,1,64,1,0
rgg2d-N=26-M=31,67108864,4295074024,16,2,2915133,0.030000,0.029509,4.072000,1,64,1,0
rgg2d-N=26-M=31,67108864,4295074024,16,3,2896829,0.030000,0.028508,4.118000,1,64,1,0
rgg2d-N=27-M=30,134217728,2147585394,16,1,280658,0.030000,0.029008,2.997000,2,64,1,0
rgg2d-N=27-M=30,134217728,2147585394,16,2,279046,0.030000,0.029813,2.944000,2,64,1,0
rgg2d-N=27-M=30,134217728,2147585394,16,3,278148,0.030000,0.029983,3.227000,2,64,1,0
rgg2d-N=27-M=32,134217728,8590178384,16,1,4203907,0.030000,0.029238,8.122000,1,64,1,0
rgg2d-N=27-M=32,134217728,8590178384,16,2,4180376,0.030000,0.029676,8.097000,1,64,1,0
rgg2d-N=27-M=32,134217728,8590178384,16,3,4153388,0.030000,0.029773,8.051000,1,64,1,0
rgg2d-N=27-M=32,134217728,8590295974,16,1,4183805,0.030000,0.029839,5.043000,2,64,1,0
rgg2d-N=27-M=32,134217728,8590295974,16,2,4107596,0.030000,0.029325,5.328000,2,64,1,0
rgg2d-N=27-M=32,134217728,8590295974,16,3,4170635,0.030000,0.029995,5.369000,2,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,1,399951,0.030000,0.029776,6.249000,4,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,2,401224,0.030000,0.029770,6.523000,4,64,1,0
rgg2d-N=28-M=31,268435456,4295162510,16,3,402688,0.030000,0.027744,6.414000,4,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,1,5949732,0.030000,0.029675,9.518000,2,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,2,5918989,0.030000,0.029826,8.916000,2,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,3,5954799,0.030000,0.025930,9.023000,2,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,1,5925685,0.030000,0.029098,8.720000,4,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,2,5912464,0.030000,0.028674,8.338000,4,64,1,0
rgg2d-N=28-M=33,268435456,17180480052,16,3,5934191,0.030000,0.029944,8.787000,4,64,1,0
rgg2d-N=29-M=32,536870912,8589940876,16,1,575779,0.030000,0.028662,2.447000,8,64,1,0
rgg2d-N=29-M=32,536870912,8589940876,16,2,576205,0.030000,0.029488,2.603000,8,64,1,0
rgg2d-N=29-M=32,536870912,8589940876,16,3,573559,0.030000,0.028027,2.252000,8,64,1,0
rgg2d-N=29-M=34,536870912,34360156020,16,1,8546949,0.030000,0.028149,12.372000,4,64,1,0
rgg2d-N=29-M=34,536870912,34360156020,16,2,8487396,0.030000,0.029920,12.738000,4,64,1,0
rgg2d-N=29-M=34,536870912,34360156020,16,3,8544791,0.030000,0.027428,12.812000,4,64,1,0
rgg2d-N=29-M=34,536870912,34360595384,16,1,8589162,0.030000,0.027435,4.455000,8,64,1,0
rgg2d-N=29-M=34,536870912,34360595384,16,2,8644439,0.030000,0.029014,5.207000,8,64,1,0
rgg2d-N=29-M=34,536870912,34360595384,16,3,8467256,0.030000,0.028543,4.482000,8,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,1,823963,0.030000,0.027860,2.682000,16,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,2,831767,0.030000,0.029452,2.877000,16,64,1,0
rgg2d-N=30-M=33,1073741824,17180032788,16,3,830251,0.030000,0.026989,2.659000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,1,12181359,0.030000,0.029877,5.053000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,2,12173504,0.030000,0.027804,5.895000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,3,12164946,0.030000,0.024353,4.809000,16,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,1,12188644,0.030000,0.027695,8.675000,8,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,2,12244233,0.030000,0.029561,8.670000,8,64,1,0
rgg2d-N=30-M=35,1073741824,68720950574,16,3,12311780,0.030000,0.029497,8.923000,8,64,1,0
rgg2d-N=31-M=34,2147483648,34360040400,16,1,1182704,0.030000,0.029120,3.911000,32,64,1,0
rgg2d-N=31-M=34,2147483648,34360040400,16,2,1182646,0.030000,0.028819,4.975000,32,64,1,0
rgg2d-N=31-M=34,2147483648,34360040400,16,3,1166307,0.030000,0.027528,3.711000,32,64,1,0
rgg2d-N=31-M=36,2147483648,137441681282,16,1,17555088,0.030000,0.029723,11.215000,16,64,1,0
rgg2d-N=31-M=36,2147483648,137441681282,16,2,17485638,0.030000,0.028375,9.915000,16,64,1,0
rgg2d-N=31-M=36,2147483648,137441681282,16,3,17542540,0.030000,0.028979,11.484000,16,64,1,0
rgg2d-N=31-M=36,2147483648,137442261146,16,1,17619640,0.030000,0.029750,7.168000,32,64,1,0
rgg2d-N=31-M=36,2147483648,137442261146,16,2,17535969,0.030000,0.029488,5.816000,32,64,1,0
rgg2d-N=31-M=36,2147483648,137442261146,16,3,17542031,0.030000,0.027669,5.608000,32,64,1,0
rgg2d-N=32-M=35,4294967296,68719787708,16,1,1695856,0.030000,0.027648,5.353000,64,64,1,0
rgg2d-N=32-M=35,4294967296,68719787708,16,2,1697590,0.030000,0.028432,5.618000,64,64,1,0
rgg2d-N=32-M=35,4294967296,68719787708,16,3,1690740,0.030000,0.029753,4.620000,64,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,1,25226879,0.030000,0.029934,14.763000,32,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,2,25101600,0.030000,0.028080,9.955000,32,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,3,25172699,0.030000,0.029290,10.683000,32,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,1,25301881,0.030000,0.025040,8.492000,64,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,2,25171170,0.030000,0.029553,7.803000,64,64,1,0
rgg2d-N=32-M=37,4294967296,274883058586,16,3,25263394,0.030000,0.028558,11.407000,64,64,1,0
rgg2d-N=33-M=36,8589934592,137438819846,16,1,2431996,0.030000,0.029043,7.553000,128,64,1,0
rgg2d-N=33-M=36,8589934592,137438819846,16,2,2412176,0.030000,0.026356,7.669000,128,64,1,0
rgg2d-N=33-M=36,8589934592,137438819846,16,3,2410886,0.030000,0.024717,7.561000,128,64,1,0
rgg2d-N=33-M=38,8589934592,549763720364,16,1,36168407,0.030000,0.029265,11.134000,128,64,1,0
rgg2d-N=33-M=38,8589934592,549763720364,16,2,36077235,0.030000,0.027661,14.689000,128,64,1,0
rgg2d-N=33-M=38,8589934592,549763720364,16,3,36179592,0.030000,0.029054,13.168000,128,64,1,0
rgg2d-N=33-M=38,8589934592,549764503322,16,1,36070951,0.030000,0.028033,14.755000,64,64,1,0
rgg2d-N=33-M=38,8589934592,549764503322,16,2,36095967,0.030000,0.028722,16.877000,64,64,1,0
rgg2d-N=33-M=38,8589934592,549764503322,16,3,36054730,0.030000,0.026571,15.905000,64,64,1,0
rgg2d-N=34-M=39,17179869184,1099532204620,16,1,51976885,0.030000,0.029417,17.989000,128,64,1,0
rgg2d-N=34-M=39,17179869184,1099532204620,16,2,51900282,0.030000,0.029893,24.262000,128,64,1,0
rgg2d-N=34-M=39,17179869184,1099532204620,16,3,52027763,0.030000,0.025335,19.476000,128,64,1,0
rhg-N=26-M=31-gamma=3.0,67108864,4169556852,16,1,61683,0.030000,0.029597,4.167000,1,64,1,0
rhg-N=26-M=31-gamma=3.0,67108864,4169556852,16,2,60488,0.030000,0.025154,4.263000,1,64,1,0
rhg-N=26-M=31-gamma=3.0,67108864,4169556852,16,3,63806,0.030000,0.025140,4.401000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8346393766,16,1,99110,0.030000,0.028624,7.770000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8346393766,16,2,96411,0.030000,0.028585,7.814000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8346393766,16,3,96104,0.030000,0.029951,8.558000,1,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8345981520,16,1,75208,0.030000,0.029875,4.206000,2,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8345981520,16,2,81043,0.030000,0.029126,4.229000,2,64,1,0
rhg-N=27-M=32-gamma=3.0,134217728,8345981520,16,3,77665,0.030000,0.028280,4.370000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16699578284,16,1,73397,0.030000,0.028108,7.965000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16699578284,16,2,73833,0.030000,0.029065,8.658000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16699578284,16,3,71806,0.030000,0.025652,8.111000,2,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16695462370,16,1,71702,0.030000,0.029872,4.551000,4,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16695462370,16,2,71430,0.030000,0.029444,5.066000,4,64,1,0
rhg-N=28-M=33-gamma=3.0,268435456,16695462370,16,3,71446,0.030000,0.028656,4.613000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33447541970,16,1,87984,0.030000,0.029826,10.422000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33447541970,16,2,84493,0.030000,0.028568,9.193000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33447541970,16,3,88791,0.030000,0.028432,10.166000,4,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33446228648,16,1,66324,0.030000,0.029856,5.250000,8,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33446228648,16,2,66458,0.030000,0.029717,6.545000,8,64,1,0
rhg-N=29-M=34-gamma=3.0,536870912,33446228648,16,3,66417,0.030000,0.029716,4.925000,8,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66757694672,16,1,92443,0.030000,0.029792,6.526000,16,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66757694672,16,2,94111,0.030000,0.025954,7.313000,16,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66757694672,16,3,94932,0.030000,0.025954,9.753000,16,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66754975294,16,1,91465,0.030000,0.028146,10.066000,8,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66754975294,16,2,93641,0.030000,0.028886,10.456000,8,64,1,0
rhg-N=30-M=35-gamma=3.0,1073741824,66754975294,16,3,94286,0.030000,0.029099,10.896000,8,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133489377580,16,1,84187,0.030000,0.028512,13.813000,16,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133489377580,16,2,86236,0.030000,0.028628,12.048000,16,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133489377580,16,3,86880,0.030000,0.020875,14.106000,16,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133507044954,16,1,76368,0.030000,0.027942,7.866000,32,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133507044954,16,2,76331,0.030000,0.026263,8.003000,32,64,1,0
rhg-N=31-M=36-gamma=3.0,2147483648,133507044954,16,3,76719,0.030000,0.029941,6.697000,32,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267023917396,16,1,90388,0.030000,0.024317,13.871000,32,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267023917396,16,2,91660,0.030000,0.028392,16.955000,32,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267023917396,16,3,90870,0.030000,0.029215,14.471000,32,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267008676788,16,1,79374,0.030000,0.029417,10.337000,64,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267008676788,16,2,81883,0.030000,0.022478,10.253000,64,64,1,0
rhg-N=32-M=37-gamma=3.0,4294967296,267008676788,16,3,81677,0.030000,0.028195,12.989000,64,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534163711476,16,1,80255,0.030000,0.029999,14.587000,128,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534163711476,16,2,80695,0.030000,0.028617,19.058000,128,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534163711476,16,3,79346,0.030000,0.029992,17.804000,128,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534065853068,16,1,94103,0.030000,0.029870,15.529000,64,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534065853068,16,2,90885,0.030000,0.029176,20.044000,64,64,1,0
rhg-N=33-M=38-gamma=3.0,8589934592,534065853068,16,3,95035,0.030000,0.029481,19.049000,64,64,1,0
rhg-N=34-M=39-gamma=3.0,17179869184,1069000849860,16,1,125242,0.030000,0.029722,36.887000,128,64,1,0
rhg-N=34-M=39-gamma=3.0,17179869184,1069000849860,16,2,126110,0.030000,0.029722,39.059000,128,64,1,0
rhg-N=34-M=39-gamma=3.0,17179869184,1069000849860,16,3,127714,0.030000,0.030000,40.967000,128,64,1,0

